Curiosity Driven Multi-agent Reinforcement Learning for 3D Game Testing

Recently testing of games via autonomous agents has shown great promise in tackling challenges faced by the game industry, which mainly relied on either manual testing or record/replay. In particular Reinforcement Learning (RL) solutions have shown potential by learning directly from playing the game without the need for human intervention. In this paper, we present cMarlTest, an approach for testing 3D games through curiosity driven Multi-Agent Reinforcement Learning (MARL). cMarlTest deploys multiple agents that work collaboratively to achieve the testing objective. The use of multiple agents helps resolve issues faced by a single agent approach. We carried out experiments on different levels of a 3D game comparing the performance of cMarlTest with a single agent RL variant. Results are promising where, considering three different types of coverage criteria, cMarlTest achieved higher coverage. cMarlTest was also more efficient in terms of the time taken, with respect to the single agent based variant.

==> tables/detailed_data.tsv <==
run_name	Episode	EpAction	GlovCov	EpCov	EpReward	EpTime	run_type	level_id	level_size
24455755860042301	1	80	94.12	94.12	92	1063741	single	1716503568	medium
24455755860042301	2	2	94.12	0	0	4095	single	1716503568	medium
24455755860042301	3	3	94.12	14.71	10	6040	single	1716503568	medium
24455755860042301	4	80	97.06	82.35	28	1007163	single	1716503568	medium
24455755860042301	5	80	100	79.41	22	1062004	single	1716503568	medium
24455755860042301	6	80	100	85.29	24	1034053	single	1716503568	medium
24455755860042301	7	80	100	91.18	76	1082126	single	1716503568	medium
24455755860042301	8	11	100	47.06	36	131695	single	1716503568	medium
24455755860042301	9	80	100	82.35	48	1056805	single	1716503568	medium
24455755860042301	10	80	100	73.53	-40	1004523	single	1716503568	medium
24455755860042301	11	80	100	97.06	73	1063705	single	1716503568	medium
24455755860042301	12	80	100	82.35	38	1072497	single	1716503568	medium
24455755860042301	13	80	100	91.18	76	1113768	single	1716503568	medium
24455755860042301	14	80	100	88.24	90	1099648	single	1716503568	medium
24455755860042301	15	3	100	20.59	12	11578	single	1716503568	medium
24455755860042301	16	80	100	97.06	73	1090589	single	1716503568	medium
24455755860042301	17	80	100	88.24	50	1092582	single	1716503568	medium
24455755860042301	18	80	100	82.35	63	1092363	single	1716503568	medium
24455755860042301	19	8	100	35.29	27	52775	single	1716503568	medium
24455755860042301	20	80	100	94.12	82	1090461	single	1716503568	medium
24455755860042301	21	15	100	47.06	36	182820	single	1716503568	medium
24455755860042301	22	80	100	88.24	45	1041957	single	1716503568	medium
24455755860042301	23	80	100	94.12	62	1069603	single	1716503568	medium
24455755860042301	24	80	100	91.18	86	1061332	single	1716503568	medium
24455755860042301	25	43	100	76.47	61	563665	single	1716503568	medium
24455755860042301	26	80	100	88.24	70	1096203	single	1716503568	medium
24455755860042301	27	80	100	91.18	51	1104612	single	1716503568	medium
24455755860042301	28	80	100	97.06	78	986789	single	1716503568	medium
24455755860042301	29	80	100	94.12	77	1022254	single	1716503568	medium
24455755860042301	30	80	100	91.18	76	1073528	single	1716503568	medium
24455755860042301	31	80	100	85.29	34	978234	single	1716503568	medium
24455755860042301	32	80	100	79.41	27	939585	single	1716503568	medium
24455755860042301	33	80	100	79.41	52	1102739	single	1716503568	medium
24455755860042301	34	80	100	88.24	55	1081407	single	1716503568	medium
24455755860042301	35	80	100	91.18	66	1061850	single	1716503568	medium
24455755860042301	36	25	100	35.29	22	294628	single	1716503568	medium
24455755860042301	37	80	100	88.24	40	1042735	single	1716503568	medium
24455755860042301	38	22	100	82.35	73	279824	single	1716503568	medium
24455755860042301	39	80	100	88.24	40	998605	single	1716503568	medium
24455755860042301	40	80	100	97.06	78	1068564	single	1716503568	medium
24455755860042301	41	80	100	82.35	33	1078421	single	1716503568	medium
24455755860042301	42	80	100	91.18	46	1067953	single	1716503568	medium
24455755860042301	43	80	100	88.24	60	1040543	single	1716503568	medium
24455755860042301	44	3	100	14.71	10	10418	single	1716503568	medium
24455755860042301	45	80	100	91.18	66	1055062	single	1716503568	medium
24455755860042301	46	80	100	91.18	26	988602	single	1716503568	medium
24455755860042301	47	65	100	100	177	820761	single	1716503568	medium
24455755860042301	48	80	100	88.24	70	1038854	single	1716503568	medium
24455755860042301	49	60	100	88.24	70	688458	single	1716503568	medium
24455755860042301	50	80	100	85.29	64	995590	single	1716503568	medium
24499278674764621	1	40	44.12	44.12	10	354063	single	1716503568	medium
24499278674764621	2	80	70.59	70.59	29	1076301	single	1716503568	medium
24499278674764621	3	4	70.59	20.59	12	21901	single	1716503568	medium
24499278674764621	4	80	91.18	88.24	55	1023582	single	1716503568	medium
24499278674764621	5	80	91.18	64.71	-13	876025	single	1716503568	medium
24499278674764621	6	80	100	94.12	67	1043351	single	1716503568	medium
24499278674764621	7	80	100	79.41	52	931966	single	1716503568	medium
24499278674764621	8	80	100	73.53	45	1017327	single	1716503568	medium
24499278674764621	9	80	100	94.12	87	1003710	single	1716503568	medium
24499278674764621	10	80	100	91.18	81	1010525	single	1716503568	medium
24499278674764621	11	80	100	64.71	27	1008937	single	1716503568	medium
24499278674764621	12	80	100	88.24	75	1024888	single	1716503568	medium
24499278674764621	13	13	100	41.18	29	103244	single	1716503568	medium
24499278674764621	14	3	100	14.71	10	12550	single	1716503568	medium
24499278674764621	15	80	100	97.06	58	1038221	single	1716503568	medium
24499278674764621	16	80	100	82.35	38	963382	single	1716503568	medium
24499278674764621	17	80	100	91.18	56	1061437	single	1716503568	medium
24499278674764621	18	80	100	64.71	32	985602	single	1716503568	medium
24499278674764621	19	80	100	61.76	26	888473	single	1716503568	medium
24499278674764621	20	80	100	76.47	31	983779	single	1716503568	medium
24499278674764621	21	80	100	73.53	10	881113	single	1716503568	medium
24499278674764621	22	4	100	11.76	9	14729	single	1716503568	medium
24499278674764621	23	80	100	79.41	37	937865	single	1716503568	medium
24499278674764621	24	80	100	94.12	67	1050917	single	1716503568	medium
24499278674764621	25	80	100	88.24	55	1073803	single	1716503568	medium
24499278674764621	26	80	100	85.29	44	1055230	single	1716503568	medium
24499278674764621	27	80	100	82.35	23	1080301	single	1716503568	medium
24499278674764621	28	80	100	85.29	39	1069032	single	1716503568	medium
24499278674764621	29	4	100	23.53	18	20582	single	1716503568	medium
24499278674764621	30	4	100	17.65	11	14402	single	1716503568	medium
24499278674764621	31	80	100	88.24	75	1084272	single	1716503568	medium
24499278674764621	32	80	100	88.24	75	1049036	single	1716503568	medium
24499278674764621	33	80	100	91.18	86	1071198	single	1716503568	medium
24499278674764621	34	80	100	88.24	40	1037977	single	1716503568	medium
24499278674764621	35	80	100	82.35	23	1049119	single	1716503568	medium
24499278674764621	36	80	100	88.24	65	1070630	single	1716503568	medium
24499278674764621	37	80	100	94.12	77	1033002	single	1716503568	medium
24499278674764621	38	80	100	79.41	12	931032	single	1716503568	medium
24499278674764621	39	80	100	91.18	76	1084191	single	1716503568	medium
24499278674764621	40	80	100	94.12	67	1049130	single	1716503568	medium
24499278674764621	41	2	100	0	0	4048	single	1716503568	medium
24499278674764621	42	80	100	94.12	82	1067107	single	1716503568	medium
24499278674764621	43	80	100	88.24	75	1034204	single	1716503568	medium
24499278674764621	44	3	100	0	0	1199	single	1716503568	medium
24499278674764621	45	2	100	0	0	208	single	1716503568	medium
24499278674764621	46	80	100	88.24	40	958316	single	1716503568	medium
24499278674764621	47	80	100	94.12	62	1091995	single	1716503568	medium
24499278674764621	48	80	100	88.24	70	1073118	single	1716503568	medium
24499278674764621	49	3	100	11.76	9	11520	single	1716503568	medium
24499278674764621	50	80	100	88.24	70	1079658	single	1716503568	medium
24540143166685939	1	80	85.29	85.29	49	1033849	single	1716503568	medium
24540143166685939	2	6	85.29	23.53	18	36407	single	1716503568	medium
24540143166685939	3	80	85.29	82.35	-2	989449	single	1716503568	medium
24540143166685939	4	80	94.12	85.29	59	1073837	single	1716503568	medium
24540143166685939	5	80	100	94.12	62	1063724	single	1716503568	medium
24540143166685939	6	80	100	88.24	50	1005610	single	1716503568	medium
24540143166685939	7	80	100	76.47	41	1044488	single	1716503568	medium
24540143166685939	8	80	100	97.06	78	1023517	single	1716503568	medium
24540143166685939	9	80	100	94.12	82	1034574	single	1716503568	medium
24540143166685939	10	80	100	85.29	-6	1038898	single	1716503568	medium
24540143166685939	11	80	100	97.06	78	1068178	single	1716503568	medium
24540143166685939	12	80	100	85.29	54	918996	single	1716503568	medium
24540143166685939	13	80	100	82.35	78	1079568	single	1716503568	medium
24540143166685939	14	11	100	50	42	120365	single	1716503568	medium
24540143166685939	15	80	100	91.18	61	1084739	single	1716503568	medium
24540143166685939	16	80	100	91.18	66	1062805	single	1716503568	medium
24540143166685939	17	80	100	85.29	14	993895	single	1716503568	medium
24540143166685939	18	80	100	94.12	67	1016401	single	1716503568	medium
24540143166685939	19	3	100	20.59	12	13509	single	1716503568	medium
24540143166685939	20	6	100	32.35	21	55219	single	1716503568	medium
24540143166685939	21	80	100	97.06	73	1064658	single	1716503568	medium
24540143166685939	22	80	100	91.18	76	1045207	single	1716503568	medium
24540143166685939	23	50	100	91.18	81	636111	single	1716503568	medium
24540143166685939	24	31	100	85.29	74	397915	single	1716503568	medium
24540143166685939	25	80	100	97.06	73	1068104	single	1716503568	medium
24540143166685939	26	80	100	94.12	57	1068779	single	1716503568	medium
24540143166685939	27	80	100	91.18	21	971482	single	1716503568	medium
24540143166685939	28	80	100	94.12	77	1064448	single	1716503568	medium
24540143166685939	29	80	100	85.29	64	992503	single	1716503568	medium
24540143166685939	30	33	100	55.88	44	389858	single	1716503568	medium
24540143166685939	31	80	100	94.12	82	1014187	single	1716503568	medium
24540143166685939	32	80	100	85.29	44	926429	single	1716503568	medium
24540143166685939	33	80	100	88.24	35	1014911	single	1716503568	medium
24540143166685939	34	18	100	58.82	55	185208	single	1716503568	medium
24540143166685939	35	80	100	97.06	88	1039949	single	1716503568	medium
24540143166685939	36	80	100	91.18	71	1003752	single	1716503568	medium
24540143166685939	37	80	100	91.18	106	1090358	single	1716503568	medium
24540143166685939	38	80	100	97.06	83	1082078	single	1716503568	medium
24540143166685939	39	80	100	91.18	91	1072789	single	1716503568	medium
24540143166685939	40	80	100	94.12	67	1081978	single	1716503568	medium
24540143166685939	41	80	100	85.29	59	1099395	single	1716503568	medium
24540143166685939	42	80	100	88.24	60	1089150	single	1716503568	medium
24540143166685939	43	2	100	0	0	4037	single	1716503568	medium
24540143166685939	44	80	100	94.12	82	1074320	single	1716503568	medium
24540143166685939	45	80	100	94.12	82	1063921	single	1716503568	medium
24540143166685939	46	80	100	82.35	63	1112017	single	1716503568	medium
24540143166685939	47	80	100	88.24	40	1040163	single	1716503568	medium
24540143166685939	48	80	100	91.18	76	1053785	single	1716503568	medium
24540143166685939	49	80	100	82.35	63	1117049	single	1716503568	medium
24540143166685939	50	80	100	91.18	76	1041134	single	1716503568	medium
24585266986046991	1	15	23.53	23.53	3	81960	single	1716503568	medium
24585266986046991	2	80	88.24	88.24	50	1035175	single	1716503568	medium
24585266986046991	3	80	100	91.18	51	1040364	single	1716503568	medium
24585266986046991	4	4	100	11.76	9	14313	single	1716503568	medium
24585266986046991	5	80	100	55.88	4	1034313	single	1716503568	medium
24585266986046991	6	3	100	8.82	8	3504	single	1716503568	medium
24585266986046991	7	80	100	85.29	39	1056878	single	1716503568	medium
24585266986046991	8	80	100	88.24	75	1090311	single	1716503568	medium
24585266986046991	9	2	100	0	0	3978	single	1716503568	medium
24585266986046991	10	9	100	47.06	36	72005	single	1716503568	medium
24585266986046991	11	80	100	85.29	59	1089158	single	1716503568	medium
24585266986046991	12	80	100	94.12	32	1058695	single	1716503568	medium
24585266986046991	13	80	100	88.24	25	1033344	single	1716503568	medium
24585266986046991	14	80	100	88.24	35	1051922	single	1716503568	medium
24585266986046991	15	80	100	58.82	20	1050016	single	1716503568	medium
24585266986046991	16	80	100	67.65	23	1023352	single	1716503568	medium
24585266986046991	17	80	100	94.12	32	969660	single	1716503568	medium
24585266986046991	18	80	100	85.29	54	991012	single	1716503568	medium
24585266986046991	19	80	100	91.18	51	1094430	single	1716503568	medium
24585266986046991	20	80	100	91.18	41	1021795	single	1716503568	medium
24585266986046991	21	80	100	55.88	39	1045496	single	1716503568	medium
24585266986046991	22	80	100	82.35	8	1034255	single	1716503568	medium
24585266986046991	23	80	100	88.24	50	1024645	single	1716503568	medium
24585266986046991	24	80	100	85.29	49	1058836	single	1716503568	medium
24585266986046991	25	80	100	82.35	83	1093477	single	1716503568	medium
24585266986046991	26	80	100	91.18	31	1043496	single	1716503568	medium
24585266986046991	27	80	100	94.12	37	941570	single	1716503568	medium
24585266986046991	28	80	100	88.24	75	1004525	single	1716503568	medium
24585266986046991	29	80	100	88.24	60	1012288	single	1716503568	medium
24585266986046991	30	80	100	88.24	70	896748	single	1716503568	medium
24585266986046991	31	80	100	85.29	59	971403	single	1716503568	medium
24585266986046991	32	80	100	94.12	57	1041557	single	1716503568	medium
24585266986046991	33	80	100	91.18	76	1077857	single	1716503568	medium
24585266986046991	34	80	100	82.35	73	1113056	single	1716503568	medium
24585266986046991	35	49	100	70.59	44	594935	single	1716503568	medium
24585266986046991	36	16	100	26.47	19	196192	single	1716503568	medium
24585266986046991	37	80	100	97.06	58	1094690	single	1716503568	medium
24585266986046991	38	80	100	91.18	66	1099718	single	1716503568	medium
24585266986046991	39	80	100	91.18	61	1101109	single	1716503568	medium
24585266986046991	40	61	100	100	172	784929	single	1716503568	medium
24585266986046991	41	5	100	32.35	21	43269	single	1716503568	medium
24585266986046991	42	80	100	76.47	11	995839	single	1716503568	medium
24585266986046991	43	80	100	82.35	38	808251	single	1716503568	medium
24585266986046991	44	80	100	82.35	48	1012866	single	1716503568	medium
24585266986046991	45	80	100	85.29	19	934644	single	1716503568	medium
24585266986046991	46	2	100	0	0	3971	single	1716503568	medium
24585266986046991	47	80	100	97.06	83	1097660	single	1716503568	medium
24585266986046991	48	80	100	97.06	68	1063827	single	1716503568	medium
24585266986046991	49	3	100	17.65	11	12394	single	1716503568	medium
24585266986046991	50	80	100	97.06	83	1084084	single	1716503568	medium
24627821142281278	1	80	88.24	88.24	40	991546	single	1716503568	medium
24627821142281278	2	80	97.06	85.29	34	1099316	single	1716503568	medium
24627821142281278	3	80	97.06	73.53	0	1032704	single	1716503568	medium
24627821142281278	4	80	97.06	82.35	33	925015	single	1716503568	medium
24627821142281278	5	7	97.06	26.47	19	37049	single	1716503568	medium
24627821142281278	6	6	97.06	32.35	21	33107	single	1716503568	medium
24627821142281278	7	10	97.06	38.24	33	106848	single	1716503568	medium
24627821142281278	8	80	100	67.65	18	1047711	single	1716503568	medium
24627821142281278	9	80	100	88.24	10	1038043	single	1716503568	medium
24627821142281278	10	2	100	0	0	212	single	1716503568	medium
24627821142281278	11	80	100	85.29	44	915102	single	1716503568	medium
24627821142281278	12	80	100	76.47	46	856462	single	1716503568	medium
24627821142281278	13	80	100	82.35	58	1018849	single	1716503568	medium
24627821142281278	14	80	100	94.12	87	1085383	single	1716503568	medium
24627821142281278	15	80	100	67.65	-17	910719	single	1716503568	medium
24627821142281278	16	80	100	88.24	70	1034141	single	1716503568	medium
24627821142281278	17	80	100	94.12	67	954819	single	1716503568	medium
24627821142281278	18	80	100	94.12	82	1016928	single	1716503568	medium
24627821142281278	19	80	100	85.29	54	1045586	single	1716503568	medium
24627821142281278	20	80	100	88.24	65	1068970	single	1716503568	medium
24627821142281278	21	80	100	79.41	17	943553	single	1716503568	medium
24627821142281278	22	80	100	94.12	57	1053130	single	1716503568	medium
24627821142281278	23	11	100	17.65	11	32535	single	1716503568	medium
24627821142281278	24	3	100	23.53	13	11664	single	1716503568	medium
24627821142281278	25	80	100	85.29	74	1051051	single	1716503568	medium
24627821142281278	26	80	100	85.29	39	964542	single	1716503568	medium
24627821142281278	27	12	100	44.12	35	117312	single	1716503568	medium
24627821142281278	28	80	100	88.24	60	1122034	single	1716503568	medium
24627821142281278	29	2	100	0	0	668	single	1716503568	medium
24627821142281278	30	80	100	82.35	68	1087449	single	1716503568	medium
24627821142281278	31	80	100	91.18	76	1038183	single	1716503568	medium
24627821142281278	32	80	100	88.24	25	1038198	single	1716503568	medium
24627821142281278	33	80	100	91.18	56	1049589	single	1716503568	medium
24627821142281278	34	24	100	61.76	41	269345	single	1716503568	medium
24627821142281278	35	80	100	88.24	40	1001897	single	1716503568	medium
24627821142281278	36	80	100	88.24	65	993720	single	1716503568	medium
24627821142281278	37	80	100	85.29	4	1070697	single	1716503568	medium
24627821142281278	38	25	100	64.71	52	304043	single	1716503568	medium
24627821142281278	39	80	100	94.12	72	1089176	single	1716503568	medium
24627821142281278	40	80	100	91.18	71	1096953	single	1716503568	medium
24627821142281278	41	80	100	94.12	57	1091140	single	1716503568	medium
24627821142281278	42	80	100	88.24	50	1026047	single	1716503568	medium
24627821142281278	43	80	100	88.24	35	1051162	single	1716503568	medium
24627821142281278	44	80	100	82.35	38	1085715	single	1716503568	medium
24627821142281278	45	80	100	88.24	70	1066265	single	1716503568	medium
24627821142281278	46	4	100	29.41	20	24279	single	1716503568	medium
24627821142281278	47	80	100	85.29	64	1113962	single	1716503568	medium
24627821142281278	48	80	100	88.24	35	1080920	single	1716503568	medium
24627821142281278	49	80	100	67.65	-17	596911	single	1716503568	medium
24627821142281278	50	80	100	76.47	26	966545	single	1716503568	medium
24668930292046077	1	8	14.71	14.71	0	49824	single	1716503568	medium
24668930292046077	2	80	64.71	64.71	12	1038425	single	1716503568	medium
24668930292046077	3	80	94.12	79.41	7	1032792	single	1716503568	medium
24668930292046077	4	27	94.12	67.65	58	358151	single	1716503568	medium
24668930292046077	5	80	94.12	85.29	54	1072627	single	1716503568	medium
24668930292046077	6	80	94.12	79.41	57	1100817	single	1716503568	medium
24668930292046077	7	80	94.12	85.29	39	1034979	single	1716503568	medium
24668930292046077	8	80	94.12	55.88	9	1054104	single	1716503568	medium
24668930292046077	9	80	94.12	64.71	2	988431	single	1716503568	medium
24668930292046077	10	8	94.12	35.29	27	86096	single	1716503568	medium
24668930292046077	11	80	100	79.41	52	1100153	single	1716503568	medium
24668930292046077	12	80	100	73.53	20	1040249	single	1716503568	medium
24668930292046077	13	80	100	76.47	66	1100228	single	1716503568	medium
24668930292046077	14	80	100	91.18	61	1082685	single	1716503568	medium
24668930292046077	15	2	100	0	0	4103	single	1716503568	medium
24668930292046077	16	80	100	88.24	60	1065440	single	1716503568	medium
24668930292046077	17	80	100	85.29	54	1071240	single	1716503568	medium
24668930292046077	18	2	100	0	0	3957	single	1716503568	medium
24668930292046077	19	80	100	91.18	81	1061788	single	1716503568	medium
24668930292046077	20	80	100	88.24	75	1064790	single	1716503568	medium
24668930292046077	21	3	100	17.65	11	12415	single	1716503568	medium
24668930292046077	22	80	100	70.59	39	916931	single	1716503568	medium
24668930292046077	23	80	100	58.82	-15	1020469	single	1716503568	medium
24668930292046077	24	80	100	79.41	17	1032143	single	1716503568	medium
24668930292046077	25	80	100	82.35	43	1037959	single	1716503568	medium
24668930292046077	26	80	100	58.82	30	1049845	single	1716503568	medium
24668930292046077	27	80	100	64.71	57	1022522	single	1716503568	medium
24668930292046077	28	80	100	85.29	59	902333	single	1716503568	medium
24668930292046077	29	80	100	82.35	38	997113	single	1716503568	medium
24668930292046077	30	80	100	67.65	58	953399	single	1716503568	medium
24668930292046077	31	80	100	70.59	-6	637133	single	1716503568	medium
24668930292046077	32	80	100	88.24	35	1056628	single	1716503568	medium
24668930292046077	33	80	100	94.12	62	1075622	single	1716503568	medium
24668930292046077	34	80	100	94.12	72	1040317	single	1716503568	medium
24668930292046077	35	80	100	73.53	50	816228	single	1716503568	medium
24668930292046077	36	80	100	88.24	60	1006257	single	1716503568	medium
24668930292046077	37	21	100	76.47	71	243954	single	1716503568	medium
24668930292046077	38	80	100	91.18	46	1036018	single	1716503568	medium
24668930292046077	39	80	100	64.71	27	1026004	single	1716503568	medium
24668930292046077	40	80	100	91.18	51	1055262	single	1716503568	medium
24668930292046077	41	80	100	94.12	62	1024859	single	1716503568	medium
24668930292046077	42	80	100	94.12	82	950732	single	1716503568	medium
24668930292046077	43	5	100	26.47	19	14483	single	1716503568	medium
24668930292046077	44	80	100	82.35	38	1002802	single	1716503568	medium
24668930292046077	45	80	100	88.24	75	1085386	single	1716503568	medium
24668930292046077	46	80	100	85.29	74	1029980	single	1716503568	medium
24668930292046077	47	80	100	82.35	73	1096344	single	1716503568	medium
24668930292046077	48	19	100	64.71	47	227007	single	1716503568	medium
24668930292046077	49	3	100	17.65	11	12246	single	1716503568	medium
24668930292046077	50	80	100	79.41	57	1116021	single	1716503568	medium
24711284693186635	1	80	55.88	55.88	4	926222	single	1716503568	medium
24711284693186635	2	76	70.59	58.82	-25	828469	single	1716503568	medium
24711284693186635	3	80	85.29	55.88	-1	1003913	single	1716503568	medium
24711284693186635	4	80	88.24	82.35	13	1014022	single	1716503568	medium
24711284693186635	5	80	88.24	70.59	44	937063	single	1716503568	medium
24711284693186635	6	80	91.18	88.24	45	1018036	single	1716503568	medium
24711284693186635	7	12	91.18	47.06	41	112414	single	1716503568	medium
24711284693186635	8	80	97.06	94.12	62	1060104	single	1716503568	medium
24711284693186635	9	80	97.06	85.29	29	1039413	single	1716503568	medium
24711284693186635	10	4	97.06	32.35	21	29563	single	1716503568	medium
24711284693186635	11	80	97.06	85.29	39	971806	single	1716503568	medium
24711284693186635	12	80	100	88.24	40	1046588	single	1716503568	medium
24711284693186635	13	80	100	79.41	-3	836396	single	1716503568	medium
24711284693186635	14	80	100	91.18	56	1040254	single	1716503568	medium
24711284693186635	15	80	100	88.24	80	1090680	single	1716503568	medium
24711284693186635	16	80	100	73.53	55	1078871	single	1716503568	medium
24711284693186635	17	80	100	64.71	-13	998632	single	1716503568	medium
24711284693186635	18	51	100	100	197	684845	single	1716503568	medium
24711284693186635	19	80	100	88.24	50	995800	single	1716503568	medium
24711284693186635	20	80	100	73.53	30	995511	single	1716503568	medium
24711284693186635	21	80	100	88.24	15	949928	single	1716503568	medium
24711284693186635	22	80	100	94.12	72	1066780	single	1716503568	medium
24711284693186635	23	80	100	79.41	42	1127722	single	1716503568	medium
24711284693186635	24	80	100	91.18	66	1066199	single	1716503568	medium
24711284693186635	25	80	100	91.18	91	1073894	single	1716503568	medium
24711284693186635	26	3	100	17.65	11	12616	single	1716503568	medium
24711284693186635	27	80	100	76.47	11	1017231	single	1716503568	medium
24711284693186635	28	80	100	85.29	24	1025964	single	1716503568	medium
24711284693186635	29	80	100	85.29	74	1047583	single	1716503568	medium
24711284693186635	30	80	100	82.35	48	1062369	single	1716503568	medium
24711284693186635	31	80	100	73.53	45	980828	single	1716503568	medium
24711284693186635	32	80	100	88.24	40	1055512	single	1716503568	medium
24711284693186635	33	80	100	76.47	76	1050815	single	1716503568	medium
24711284693186635	34	80	100	85.29	44	1045255	single	1716503568	medium
24711284693186635	35	80	100	82.35	28	935061	single	1716503568	medium
24711284693186635	36	24	100	58.82	50	277149	single	1716503568	medium
24711284693186635	37	80	100	94.12	77	1054482	single	1716503568	medium
24711284693186635	38	80	100	85.29	24	1006247	single	1716503568	medium
24711284693186635	39	80	100	94.12	77	1041038	single	1716503568	medium
24711284693186635	40	80	100	88.24	70	1093342	single	1716503568	medium
24711284693186635	41	80	100	91.18	86	1075727	single	1716503568	medium
24711284693186635	42	80	100	88.24	75	1090610	single	1716503568	medium
24711284693186635	43	12	100	47.06	36	122493	single	1716503568	medium
24711284693186635	44	2	100	0	0	4003	single	1716503568	medium
24711284693186635	45	15	100	50	42	179098	single	1716503568	medium
24711284693186635	46	80	100	76.47	66	1111916	single	1716503568	medium
24711284693186635	47	80	100	97.06	78	1061121	single	1716503568	medium
24711284693186635	48	80	100	91.18	56	1070214	single	1716503568	medium
24711284693186635	49	80	100	91.18	91	1092813	single	1716503568	medium
24711284693186635	50	80	100	97.06	103	1085693	single	1716503568	medium
24756324436643226	1	80	82.35	82.35	43	1032119	single	1716503568	medium
24756324436643226	2	80	91.18	82.35	33	1011239	single	1716503568	medium
24756324436643226	3	9	91.18	52.94	43	102629	single	1716503568	medium
24756324436643226	4	80	97.06	85.29	39	986144	single	1716503568	medium
24756324436643226	5	3	97.06	14.71	10	11760	single	1716503568	medium
24756324436643226	6	80	97.06	85.29	34	985385	single	1716503568	medium
24756324436643226	7	80	97.06	70.59	34	893640	single	1716503568	medium
24756324436643226	8	80	97.06	88.24	60	907577	single	1716503568	medium
24756324436643226	9	80	97.06	73.53	45	1045563	single	1716503568	medium
24756324436643226	10	80	97.06	52.94	13	1069531	single	1716503568	medium
24756324436643226	11	80	97.06	85.29	64	997721	single	1716503568	medium
24756324436643226	12	80	97.06	91.18	56	975905	single	1716503568	medium
24756324436643226	13	80	97.06	88.24	65	951977	single	1716503568	medium
24756324436643226	14	4	97.06	23.53	13	17931	single	1716503568	medium
24756324436643226	15	80	97.06	82.35	53	1022483	single	1716503568	medium
24756324436643226	16	80	97.06	88.24	65	959670	single	1716503568	medium
24756324436643226	17	24	97.06	26.47	14	176624	single	1716503568	medium
24756324436643226	18	80	97.06	85.29	64	1010238	single	1716503568	medium
24756324436643226	19	80	97.06	85.29	54	929803	single	1716503568	medium
24756324436643226	20	80	97.06	82.35	78	1035433	single	1716503568	medium
24756324436643226	21	65	97.06	82.35	58	800317	single	1716503568	medium
24756324436643226	22	80	97.06	70.59	49	997823	single	1716503568	medium
24756324436643226	23	80	97.06	88.24	5	950718	single	1716503568	medium
24756324436643226	24	80	97.06	73.53	60	1025672	single	1716503568	medium
24756324436643226	25	2	97.06	0	0	4050	single	1716503568	medium
24756324436643226	26	4	97.06	17.65	11	13892	single	1716503568	medium
24756324436643226	27	80	97.06	88.24	50	975518	single	1716503568	medium
24756324436643226	28	80	97.06	85.29	54	1005900	single	1716503568	medium
24756324436643226	29	80	97.06	85.29	79	1063918	single	1716503568	medium
24756324436643226	30	80	97.06	88.24	65	1033197	single	1716503568	medium
24756324436643226	31	80	97.06	97.06	58	1075686	single	1716503568	medium
24756324436643226	32	80	97.06	88.24	75	1087291	single	1716503568	medium
24756324436643226	33	2	97.06	0	0	3970	single	1716503568	medium
24756324436643226	34	2	97.06	0	0	4031	single	1716503568	medium
24756324436643226	35	80	97.06	88.24	75	1066386	single	1716503568	medium
24756324436643226	36	80	97.06	97.06	98	1111309	single	1716503568	medium
24756324436643226	37	80	97.06	82.35	63	1064642	single	1716503568	medium
24756324436643226	38	80	97.06	85.29	49	927280	single	1716503568	medium
24756324436643226	39	80	97.06	97.06	68	978603	single	1716503568	medium
24756324436643226	40	80	100	91.18	66	1002859	single	1716503568	medium
24756324436643226	41	80	100	85.29	74	1054499	single	1716503568	medium
24756324436643226	42	80	100	88.24	80	1029273	single	1716503568	medium
24756324436643226	43	80	100	94.12	77	1070064	single	1716503568	medium
24756324436643226	44	80	100	82.35	78	1091779	single	1716503568	medium
24756324436643226	45	3	100	14.71	10	12168	single	1716503568	medium
24756324436643226	46	3	100	14.71	10	12165	single	1716503568	medium
24756324436643226	47	80	100	97.06	93	1080534	single	1716503568	medium
24756324436643226	48	80	100	88.24	70	1055444	single	1716503568	medium
24756324436643226	49	80	100	76.47	36	1049833	single	1716503568	medium
24756324436643226	50	80	100	82.35	23	971157	single	1716503568	medium
24797514743023665	1	80	76.47	70.59	64	1097344	single	1716503568	medium
24797514743023665	2	80	91.18	82.35	53	1075109	single	1716503568	medium
24797514743023665	3	80	94.12	67.65	-2	1031080	single	1716503568	medium
24797514743023665	4	80	94.12	76.47	26	1101181	single	1716503568	medium
24797514743023665	5	80	97.06	79.41	77	1095866	single	1716503568	medium
24797514743023665	6	80	100	91.18	56	1049993	single	1716503568	medium
24797514743023665	7	68	100	100	178	907090	single	1716503568	medium
24797514743023665	8	80	100	85.29	49	1017568	single	1716503568	medium
24797514743023665	9	80	100	73.53	15	969040	single	1716503568	medium
24797514743023665	10	80	100	88.24	40	916189	single	1716503568	medium
24797514743023665	11	80	100	67.65	23	975414	single	1716503568	medium
24797514743023665	12	21	100	67.65	58	241652	single	1716503568	medium
24797514743023665	13	80	100	85.29	54	1025202	single	1716503568	medium
24797514743023665	14	80	100	61.76	16	1001732	single	1716503568	medium
24797514743023665	15	22	100	41.18	24	123215	single	1716503568	medium
24797514743023665	16	80	100	94.12	72	1023429	single	1716503568	medium
24797514743023665	17	80	100	91.18	56	968765	single	1716503568	medium
24797514743023665	18	80	100	85.29	29	950532	single	1716503568	medium
24797514743023665	19	80	100	64.71	27	920431	single	1716503568	medium
24797514743023665	20	80	100	97.06	58	1044377	single	1716503568	medium
24797514743023665	21	80	100	82.35	68	1103627	single	1716503568	medium
24797514743023665	22	80	100	94.12	82	1079622	single	1716503568	medium
24797514743023665	23	80	100	88.24	50	1062451	single	1716503568	medium
24797514743023665	24	16	100	67.65	53	180914	single	1716503568	medium
24797514743023665	25	80	100	94.12	52	1088638	single	1716503568	medium
24797514743023665	26	80	100	76.47	21	1040950	single	1716503568	medium
24797514743023665	27	39	100	64.71	62	514201	single	1716503568	medium
24797514743023665	28	80	100	82.35	58	1087693	single	1716503568	medium
24797514743023665	29	80	100	82.35	53	1079403	single	1716503568	medium
24797514743023665	30	7	100	26.47	19	52467	single	1716503568	medium
24797514743023665	31	80	100	94.12	82	1065882	single	1716503568	medium
24797514743023665	32	80	100	85.29	29	817656	single	1716503568	medium
24797514743023665	33	80	100	82.35	48	978211	single	1716503568	medium
24797514743023665	34	80	100	94.12	82	976202	single	1716503568	medium
24797514743023665	35	80	100	85.29	49	1002279	single	1716503568	medium
24797514743023665	36	80	100	91.18	91	1089226	single	1716503568	medium
24797514743023665	37	80	100	76.47	6	1033182	single	1716503568	medium
24797514743023665	38	80	100	97.06	83	1077634	single	1716503568	medium
24797514743023665	39	80	100	91.18	101	1102298	single	1716503568	medium
24797514743023665	40	80	100	97.06	88	1109371	single	1716503568	medium
24797514743023665	41	9	100	70.59	54	93560	single	1716503568	medium
24797514743023665	42	80	100	76.47	56	1078837	single	1716503568	medium
24797514743023665	43	5	100	32.35	21	37549	single	1716503568	medium
24797514743023665	44	5	100	23.53	18	45695	single	1716503568	medium
24797514743023665	45	80	100	85.29	49	1042450	single	1716503568	medium
24797514743023665	46	80	100	97.06	73	923850	single	1716503568	medium
24797514743023665	47	80	100	70.59	14	732432	single	1716503568	medium
24797514743023665	48	80	100	94.12	67	1041485	single	1716503568	medium
24797514743023665	49	80	100	94.12	62	1039802	single	1716503568	medium
24797514743023665	50	80	100	91.18	51	996756	single	1716503568	medium
24842066272502738	1	80	55.88	55.88	39	1055046	single	1716503568	medium
24842066272502738	2	80	76.47	76.47	46	1110237	single	1716503568	medium
24842066272502738	3	2	76.47	0	0	4059	single	1716503568	medium
24842066272502738	4	80	85.29	61.76	31	991631	single	1716503568	medium
24842066272502738	5	80	85.29	85.29	29	1038006	single	1716503568	medium
24842066272502738	6	80	91.18	88.24	40	1036087	single	1716503568	medium
24842066272502738	7	80	91.18	70.59	34	1019963	single	1716503568	medium
24842066272502738	8	80	91.18	61.76	-24	858845	single	1716503568	medium
24842066272502738	9	80	91.18	47.06	11	1015025	single	1716503568	medium
24842066272502738	10	80	91.18	82.35	33	1026257	single	1716503568	medium
24842066272502738	11	7	91.18	32.35	21	68446	single	1716503568	medium
24842066272502738	12	6	91.18	29.41	15	31371	single	1716503568	medium
24842066272502738	13	80	91.18	55.88	29	1053059	single	1716503568	medium
24842066272502738	14	80	91.18	61.76	1	1004059	single	1716503568	medium
24842066272502738	15	80	91.18	64.71	-3	978865	single	1716503568	medium
24842066272502738	16	80	91.18	88.24	45	1022715	single	1716503568	medium
24842066272502738	17	80	91.18	88.24	60	1012863	single	1716503568	medium
24842066272502738	18	80	91.18	88.24	60	1053333	single	1716503568	medium
24842066272502738	19	80	91.18	76.47	31	1004515	single	1716503568	medium
24842066272502738	20	80	91.18	70.59	9	995847	single	1716503568	medium
24842066272502738	21	80	91.18	82.35	28	827729	single	1716503568	medium
24842066272502738	22	80	91.18	61.76	21	1005965	single	1716503568	medium
24842066272502738	23	80	91.18	61.76	-4	1061129	single	1716503568	medium
24842066272502738	24	80	100	91.18	51	1069430	single	1716503568	medium
24842066272502738	25	80	100	94.12	77	1069614	single	1716503568	medium
24842066272502738	26	18	100	70.59	59	186514	single	1716503568	medium
24842066272502738	27	80	100	88.24	75	1077305	single	1716503568	medium
24842066272502738	28	36	100	47.06	16	424644	single	1716503568	medium
24842066272502738	29	80	100	70.59	-36	976525	single	1716503568	medium
24842066272502738	30	80	100	88.24	45	831681	single	1716503568	medium
24842066272502738	31	80	100	91.18	76	988411	single	1716503568	medium
24842066272502738	32	80	100	73.53	0	1007219	single	1716503568	medium
24842066272502738	33	80	100	76.47	41	1042822	single	1716503568	medium
24842066272502738	34	80	100	88.24	45	943988	single	1716503568	medium
24842066272502738	35	80	100	73.53	40	841901	single	1716503568	medium
24842066272502738	36	80	100	82.35	33	1050431	single	1716503568	medium
24842066272502738	37	4	100	20.59	12	25532	single	1716503568	medium
24842066272502738	38	80	100	79.41	27	977867	single	1716503568	medium
24842066272502738	39	80	100	64.71	47	1063342	single	1716503568	medium
24842066272502738	40	80	100	85.29	34	1074705	single	1716503568	medium
24842066272502738	41	80	100	91.18	76	1046288	single	1716503568	medium
24842066272502738	42	80	100	70.59	44	851759	single	1716503568	medium
24842066272502738	43	80	100	67.65	43	842918	single	1716503568	medium
24842066272502738	44	80	100	88.24	70	1072364	single	1716503568	medium
24842066272502738	45	3	100	17.65	11	12338	single	1716503568	medium
24842066272502738	46	80	100	88.24	45	1060939	single	1716503568	medium
24842066272502738	47	80	100	79.41	12	987189	single	1716503568	medium
24842066272502738	48	80	100	70.59	14	953794	single	1716503568	medium
24842066272502738	49	80	100	79.41	67	966234	single	1716503568	medium
24842066272502738	50	80	100	79.41	67	1103610	single	1716503568	medium
24886325740964119	1	80	91.18	91.18	91	915327	multi	1716503568	medium
24886325740964119	2	41	97.06	88.24	95	539919	multi	1716503568	medium
24886325740964119	3	42	97.06	73.53	65	480942	multi	1716503568	medium
24886325740964119	4	80	97.06	97.06	103	803021	multi	1716503568	medium
24886325740964119	5	80	97.06	70.59	59	1051605	multi	1716503568	medium
24886325740964119	6	80	100	94.12	77	1120427	multi	1716503568	medium
24886325740964119	7	80	100	79.41	-118	888689	multi	1716503568	medium
24886325740964119	8	80	100	85.29	79	884995	multi	1716503568	medium
24886325740964119	9	65	100	100	188	637000	multi	1716503568	medium
24886325740964119	10	4	100	26.47	19	37515	multi	1716503568	medium
24886325740964119	11	80	100	94.12	112	1058286	multi	1716503568	medium
24886325740964119	12	80	100	97.06	108	1072932	multi	1716503568	medium
24886325740964119	13	22	100	58.82	60	263337	multi	1716503568	medium
24886325740964119	14	73	100	79.41	67	619205	multi	1716503568	medium
24886325740964119	15	80	100	94.12	112	1037672	multi	1716503568	medium
24886325740964119	16	11	100	55.88	44	118069	multi	1716503568	medium
24886325740964119	17	20	100	64.71	62	231899	multi	1716503568	medium
24886325740964119	18	80	100	50	42	1015966	multi	1716503568	medium
24886325740964119	19	12	100	58.82	55	131426	multi	1716503568	medium
24886325740964119	20	3	100	14.71	10	24475	multi	1716503568	medium
24886325740964119	21	80	100	38.24	-42	985284	multi	1716503568	medium
24886325740964119	22	80	100	88.24	35	827268	multi	1716503568	medium
24886325740964119	23	80	100	70.59	64	1043706	multi	1716503568	medium
24886325740964119	24	36	100	100	198	498524	multi	1716503568	medium
24886325740964119	25	80	100	88.24	85	1058098	multi	1716503568	medium
24886325740964119	26	80	100	97.06	103	1098910	multi	1716503568	medium
24886325740964119	27	28	100	47.06	41	228201	multi	1716503568	medium
24886325740964119	28	80	100	91.18	91	893215	multi	1716503568	medium
24886325740964119	29	33	100	23.53	18	188022	multi	1716503568	medium
24886325740964119	30	80	100	67.65	63	1077748	multi	1716503568	medium
24886325740964119	31	80	100	64.71	57	1085878	multi	1716503568	medium
24886325740964119	32	80	100	70.59	59	1041640	multi	1716503568	medium
24886325740964119	33	28	100	100	202	381590	multi	1716503568	medium
24886325740964119	34	80	100	97.06	113	1092658	multi	1716503568	medium
24886325740964119	35	80	100	94.12	97	953213	multi	1716503568	medium
24886325740964119	36	80	100	73.53	70	1004456	multi	1716503568	medium
24886325740964119	37	74	100	85.29	39	1015912	multi	1716503568	medium
24886325740964119	38	80	100	94.12	62	1004782	multi	1716503568	medium
24886325740964119	39	27	100	79.41	87	359414	multi	1716503568	medium
24886325740964119	40	69	100	47.06	36	572026	multi	1716503568	medium
24886325740964119	41	80	100	94.12	77	1075128	multi	1716503568	medium
24886325740964119	42	80	100	94.12	102	1056372	multi	1716503568	medium
24886325740964119	43	80	100	88.24	85	1040778	multi	1716503568	medium
24886325740964119	44	80	100	88.24	95	1126493	multi	1716503568	medium
24886325740964119	45	80	100	79.41	72	1090634	multi	1716503568	medium
24886325740964119	46	80	100	97.06	98	1023312	multi	1716503568	medium
24886325740964119	47	80	100	94.12	92	1069519	multi	1716503568	medium
24886325740964119	48	80	100	52.94	-192	855026	multi	1716503568	medium
24886325740964119	49	80	100	94.12	-13	935776	multi	1716503568	medium
24886325740964119	50	80	100	94.12	57	980483	multi	1716503568	medium
24926575713196204	1	80	88.24	88.24	100	1005692	multi	1716503568	medium
24926575713196204	2	80	97.06	97.06	113	1019162	multi	1716503568	medium
24926575713196204	3	80	100	79.41	77	613408	multi	1716503568	medium
24926575713196204	4	80	100	91.18	91	1111519	multi	1716503568	medium
24926575713196204	5	80	100	44.12	40	1014565	multi	1716503568	medium
24926575713196204	6	36	100	70.59	74	479428	multi	1716503568	medium
24926575713196204	7	80	100	91.18	96	1053817	multi	1716503568	medium
24926575713196204	8	80	100	73.53	70	1011076	multi	1716503568	medium
24926575713196204	9	43	100	85.29	79	518052	multi	1716503568	medium
24926575713196204	10	80	100	94.12	82	1025632	multi	1716503568	medium
24926575713196204	11	80	100	70.59	59	1045498	multi	1716503568	medium
24926575713196204	12	80	100	91.18	91	1112574	multi	1716503568	medium
24926575713196204	13	63	100	70.59	74	669262	multi	1716503568	medium
24926575713196204	14	4	100	29.41	20	33664	multi	1716503568	medium
24926575713196204	15	26	100	67.65	68	277518	multi	1716503568	medium
24926575713196204	16	36	100	55.88	59	285608	multi	1716503568	medium
24926575713196204	17	80	100	94.12	87	1034178	multi	1716503568	medium
24926575713196204	18	80	100	91.18	41	1075030	multi	1716503568	medium
24926575713196204	19	57	100	79.41	77	478509	multi	1716503568	medium
24926575713196204	20	80	100	94.12	87	998376	multi	1716503568	medium
24926575713196204	21	80	100	82.35	-92	939192	multi	1716503568	medium
24926575713196204	22	77	100	100	193	936226	multi	1716503568	medium
24926575713196204	23	80	100	82.35	83	913389	multi	1716503568	medium
24926575713196204	24	80	100	97.06	103	939853	multi	1716503568	medium
24926575713196204	25	80	100	97.06	93	1019622	multi	1716503568	medium
24926575713196204	26	80	100	88.24	105	866427	multi	1716503568	medium
24926575713196204	27	80	100	50	-13	1053323	multi	1716503568	medium
24926575713196204	28	80	100	70.59	-246	836378	multi	1716503568	medium
24926575713196204	29	80	100	88.24	75	1005659	multi	1716503568	medium
24926575713196204	30	80	100	29.41	25	1100836	multi	1716503568	medium
24926575713196204	31	80	100	64.71	57	1025873	multi	1716503568	medium
24926575713196204	32	80	100	88.24	90	1033360	multi	1716503568	medium
24926575713196204	33	80	100	35.29	27	1032820	multi	1716503568	medium
24926575713196204	34	80	100	97.06	93	1104442	multi	1716503568	medium
24926575713196204	35	80	100	94.12	107	1026615	multi	1716503568	medium
24926575713196204	36	80	100	35.29	27	508277	multi	1716503568	medium
24926575713196204	37	60	100	100	223	768391	multi	1716503568	medium
24926575713196204	38	80	100	14.71	10	444018	multi	1716503568	medium
24926575713196204	39	48	100	41.18	39	627632	multi	1716503568	medium
24926575713196204	40	80	100	73.53	65	1033097	multi	1716503568	medium
24926575713196204	41	80	100	82.35	73	1103933	multi	1716503568	medium
24926575713196204	42	80	100	88.24	100	1116700	multi	1716503568	medium
24926575713196204	43	80	100	94.12	87	1071907	multi	1716503568	medium
24926575713196204	44	4	100	32.35	21	38902	multi	1716503568	medium
24926575713196204	45	80	100	35.29	17	1069292	multi	1716503568	medium
24926575713196204	46	80	100	91.18	66	1079450	multi	1716503568	medium
24926575713196204	47	33	100	100	208	413315	multi	1716503568	medium
24926575713196204	48	80	100	97.06	68	968842	multi	1716503568	medium
24926575713196204	49	80	100	97.06	78	1134556	multi	1716503568	medium
24926575713196204	50	59	100	100	198	815496	multi	1716503568	medium
24970124463688323	1	80	94.12	94.12	122	964843	multi	1716503568	medium
24970124463688323	2	41	97.06	79.41	82	546020	multi	1716503568	medium
24970124463688323	3	80	100	85.29	84	924682	multi	1716503568	medium
24970124463688323	4	80	100	38.24	33	1035642	multi	1716503568	medium
24970124463688323	5	80	100	97.06	98	832718	multi	1716503568	medium
24970124463688323	6	80	100	88.24	80	1048689	multi	1716503568	medium
24970124463688323	7	80	100	67.65	68	1092276	multi	1716503568	medium
24970124463688323	8	80	100	38.24	33	1021376	multi	1716503568	medium
24970124463688323	9	80	100	85.29	89	931618	multi	1716503568	medium
24970124463688323	10	80	100	76.47	71	1093900	multi	1716503568	medium
24970124463688323	11	8	100	14.71	10	38954	multi	1716503568	medium
24970124463688323	12	80	100	88.24	90	1056363	multi	1716503568	medium
24970124463688323	13	60	100	100	198	754710	multi	1716503568	medium
24970124463688323	14	80	100	79.41	-158	892017	multi	1716503568	medium
24970124463688323	15	80	100	88.24	90	882543	multi	1716503568	medium
24970124463688323	16	80	100	94.12	92	1083953	multi	1716503568	medium
24970124463688323	17	80	100	97.06	83	1057684	multi	1716503568	medium
24970124463688323	18	80	100	88.24	80	1025230	multi	1716503568	medium
24970124463688323	19	80	100	91.18	41	1018990	multi	1716503568	medium
24970124463688323	20	80	100	94.12	102	1060301	multi	1716503568	medium
24970124463688323	21	80	100	91.18	61	1023134	multi	1716503568	medium
24970124463688323	22	80	100	79.41	77	1115951	multi	1716503568	medium
24970124463688323	23	80	100	94.12	102	955752	multi	1716503568	medium
24970124463688323	24	80	100	47.06	41	491240	multi	1716503568	medium
24970124463688323	25	80	100	88.24	90	1109548	multi	1716503568	medium
24970124463688323	26	80	100	91.18	76	914849	multi	1716503568	medium
24970124463688323	27	24	100	61.76	61	313390	multi	1716503568	medium
24970124463688323	28	80	100	76.47	76	1078154	multi	1716503568	medium
24970124463688323	29	80	100	97.06	98	1023663	multi	1716503568	medium
24970124463688323	30	80	100	91.18	86	966470	multi	1716503568	medium
24970124463688323	31	57	100	79.41	87	712795	multi	1716503568	medium
24970124463688323	32	80	100	97.06	83	1074128	multi	1716503568	medium
24970124463688323	33	80	100	44.12	30	458758	multi	1716503568	medium
24970124463688323	34	80	100	97.06	88	1117274	multi	1716503568	medium
24970124463688323	35	80	100	94.12	102	1049944	multi	1716503568	medium
24970124463688323	36	80	100	61.76	61	170841	multi	1716503568	medium
24970124463688323	37	80	100	64.71	62	1093375	multi	1716503568	medium
24970124463688323	38	80	100	88.24	95	997850	multi	1716503568	medium
24970124463688323	39	26	100	32.35	26	180343	multi	1716503568	medium
24970124463688323	40	7	100	47.06	36	57493	multi	1716503568	medium
24970124463688323	41	80	100	94.12	107	1107737	multi	1716503568	medium
24970124463688323	42	80	100	61.76	56	1009355	multi	1716503568	medium
24970124463688323	43	80	100	88.24	85	1034570	multi	1716503568	medium
24970124463688323	44	34	100	73.53	70	457588	multi	1716503568	medium
24970124463688323	45	80	100	64.71	47	1007333	multi	1716503568	medium
24970124463688323	46	80	100	79.41	87	1035395	multi	1716503568	medium
24970124463688323	47	80	100	97.06	93	808272	multi	1716503568	medium
24970124463688323	48	80	100	91.18	86	1025513	multi	1716503568	medium
24970124463688323	49	80	100	91.18	101	1066548	multi	1716503568	medium
24970124463688323	50	80	100	88.24	100	1112573	multi	1716503568	medium
25014710257026576	1	21	58.82	58.82	70	194554	multi	1716503568	medium
25014710257026576	2	80	91.18	91.18	46	946671	multi	1716503568	medium
25014710257026576	3	80	91.18	38.24	33	64995	multi	1716503568	medium
25014710257026576	4	80	100	97.06	83	1101504	multi	1716503568	medium
25014710257026576	5	80	100	11.76	9	1040347	multi	1716503568	medium
25014710257026576	6	80	100	85.29	94	892667	multi	1716503568	medium
25014710257026576	7	80	100	94.12	97	997779	multi	1716503568	medium
25014710257026576	8	80	100	94.12	97	724020	multi	1716503568	medium
25014710257026576	9	76	100	91.18	76	734058	multi	1716503568	medium
25014710257026576	10	80	100	79.41	72	1026633	multi	1716503568	medium
25014710257026576	11	80	100	82.35	88	1049763	multi	1716503568	medium
25014710257026576	12	6	100	50	37	41864	multi	1716503568	medium
25014710257026576	13	80	100	82.35	28	1059931	multi	1716503568	medium
25014710257026576	14	80	100	73.53	-65	904034	multi	1716503568	medium
25014710257026576	15	80	100	0	0	202284	multi	1716503568	medium
25014710257026576	16	80	100	38.24	28	1081032	multi	1716503568	medium
25014710257026576	17	80	100	47.06	41	1001613	multi	1716503568	medium
25014710257026576	18	80	100	82.35	93	759751	multi	1716503568	medium
25014710257026576	19	80	100	41.18	29	328306	multi	1716503568	medium
25014710257026576	20	80	100	91.18	96	1031512	multi	1716503568	medium
25014710257026576	21	9	100	20.59	17	58330	multi	1716503568	medium
25014710257026576	22	80	100	82.35	48	968177	multi	1716503568	medium
25014710257026576	23	80	100	91.18	66	1034075	multi	1716503568	medium
25014710257026576	24	80	100	94.12	92	1068125	multi	1716503568	medium
25014710257026576	25	80	100	94.12	97	1091195	multi	1716503568	medium
25014710257026576	26	11	100	44.12	30	142769	multi	1716503568	medium
25014710257026576	27	26	100	70.59	64	254048	multi	1716503568	medium
25014710257026576	28	80	100	94.12	82	957844	multi	1716503568	medium
25014710257026576	29	80	100	70.59	79	1059323	multi	1716503568	medium
25014710257026576	30	80	100	85.29	69	763300	multi	1716503568	medium
25014710257026576	31	34	100	20.59	17	192784	multi	1716503568	medium
25014710257026576	32	80	100	70.59	69	981185	multi	1716503568	medium
25014710257026576	33	29	100	50	47	216369	multi	1716503568	medium
25014710257026576	34	80	100	88.24	55	1072604	multi	1716503568	medium
25014710257026576	35	80	100	88.24	45	939307	multi	1716503568	medium
25014710257026576	36	80	100	97.06	93	859042	multi	1716503568	medium
25014710257026576	37	80	100	91.18	71	945716	multi	1716503568	medium
25014710257026576	38	80	100	79.41	82	979650	multi	1716503568	medium
25014710257026576	39	80	100	97.06	83	1136126	multi	1716503568	medium
25014710257026576	40	80	100	73.53	65	1014405	multi	1716503568	medium
25014710257026576	41	80	100	76.47	71	1056134	multi	1716503568	medium
25014710257026576	42	80	100	32.35	21	458926	multi	1716503568	medium
25014710257026576	43	80	100	29.41	20	442098	multi	1716503568	medium
25014710257026576	44	80	100	79.41	77	884224	multi	1716503568	medium
25014710257026576	45	54	100	100	196	726271	multi	1716503568	medium
25014710257026576	46	50	100	29.41	35	275697	multi	1716503568	medium
25014710257026576	47	80	100	97.06	103	1097570	multi	1716503568	medium
25014710257026576	48	24	100	73.53	60	291510	multi	1716503568	medium
25014710257026576	49	80	100	97.06	98	1007047	multi	1716503568	medium
25014710257026576	50	80	100	94.12	77	872568	multi	1716503568	medium
25053397268216096	1	80	79.41	70.59	64	1111959	multi	1716503568	medium
25053397268216096	2	80	97.06	97.06	93	1001706	multi	1716503568	medium
25053397268216096	3	80	97.06	94.12	87	938942	multi	1716503568	medium
25053397268216096	4	80	97.06	47.06	31	1040386	multi	1716503568	medium
25053397268216096	5	46	100	76.47	81	636255	multi	1716503568	medium
25053397268216096	6	80	100	79.41	-18	894212	multi	1716503568	medium
25053397268216096	7	80	100	88.24	80	1011639	multi	1716503568	medium
25053397268216096	8	80	100	88.24	90	1010148	multi	1716503568	medium
25053397268216096	9	80	100	91.18	86	1027721	multi	1716503568	medium
25053397268216096	10	80	100	91.18	81	1093789	multi	1716503568	medium
25053397268216096	11	80	100	32.35	26	481987	multi	1716503568	medium
25053397268216096	12	80	100	82.35	68	988246	multi	1716503568	medium
25053397268216096	13	80	100	97.06	93	930895	multi	1716503568	medium
25053397268216096	14	80	100	70.59	-221	788155	multi	1716503568	medium
25053397268216096	15	80	100	91.18	101	1073050	multi	1716503568	medium
25053397268216096	16	75	100	100	182	975676	multi	1716503568	medium
25053397268216096	17	80	100	64.71	42	1003370	multi	1716503568	medium
25053397268216096	18	80	100	14.71	10	222487	multi	1716503568	medium
25053397268216096	19	26	100	5.88	7	160088	multi	1716503568	medium
25053397268216096	20	80	100	94.12	97	1000214	multi	1716503568	medium
25053397268216096	21	80	100	47.06	46	948779	multi	1716503568	medium
25053397268216096	22	59	100	100	218	726218	multi	1716503568	medium
25053397268216096	23	7	100	20.59	22	69519	multi	1716503568	medium
25053397268216096	24	80	100	41.18	-276	766825	multi	1716503568	medium
25053397268216096	25	80	100	38.24	-232	805115	multi	1716503568	medium
25053397268216096	26	25	100	32.35	31	207680	multi	1716503568	medium
25053397268216096	27	17	100	58.82	55	142430	multi	1716503568	medium
25053397268216096	28	80	100	82.35	73	1058177	multi	1716503568	medium
25053397268216096	29	80	100	88.24	85	977960	multi	1716503568	medium
25053397268216096	30	80	100	47.06	-284	798556	multi	1716503568	medium
25053397268216096	31	80	100	91.18	81	1047834	multi	1716503568	medium
25053397268216096	32	80	100	11.76	9	268069	multi	1716503568	medium
25053397268216096	33	68	100	100	182	928801	multi	1716503568	medium
25053397268216096	34	80	100	67.65	63	983294	multi	1716503568	medium
25053397268216096	35	80	100	41.18	-271	853306	multi	1716503568	medium
25053397268216096	36	62	100	100	208	661145	multi	1716503568	medium
25053397268216096	37	80	100	94.12	97	1090690	multi	1716503568	medium
25053397268216096	38	80	100	85.29	84	1001218	multi	1716503568	medium
25053397268216096	39	80	100	0	0	229588	multi	1716503568	medium
25053397268216096	40	80	100	97.06	88	1079771	multi	1716503568	medium
25053397268216096	41	80	100	97.06	103	1055778	multi	1716503568	medium
25053397268216096	42	32	100	32.35	26	184989	multi	1716503568	medium
25053397268216096	43	80	100	0	0	202030	multi	1716503568	medium
25053397268216096	44	36	100	76.47	66	381355	multi	1716503568	medium
25053397268216096	45	80	100	38.24	33	1064431	multi	1716503568	medium
25053397268216096	46	7	100	23.53	13	39004	multi	1716503568	medium
25053397268216096	47	80	100	94.12	72	1069924	multi	1716503568	medium
25053397268216096	48	80	100	91.18	96	1078644	multi	1716503568	medium
25053397268216096	49	80	100	94.12	92	993157	multi	1716503568	medium
25053397268216096	50	80	100	76.47	-109	967019	multi	1716503568	medium
25093127259604035	1	80	91.18	91.18	71	802193	multi	1716503568	medium
25093127259604035	2	80	91.18	35.29	27	1056532	multi	1716503568	medium
25093127259604035	3	80	91.18	85.29	69	1100282	multi	1716503568	medium
25093127259604035	4	32	97.06	58.82	60	284951	multi	1716503568	medium
25093127259604035	5	80	97.06	85.29	69	1039046	multi	1716503568	medium
25093127259604035	6	80	100	94.12	102	1039024	multi	1716503568	medium
25093127259604035	7	15	100	67.65	58	145322	multi	1716503568	medium
25093127259604035	8	80	100	82.35	-2	957196	multi	1716503568	medium
25093127259604035	9	80	100	97.06	103	1130953	multi	1716503568	medium
25093127259604035	10	44	100	38.24	33	288880	multi	1716503568	medium
25093127259604035	11	80	100	85.29	99	1054496	multi	1716503568	medium
25093127259604035	12	80	100	97.06	103	1105815	multi	1716503568	medium
25093127259604035	13	80	100	97.06	113	1128881	multi	1716503568	medium
25093127259604035	14	80	100	91.18	86	934749	multi	1716503568	medium
25093127259604035	15	80	100	91.18	91	1009727	multi	1716503568	medium
25093127259604035	16	80	100	94.12	112	772411	multi	1716503568	medium
25093127259604035	17	51	100	88.24	95	591815	multi	1716503568	medium
25093127259604035	18	80	100	79.41	77	645251	multi	1716503568	medium
25093127259604035	19	80	100	82.35	-92	945697	multi	1716503568	medium
25093127259604035	20	80	100	91.18	91	1110393	multi	1716503568	medium
25093127259604035	21	80	100	0	0	205931	multi	1716503568	medium
25093127259604035	22	80	100	35.29	32	472393	multi	1716503568	medium
25093127259604035	23	44	100	82.35	83	573208	multi	1716503568	medium
25093127259604035	24	80	100	88.24	50	980133	multi	1716503568	medium
25093127259604035	25	80	100	97.06	93	949175	multi	1716503568	medium
25093127259604035	26	80	100	85.29	84	1039340	multi	1716503568	medium
25093127259604035	27	80	100	50	42	1016297	multi	1716503568	medium
25093127259604035	28	26	100	70.59	64	204039	multi	1716503568	medium
25093127259604035	29	34	100	67.65	53	395033	multi	1716503568	medium
25093127259604035	30	80	100	91.18	101	944788	multi	1716503568	medium
25093127259604035	31	18	100	52.94	48	139070	multi	1716503568	medium
25093127259604035	32	80	100	94.12	82	1037098	multi	1716503568	medium
25093127259604035	33	67	100	100	203	881072	multi	1716503568	medium
25093127259604035	34	80	100	88.24	75	930369	multi	1716503568	medium
25093127259604035	35	41	100	26.47	29	236677	multi	1716503568	medium
25093127259604035	36	80	100	88.24	95	990479	multi	1716503568	medium
25093127259604035	37	71	100	100	218	712767	multi	1716503568	medium
25093127259604035	38	80	100	94.12	57	1020282	multi	1716503568	medium
25093127259604035	39	80	100	47.06	51	486633	multi	1716503568	medium
25093127259604035	40	80	100	20.59	17	228069	multi	1716503568	medium
25093127259604035	41	80	100	94.12	92	1061250	multi	1716503568	medium
25093127259604035	42	80	100	38.24	33	720802	multi	1716503568	medium
25093127259604035	43	80	100	94.12	87	918939	multi	1716503568	medium
25093127259604035	44	46	100	50	47	303608	multi	1716503568	medium
25093127259604035	45	80	100	67.65	58	983968	multi	1716503568	medium
25093127259604035	46	35	100	100	202	469890	multi	1716503568	medium
25093127259604035	47	80	100	41.18	29	1055794	multi	1716503568	medium
25093127259604035	48	80	100	88.24	80	1081737	multi	1716503568	medium
25093127259604035	49	48	100	91.18	86	636702	multi	1716503568	medium
25093127259604035	50	36	100	52.94	53	353411	multi	1716503568	medium
25131961182077040	1	65	20.59	20.59	22	378789	multi	1716503568	medium
25131961182077040	2	80	70.59	70.59	-256	821990	multi	1716503568	medium
25131961182077040	3	80	82.35	64.71	62	985891	multi	1716503568	medium
25131961182077040	4	80	100	97.06	98	1086972	multi	1716503568	medium
25131961182077040	5	4	100	14.71	10	24613	multi	1716503568	medium
25131961182077040	6	80	100	97.06	93	1060805	multi	1716503568	medium
25131961182077040	7	80	100	88.24	80	1114806	multi	1716503568	medium
25131961182077040	8	31	100	67.65	63	430705	multi	1716503568	medium
25131961182077040	9	70	100	100	177	928708	multi	1716503568	medium
25131961182077040	10	80	100	85.29	89	887623	multi	1716503568	medium
25131961182077040	11	80	100	94.12	82	980155	multi	1716503568	medium
25131961182077040	12	59	100	91.18	91	694207	multi	1716503568	medium
25131961182077040	13	80	100	11.76	9	284239	multi	1716503568	medium
25131961182077040	14	80	100	41.18	-286	818690	multi	1716503568	medium
25131961182077040	15	80	100	23.53	-307	799874	multi	1716503568	medium
25131961182077040	16	80	100	47.06	-224	843886	multi	1716503568	medium
25131961182077040	17	80	100	50	62	1027387	multi	1716503568	medium
25131961182077040	18	11	100	20.59	17	83886	multi	1716503568	medium
25131961182077040	19	80	100	67.65	63	1034150	multi	1716503568	medium
25131961182077040	20	80	100	94.12	82	1094117	multi	1716503568	medium
25131961182077040	21	80	100	29.41	20	1016192	multi	1716503568	medium
25131961182077040	22	80	100	94.12	87	916411	multi	1716503568	medium
25131961182077040	23	80	100	94.12	92	1083899	multi	1716503568	medium
25131961182077040	24	80	100	79.41	57	951951	multi	1716503568	medium
25131961182077040	25	80	100	67.65	-12	1067156	multi	1716503568	medium
25131961182077040	26	80	100	44.12	15	1065115	multi	1716503568	medium
25131961182077040	27	80	100	82.35	73	971662	multi	1716503568	medium
25131961182077040	28	80	100	97.06	113	1001514	multi	1716503568	medium
25131961182077040	29	4	100	17.65	11	29314	multi	1716503568	medium
25131961182077040	30	9	100	35.29	27	99724	multi	1716503568	medium
25131961182077040	31	80	100	82.35	83	1107731	multi	1716503568	medium
25131961182077040	32	80	100	67.65	-182	895751	multi	1716503568	medium
25131961182077040	33	19	100	50	37	165473	multi	1716503568	medium
25131961182077040	34	80	100	88.24	70	740909	multi	1716503568	medium
25131961182077040	35	80	100	79.41	17	1030224	multi	1716503568	medium
25131961182077040	36	56	100	100	203	754022	multi	1716503568	medium
25131961182077040	37	80	100	97.06	98	1085302	multi	1716503568	medium
25131961182077040	38	80	100	73.53	-200	818141	multi	1716503568	medium
25131961182077040	39	80	100	88.24	85	980619	multi	1716503568	medium
25131961182077040	40	80	100	97.06	108	1084791	multi	1716503568	medium
25131961182077040	41	80	100	35.29	27	1103447	multi	1716503568	medium
25131961182077040	42	7	100	35.29	27	63834	multi	1716503568	medium
25131961182077040	43	57	100	82.35	73	652432	multi	1716503568	medium
25131961182077040	44	80	100	94.12	87	999191	multi	1716503568	medium
25131961182077040	45	80	100	52.94	43	1082290	multi	1716503568	medium
25131961182077040	46	80	100	79.41	-208	865395	multi	1716503568	medium
25131961182077040	47	31	100	41.18	24	198086	multi	1716503568	medium
25131961182077040	48	80	100	97.06	98	1074186	multi	1716503568	medium
25131961182077040	49	80	100	97.06	63	1026792	multi	1716503568	medium
25131961182077040	50	80	100	94.12	97	1108180	multi	1716503568	medium
25173039062306590	1	80	55.88	55.88	54	1057284	multi	1716503568	medium
25173039062306590	2	80	67.65	64.71	62	978549	multi	1716503568	medium
25173039062306590	3	80	97.06	91.18	66	916576	multi	1716503568	medium
25173039062306590	4	80	97.06	35.29	-278	858234	multi	1716503568	medium
25173039062306590	5	80	97.06	79.41	57	1024830	multi	1716503568	medium
25173039062306590	6	80	100	94.12	97	1020054	multi	1716503568	medium
25173039062306590	7	80	100	91.18	71	1042382	multi	1716503568	medium
25173039062306590	8	50	100	76.47	86	503922	multi	1716503568	medium
25173039062306590	9	64	100	76.47	71	439417	multi	1716503568	medium
25173039062306590	10	80	100	50	57	1082326	multi	1716503568	medium
25173039062306590	11	10	100	38.24	33	128718	multi	1716503568	medium
25173039062306590	12	80	100	97.06	93	1070306	multi	1716503568	medium
25173039062306590	13	80	100	97.06	8	984996	multi	1716503568	medium
25173039062306590	14	80	100	91.18	86	1050181	multi	1716503568	medium
25173039062306590	15	80	100	85.29	69	1061215	multi	1716503568	medium
25173039062306590	16	80	100	100	193	961458	multi	1716503568	medium
25173039062306590	17	80	100	88.24	95	868312	multi	1716503568	medium
25173039062306590	18	34	100	20.59	17	193843	multi	1716503568	medium
25173039062306590	19	80	100	97.06	88	975344	multi	1716503568	medium
25173039062306590	20	21	100	32.35	36	137672	multi	1716503568	medium
25173039062306590	21	74	100	100	188	909561	multi	1716503568	medium
25173039062306590	22	80	100	94.12	62	773268	multi	1716503568	medium
25173039062306590	23	80	100	73.53	85	226005	multi	1716503568	medium
25173039062306590	24	80	100	94.12	107	927202	multi	1716503568	medium
25173039062306590	25	62	100	100	218	752081	multi	1716503568	medium
25173039062306590	26	80	100	88.24	100	964283	multi	1716503568	medium
25173039062306590	27	80	100	88.24	110	860414	multi	1716503568	medium
25173039062306590	28	80	100	88.24	95	1095388	multi	1716503568	medium
25173039062306590	29	80	100	88.24	115	736131	multi	1716503568	medium
25173039062306590	30	80	100	88.24	95	888100	multi	1716503568	medium
25173039062306590	31	80	100	82.35	98	675718	multi	1716503568	medium
25173039062306590	32	72	100	100	218	929375	multi	1716503568	medium
25173039062306590	33	32	100	67.65	63	288079	multi	1716503568	medium
25173039062306590	34	80	100	85.29	89	763091	multi	1716503568	medium
25173039062306590	35	74	100	100	198	826913	multi	1716503568	medium
25173039062306590	36	80	100	0	0	207242	multi	1716503568	medium
25173039062306590	37	80	100	97.06	88	1044386	multi	1716503568	medium
25173039062306590	38	16	100	44.12	55	128052	multi	1716503568	medium
25173039062306590	39	80	100	67.65	63	1063296	multi	1716503568	medium
25173039062306590	40	80	100	32.35	26	1091068	multi	1716503568	medium
25173039062306590	41	80	100	0	0	203604	multi	1716503568	medium
25173039062306590	42	80	100	85.29	94	850721	multi	1716503568	medium
25173039062306590	43	80	100	97.06	93	1010475	multi	1716503568	medium
25173039062306590	44	80	100	94.12	77	1051793	multi	1716503568	medium
25173039062306590	45	80	100	97.06	83	753859	multi	1716503568	medium
25173039062306590	46	80	100	23.53	23	940321	multi	1716503568	medium
25173039062306590	47	80	100	88.24	100	594264	multi	1716503568	medium
25173039062306590	48	80	100	97.06	108	974394	multi	1716503568	medium
25173039062306590	49	80	100	94.12	72	839129	multi	1716503568	medium
25173039062306590	50	80	100	85.29	94	779223	multi	1716503568	medium
25213209541399584	1	80	88.24	88.24	85	980275	multi	1716503568	medium
25213209541399584	2	80	97.06	97.06	123	1001412	multi	1716503568	medium
25213209541399584	3	80	97.06	55.88	49	1060330	multi	1716503568	medium
25213209541399584	4	80	97.06	82.35	83	753687	multi	1716503568	medium
25213209541399584	5	80	97.06	85.29	79	1050915	multi	1716503568	medium
25213209541399584	6	80	97.06	38.24	33	1056787	multi	1716503568	medium
25213209541399584	7	80	97.06	38.24	33	1097188	multi	1716503568	medium
25213209541399584	8	80	97.06	97.06	118	1097103	multi	1716503568	medium
25213209541399584	9	80	100	91.18	76	983958	multi	1716503568	medium
25213209541399584	10	80	100	94.12	77	802745	multi	1716503568	medium
25213209541399584	11	80	100	97.06	88	907936	multi	1716503568	medium
25213209541399584	12	80	100	94.12	92	1002874	multi	1716503568	medium
25213209541399584	13	13	100	47.06	41	173013	multi	1716503568	medium
25213209541399584	14	80	100	94.12	97	1053962	multi	1716503568	medium
25213209541399584	15	80	100	35.29	32	1037958	multi	1716503568	medium
25213209541399584	16	80	100	47.06	-254	843849	multi	1716503568	medium
25213209541399584	17	80	100	91.18	101	1076512	multi	1716503568	medium
25213209541399584	18	80	100	85.29	69	1027243	multi	1716503568	medium
25213209541399584	19	35	100	58.82	70	411148	multi	1716503568	medium
25213209541399584	20	42	100	58.82	55	545325	multi	1716503568	medium
25213209541399584	21	74	100	100	213	671830	multi	1716503568	medium
25213209541399584	22	80	100	94.12	107	1072412	multi	1716503568	medium
25213209541399584	23	80	100	0	0	203536	multi	1716503568	medium
25213209541399584	24	80	100	91.18	61	1127008	multi	1716503568	medium
25213209541399584	25	80	100	97.06	78	971705	multi	1716503568	medium
25213209541399584	26	80	100	91.18	101	962484	multi	1716503568	medium
25213209541399584	27	80	100	70.59	-251	803053	multi	1716503568	medium
25213209541399584	28	80	100	91.18	91	1046498	multi	1716503568	medium
25213209541399584	29	80	100	100	173	1121260	multi	1716503568	medium
25213209541399584	30	80	100	64.71	62	1077509	multi	1716503568	medium
25213209541399584	31	80	100	94.12	97	1046809	multi	1716503568	medium
25213209541399584	32	80	100	82.35	78	1013670	multi	1716503568	medium
25213209541399584	33	80	100	97.06	93	1057846	multi	1716503568	medium
25213209541399584	34	80	100	85.29	69	841365	multi	1716503568	medium
25213209541399584	35	80	100	97.06	103	1025577	multi	1716503568	medium
25213209541399584	36	60	100	100	188	810662	multi	1716503568	medium
25213209541399584	37	80	100	91.18	66	1112096	multi	1716503568	medium
25213209541399584	38	80	100	76.47	61	1026855	multi	1716503568	medium
25213209541399584	39	80	100	79.41	72	1079089	multi	1716503568	medium
25213209541399584	40	80	100	29.41	25	456993	multi	1716503568	medium
25213209541399584	41	32	100	79.41	87	396054	multi	1716503568	medium
25213209541399584	42	80	100	97.06	93	1054411	multi	1716503568	medium
25213209541399584	43	80	100	85.29	59	1089219	multi	1716503568	medium
25213209541399584	44	70	100	100	196	989972	multi	1716503568	medium
25213209541399584	45	80	100	85.29	84	1086103	multi	1716503568	medium
25213209541399584	46	80	100	17.65	11	448221	multi	1716503568	medium
25213209541399584	47	56	100	97.06	108	749295	multi	1716503568	medium
25213209541399584	48	80	100	97.06	98	950574	multi	1716503568	medium
25213209541399584	49	80	100	73.53	45	1067092	multi	1716503568	medium
25213209541399584	50	80	100	91.18	101	1105850	multi	1716503568	medium
25259309132837635	1	80	38.24	38.24	-312	778182	multi	1716503568	medium
25259309132837635	2	80	94.12	94.12	82	760100	multi	1716503568	medium
25259309132837635	3	80	94.12	82.35	63	795364	multi	1716503568	medium
25259309132837635	4	80	100	85.29	84	1037729	multi	1716503568	medium
25259309132837635	5	58	100	79.41	72	757274	multi	1716503568	medium
25259309132837635	6	80	100	76.47	71	1045811	multi	1716503568	medium
25259309132837635	7	80	100	0	0	202258	multi	1716503568	medium
25259309132837635	8	80	100	97.06	113	1032663	multi	1716503568	medium
25259309132837635	9	80	100	94.12	87	1008018	multi	1716503568	medium
25259309132837635	10	80	100	73.53	-110	933489	multi	1716503568	medium
25259309132837635	11	80	100	97.06	103	968372	multi	1716503568	medium
25259309132837635	12	80	100	94.12	77	1026823	multi	1716503568	medium
25259309132837635	13	80	100	64.71	57	1020197	multi	1716503568	medium
25259309132837635	14	48	100	100	208	682831	multi	1716503568	medium
25259309132837635	15	80	100	82.35	48	898531	multi	1716503568	medium
25259309132837635	16	80	100	88.24	70	852986	multi	1716503568	medium
25259309132837635	17	80	100	97.06	83	1126607	multi	1716503568	medium
25259309132837635	18	59	100	88.24	90	825636	multi	1716503568	medium
25259309132837635	19	80	100	91.18	81	1050847	multi	1716503568	medium
25259309132837635	20	80	100	64.71	62	513430	multi	1716503568	medium
25259309132837635	21	10	100	41.18	44	126402	multi	1716503568	medium
25259309132837635	22	57	100	91.18	91	611060	multi	1716503568	medium
25259309132837635	23	80	100	91.18	111	1052306	multi	1716503568	medium
25259309132837635	24	80	100	97.06	118	1077097	multi	1716503568	medium
25259309132837635	25	80	100	76.47	81	1088362	multi	1716503568	medium
25259309132837635	26	80	100	0	0	202642	multi	1716503568	medium
25259309132837635	27	80	100	94.12	87	1039091	multi	1716503568	medium
25259309132837635	28	57	100	100	208	669769	multi	1716503568	medium
25259309132837635	29	80	100	85.29	89	773826	multi	1716503568	medium
25259309132837635	30	38	100	79.41	67	354836	multi	1716503568	medium
25259309132837635	31	80	100	100	208	1066103	multi	1716503568	medium
25259309132837635	32	80	100	94.12	102	898472	multi	1716503568	medium
25259309132837635	33	80	100	88.24	95	958268	multi	1716503568	medium
25259309132837635	34	66	100	100	203	870886	multi	1716503568	medium
25259309132837635	35	80	100	50	-253	841886	multi	1716503568	medium
25259309132837635	36	80	100	97.06	83	1050551	multi	1716503568	medium
25259309132837635	37	80	100	14.71	15	1098783	multi	1716503568	medium
25259309132837635	38	80	100	91.18	106	1084879	multi	1716503568	medium
25259309132837635	39	4	100	26.47	19	37413	multi	1716503568	medium
25259309132837635	40	80	100	94.12	107	918499	multi	1716503568	medium
25259309132837635	41	80	100	82.35	83	996306	multi	1716503568	medium
25259309132837635	42	80	100	91.18	106	996689	multi	1716503568	medium
25259309132837635	43	80	100	94.12	87	869304	multi	1716503568	medium
25259309132837635	44	80	100	73.53	65	867332	multi	1716503568	medium
25259309132837635	45	66	100	97.06	118	894928	multi	1716503568	medium
25259309132837635	46	19	100	23.53	23	140726	multi	1716503568	medium
25259309132837635	47	51	100	20.59	17	280725	multi	1716503568	medium
25259309132837635	48	80	100	20.59	22	1012068	multi	1716503568	medium
25259309132837635	49	80	100	97.06	73	958892	multi	1716503568	medium
25259309132837635	50	80	100	97.06	98	931459	multi	1716503568	medium
24454599760955003	1	80	11.11	11.11	-116	181655	single	558856630	medium
24454599760955003	2	80	11.11	11.11	-121	194218	single	558856630	medium
24454599760955003	3	80	11.11	11.11	-126	224282	single	558856630	medium
24454599760955003	4	80	11.11	11.11	-101	173747	single	558856630	medium
24454599760955003	5	80	11.11	11.11	-76	159035	single	558856630	medium
24454599760955003	6	80	11.11	11.11	-81	189877	single	558856630	medium
24454599760955003	7	80	11.11	11.11	-91	171804	single	558856630	medium
24454599760955003	8	80	11.11	11.11	-86	159650	single	558856630	medium
24454599760955003	9	80	11.11	11.11	-111	179132	single	558856630	medium
24454599760955003	10	80	11.11	11.11	-76	162529	single	558856630	medium
24454599760955003	11	80	11.11	11.11	-121	172767	single	558856630	medium
24454599760955003	12	80	11.11	11.11	-56	167974	single	558856630	medium
24454599760955003	13	80	11.11	11.11	-91	173893	single	558856630	medium
24454599760955003	14	80	11.11	11.11	-91	153793	single	558856630	medium
24454599760955003	15	80	11.11	11.11	-46	177818	single	558856630	medium
24454599760955003	16	80	11.11	11.11	-126	182014	single	558856630	medium
24454599760955003	17	80	11.11	11.11	-106	171443	single	558856630	medium
24454599760955003	18	80	11.11	11.11	-126	187432	single	558856630	medium
24454599760955003	19	80	11.11	11.11	-66	165819	single	558856630	medium
24454599760955003	20	80	11.11	11.11	-86	162349	single	558856630	medium
24454599760955003	21	80	11.11	11.11	-71	165916	single	558856630	medium
24454599760955003	22	80	11.11	11.11	-111	174681	single	558856630	medium
24454599760955003	23	80	11.11	11.11	-71	162227	single	558856630	medium
24454599760955003	24	80	11.11	11.11	-66	176815	single	558856630	medium
24454599760955003	25	80	11.11	11.11	-66	161361	single	558856630	medium
24454599760955003	26	80	11.11	11.11	-31	129537	single	558856630	medium
24454599760955003	27	80	11.11	11.11	-31	143187	single	558856630	medium
24454599760955003	28	80	11.11	11.11	-61	162824	single	558856630	medium
24454599760955003	29	80	11.11	11.11	-81	202318	single	558856630	medium
24454599760955003	30	80	11.11	11.11	-91	178494	single	558856630	medium
24454599760955003	31	80	11.11	11.11	-41	125584	single	558856630	medium
24454599760955003	32	80	11.11	11.11	-81	158674	single	558856630	medium
24454599760955003	33	80	11.11	11.11	-91	192668	single	558856630	medium
24454599760955003	34	80	11.11	11.11	-66	151486	single	558856630	medium
24454599760955003	35	80	11.11	11.11	-71	154937	single	558856630	medium
24454599760955003	36	80	11.11	11.11	-46	153537	single	558856630	medium
24454599760955003	37	80	11.11	11.11	-96	177066	single	558856630	medium
24454599760955003	38	80	11.11	11.11	-81	158745	single	558856630	medium
24454599760955003	39	80	11.11	11.11	-86	163833	single	558856630	medium
24454599760955003	40	80	11.11	11.11	-11	143762	single	558856630	medium
24454599760955003	41	80	11.11	11.11	-16	145372	single	558856630	medium
24454599760955003	42	80	11.11	11.11	-41	146398	single	558856630	medium
24454599760955003	43	80	11.11	11.11	-81	183120	single	558856630	medium
24454599760955003	44	80	11.11	11.11	-56	138197	single	558856630	medium
24454599760955003	45	80	11.11	11.11	-6	124986	single	558856630	medium
24454599760955003	46	80	11.11	11.11	-21	122718	single	558856630	medium
24454599760955003	47	80	11.11	11.11	-46	165867	single	558856630	medium
24454599760955003	48	80	11.11	11.11	-51	149934	single	558856630	medium
24454599760955003	49	80	11.11	11.11	-56	148370	single	558856630	medium
24454599760955003	50	80	11.11	11.11	-41	145489	single	558856630	medium
24463170059121366	1	80	11.11	11.11	-186	207836	single	558856630	medium
24463170059121366	2	80	11.11	11.11	-151	198236	single	558856630	medium
24463170059121366	3	80	11.11	11.11	-91	189790	single	558856630	medium
24463170059121366	4	80	11.11	11.11	-121	185711	single	558856630	medium
24463170059121366	5	80	11.11	11.11	-126	182142	single	558856630	medium
24463170059121366	6	80	11.11	11.11	-101	155393	single	558856630	medium
24463170059121366	7	80	11.11	11.11	-101	161650	single	558856630	medium
24463170059121366	8	80	11.11	11.11	-81	190415	single	558856630	medium
24463170059121366	9	80	11.11	11.11	-86	173479	single	558856630	medium
24463170059121366	10	80	11.11	11.11	-101	159807	single	558856630	medium
24463170059121366	11	80	11.11	11.11	-91	188725	single	558856630	medium
24463170059121366	12	80	11.11	11.11	-76	171251	single	558856630	medium
24463170059121366	13	80	11.11	11.11	-76	169467	single	558856630	medium
24463170059121366	14	80	11.11	11.11	-66	171431	single	558856630	medium
24463170059121366	15	80	11.11	11.11	-71	165284	single	558856630	medium
24463170059121366	16	80	11.11	11.11	-71	171960	single	558856630	medium
24463170059121366	17	80	11.11	11.11	-66	161382	single	558856630	medium
24463170059121366	18	80	11.11	11.11	-46	157468	single	558856630	medium
24463170059121366	19	80	11.11	11.11	-81	148565	single	558856630	medium
24463170059121366	20	80	11.11	11.11	-61	159327	single	558856630	medium
24463170059121366	21	80	11.11	11.11	-106	171709	single	558856630	medium
24463170059121366	22	80	11.11	11.11	-86	167566	single	558856630	medium
24463170059121366	23	80	11.11	11.11	-56	157520	single	558856630	medium
24463170059121366	24	80	11.11	11.11	-76	150505	single	558856630	medium
24463170059121366	25	80	11.11	11.11	-76	161394	single	558856630	medium
24463170059121366	26	80	11.11	11.11	-56	137060	single	558856630	medium
24463170059121366	27	80	11.11	11.11	-61	158453	single	558856630	medium
24463170059121366	28	80	11.11	11.11	-46	164236	single	558856630	medium
24463170059121366	29	80	11.11	11.11	-111	169213	single	558856630	medium
24463170059121366	30	80	11.11	11.11	-86	164663	single	558856630	medium
24463170059121366	31	80	11.11	11.11	-91	172404	single	558856630	medium
24463170059121366	32	80	11.11	11.11	-96	167413	single	558856630	medium
24463170059121366	33	80	11.11	11.11	-46	153312	single	558856630	medium
24463170059121366	34	80	11.11	11.11	-111	196351	single	558856630	medium
24463170059121366	35	80	11.11	11.11	-66	179127	single	558856630	medium
24463170059121366	36	80	11.11	11.11	-51	155518	single	558856630	medium
24463170059121366	37	80	11.11	11.11	-96	172006	single	558856630	medium
24463170059121366	38	80	11.11	11.11	-76	146313	single	558856630	medium
24463170059121366	39	80	11.11	11.11	-51	157863	single	558856630	medium
24463170059121366	40	80	11.11	11.11	-56	154302	single	558856630	medium
24463170059121366	41	80	11.11	11.11	-81	187690	single	558856630	medium
24463170059121366	42	80	11.11	11.11	-21	130517	single	558856630	medium
24463170059121366	43	80	11.11	11.11	-61	160735	single	558856630	medium
24463170059121366	44	80	11.11	11.11	-66	177162	single	558856630	medium
24463170059121366	45	80	11.11	11.11	-66	181255	single	558856630	medium
24463170059121366	46	80	11.11	11.11	-81	181210	single	558856630	medium
24463170059121366	47	80	11.11	11.11	-31	149532	single	558856630	medium
24463170059121366	48	80	11.11	11.11	-36	123883	single	558856630	medium
24463170059121366	49	80	11.11	11.11	-31	139646	single	558856630	medium
24463170059121366	50	80	11.11	11.11	-66	173938	single	558856630	medium
24471854027135739	1	80	11.11	11.11	-156	228311	single	558856630	medium
24471854027135739	2	80	11.11	11.11	-81	165493	single	558856630	medium
24471854027135739	3	80	11.11	11.11	-81	182141	single	558856630	medium
24471854027135739	4	80	11.11	11.11	-111	179745	single	558856630	medium
24471854027135739	5	80	11.11	11.11	-91	161876	single	558856630	medium
24471854027135739	6	80	11.11	11.11	-116	184331	single	558856630	medium
24471854027135739	7	80	11.11	11.11	-96	176372	single	558856630	medium
24471854027135739	8	80	11.11	11.11	-101	163314	single	558856630	medium
24471854027135739	9	80	11.11	11.11	-56	161125	single	558856630	medium
24471854027135739	10	80	11.11	11.11	-51	147649	single	558856630	medium
24471854027135739	11	80	11.11	11.11	-61	184650	single	558856630	medium
24471854027135739	12	80	11.11	11.11	-141	212800	single	558856630	medium
24471854027135739	13	80	11.11	11.11	-121	185218	single	558856630	medium
24471854027135739	14	80	11.11	11.11	-96	162693	single	558856630	medium
24471854027135739	15	80	11.11	11.11	-71	164858	single	558856630	medium
24471854027135739	16	80	11.11	11.11	-96	180218	single	558856630	medium
24471854027135739	17	80	11.11	11.11	-106	191751	single	558856630	medium
24471854027135739	18	80	11.11	11.11	-86	185585	single	558856630	medium
24471854027135739	19	80	11.11	11.11	-141	211830	single	558856630	medium
24471854027135739	20	80	11.11	11.11	-71	149474	single	558856630	medium
24471854027135739	21	80	11.11	11.11	-106	193248	single	558856630	medium
24471854027135739	22	80	11.11	11.11	-41	150540	single	558856630	medium
24471854027135739	23	80	11.11	11.11	-46	154831	single	558856630	medium
24471854027135739	24	80	11.11	11.11	-106	174837	single	558856630	medium
24471854027135739	25	80	11.11	11.11	-86	179119	single	558856630	medium
24471854027135739	26	80	11.11	11.11	-61	151895	single	558856630	medium
24471854027135739	27	80	11.11	11.11	-51	152453	single	558856630	medium
24471854027135739	28	80	11.11	11.11	-111	184077	single	558856630	medium
24471854027135739	29	80	11.11	11.11	-81	149394	single	558856630	medium
24471854027135739	30	80	11.11	11.11	-56	153317	single	558856630	medium
24471854027135739	31	80	11.11	11.11	-76	172748	single	558856630	medium
24471854027135739	32	80	11.11	11.11	-56	160639	single	558856630	medium
24471854027135739	33	80	11.11	11.11	-31	166473	single	558856630	medium
24471854027135739	34	80	11.11	11.11	-51	155935	single	558856630	medium
24471854027135739	35	80	11.11	11.11	-56	157236	single	558856630	medium
24471854027135739	36	80	11.11	11.11	-36	131295	single	558856630	medium
24471854027135739	37	80	11.11	11.11	-76	165437	single	558856630	medium
24471854027135739	38	80	11.11	11.11	-51	159477	single	558856630	medium
24471854027135739	39	80	11.11	11.11	-41	146843	single	558856630	medium
24471854027135739	40	80	11.11	11.11	-56	157554	single	558856630	medium
24471854027135739	41	80	11.11	11.11	-51	163113	single	558856630	medium
24471854027135739	42	80	11.11	11.11	-31	168225	single	558856630	medium
24471854027135739	43	80	11.11	11.11	-91	190225	single	558856630	medium
24471854027135739	44	80	11.11	11.11	-91	164610	single	558856630	medium
24471854027135739	45	80	11.11	11.11	-26	155162	single	558856630	medium
24471854027135739	46	80	11.11	11.11	-56	152878	single	558856630	medium
24471854027135739	47	80	11.11	11.11	-41	153216	single	558856630	medium
24471854027135739	48	80	11.11	11.11	-6	130122	single	558856630	medium
24471854027135739	49	80	11.11	11.11	-31	141356	single	558856630	medium
24471854027135739	50	80	11.11	11.11	-71	178392	single	558856630	medium
24480600037071955	1	80	11.11	11.11	-176	186723	single	558856630	medium
24480600037071955	2	80	11.11	11.11	-111	187062	single	558856630	medium
24480600037071955	3	80	11.11	11.11	-96	183834	single	558856630	medium
24480600037071955	4	80	11.11	11.11	-106	174864	single	558856630	medium
24480600037071955	5	80	11.11	11.11	-146	186406	single	558856630	medium
24480600037071955	6	80	11.11	11.11	-101	185349	single	558856630	medium
24480600037071955	7	80	11.11	11.11	-126	184297	single	558856630	medium
24480600037071955	8	80	11.11	11.11	-96	199194	single	558856630	medium
24480600037071955	9	80	11.11	11.11	-106	178300	single	558856630	medium
24480600037071955	10	80	11.11	11.11	-116	187547	single	558856630	medium
24480600037071955	11	80	11.11	11.11	-91	186612	single	558856630	medium
24480600037071955	12	80	11.11	11.11	-71	158612	single	558856630	medium
24480600037071955	13	80	11.11	11.11	-86	175345	single	558856630	medium
24480600037071955	14	80	11.11	11.11	-86	151511	single	558856630	medium
24480600037071955	15	80	11.11	11.11	-91	164375	single	558856630	medium
24480600037071955	16	80	11.11	11.11	-76	179062	single	558856630	medium
24480600037071955	17	80	11.11	11.11	-106	177341	single	558856630	medium
24480600037071955	18	80	11.11	11.11	-96	171356	single	558856630	medium
24480600037071955	19	80	11.11	11.11	-71	176554	single	558856630	medium
24480600037071955	20	80	11.11	11.11	-66	164071	single	558856630	medium
24480600037071955	21	80	11.11	11.11	-71	154190	single	558856630	medium
24480600037071955	22	80	11.11	11.11	-76	161233	single	558856630	medium
24480600037071955	23	80	11.11	11.11	-81	165507	single	558856630	medium
24480600037071955	24	80	11.11	11.11	-91	162127	single	558856630	medium
24480600037071955	25	80	11.11	11.11	-56	146366	single	558856630	medium
24480600037071955	26	80	11.11	11.11	-76	179875	single	558856630	medium
24480600037071955	27	80	11.11	11.11	-46	140731	single	558856630	medium
24480600037071955	28	80	11.11	11.11	-76	174058	single	558856630	medium
24480600037071955	29	80	11.11	11.11	-56	151516	single	558856630	medium
24480600037071955	30	80	11.11	11.11	-111	181807	single	558856630	medium
24480600037071955	31	80	11.11	11.11	-96	174380	single	558856630	medium
24480600037071955	32	80	11.11	11.11	-56	147466	single	558856630	medium
24480600037071955	33	80	11.11	11.11	-71	159073	single	558856630	medium
24480600037071955	34	80	11.11	11.11	-76	147484	single	558856630	medium
24480600037071955	35	80	11.11	11.11	-116	204368	single	558856630	medium
24480600037071955	36	80	11.11	11.11	-36	144043	single	558856630	medium
24480600037071955	37	80	11.11	11.11	-101	185633	single	558856630	medium
24480600037071955	38	80	11.11	11.11	-106	173162	single	558856630	medium
24480600037071955	39	80	11.11	11.11	-56	152451	single	558856630	medium
24480600037071955	40	80	11.11	11.11	-26	152957	single	558856630	medium
24480600037071955	41	80	11.11	11.11	-76	150061	single	558856630	medium
24480600037071955	42	80	11.11	11.11	-61	166074	single	558856630	medium
24480600037071955	43	80	11.11	11.11	-26	147036	single	558856630	medium
24480600037071955	44	80	11.11	11.11	-36	154728	single	558856630	medium
24480600037071955	45	80	11.11	11.11	-31	151733	single	558856630	medium
24480600037071955	46	80	11.11	11.11	-56	165224	single	558856630	medium
24480600037071955	47	80	11.11	11.11	-101	158177	single	558856630	medium
24480600037071955	48	80	11.11	11.11	-6	140588	single	558856630	medium
24480600037071955	49	80	11.11	11.11	-21	157940	single	558856630	medium
24480600037071955	50	80	11.11	11.11	-56	148488	single	558856630	medium
24489311868630562	1	80	11.11	11.11	-131	204839	single	558856630	medium
24489311868630562	2	80	11.11	11.11	-106	197222	single	558856630	medium
24489311868630562	3	80	11.11	11.11	-106	181437	single	558856630	medium
24489311868630562	4	80	11.11	11.11	-111	186237	single	558856630	medium
24489311868630562	5	80	11.11	11.11	-116	174619	single	558856630	medium
24489311868630562	6	80	11.11	11.11	-131	211327	single	558856630	medium
24489311868630562	7	80	11.11	11.11	-106	183691	single	558856630	medium
24489311868630562	8	80	11.11	11.11	-91	178330	single	558856630	medium
24489311868630562	9	80	11.11	11.11	-96	177779	single	558856630	medium
24489311868630562	10	80	11.11	11.11	-91	198031	single	558856630	medium
24489311868630562	11	80	11.11	11.11	-86	182424	single	558856630	medium
24489311868630562	12	80	11.11	11.11	-126	192018	single	558856630	medium
24489311868630562	13	80	11.11	11.11	-141	216969	single	558856630	medium
24489311868630562	14	80	11.11	11.11	-66	174330	single	558856630	medium
24489311868630562	15	80	11.11	11.11	-106	201977	single	558856630	medium
24489311868630562	16	80	11.11	11.11	-76	182361	single	558856630	medium
24489311868630562	17	80	11.11	11.11	-61	153394	single	558856630	medium
24489311868630562	18	80	11.11	11.11	-136	179957	single	558856630	medium
24489311868630562	19	80	11.11	11.11	-96	177677	single	558856630	medium
24489311868630562	20	80	11.11	11.11	-111	190116	single	558856630	medium
24489311868630562	21	80	11.11	11.11	-96	198763	single	558856630	medium
24489311868630562	22	80	11.11	11.11	-106	194396	single	558856630	medium
24489311868630562	23	80	11.11	11.11	-76	185009	single	558856630	medium
24489311868630562	24	80	11.11	11.11	-66	173632	single	558856630	medium
24489311868630562	25	80	11.11	11.11	-76	169385	single	558856630	medium
24489311868630562	26	80	11.11	11.11	-71	182631	single	558856630	medium
24489311868630562	27	80	11.11	11.11	-71	167040	single	558856630	medium
24489311868630562	28	80	11.11	11.11	-81	149722	single	558856630	medium
24489311868630562	29	80	11.11	11.11	-21	134320	single	558856630	medium
24489311868630562	30	80	11.11	11.11	-71	190933	single	558856630	medium
24489311868630562	31	80	11.11	11.11	-101	173959	single	558856630	medium
24489311868630562	32	80	11.11	11.11	-51	150101	single	558856630	medium
24489311868630562	33	80	11.11	11.11	-91	199377	single	558856630	medium
24489311868630562	34	80	11.11	11.11	-71	156384	single	558856630	medium
24489311868630562	35	80	11.11	11.11	-76	153627	single	558856630	medium
24489311868630562	36	80	11.11	11.11	-61	155333	single	558856630	medium
24489311868630562	37	80	11.11	11.11	-26	161235	single	558856630	medium
24489311868630562	38	80	11.11	11.11	-36	157494	single	558856630	medium
24489311868630562	39	80	11.11	11.11	-41	130082	single	558856630	medium
24489311868630562	40	80	11.11	11.11	-66	167900	single	558856630	medium
24489311868630562	41	80	11.11	11.11	-31	147980	single	558856630	medium
24489311868630562	42	80	11.11	11.11	-51	148155	single	558856630	medium
24489311868630562	43	80	11.11	11.11	-41	172692	single	558856630	medium
24489311868630562	44	80	11.11	11.11	-6	146912	single	558856630	medium
24489311868630562	45	80	11.11	11.11	-86	178688	single	558856630	medium
24489311868630562	46	80	11.11	11.11	-41	151571	single	558856630	medium
24489311868630562	47	80	11.11	11.11	-41	171380	single	558856630	medium
24489311868630562	48	80	11.11	11.11	-36	161329	single	558856630	medium
24489311868630562	49	80	11.11	11.11	-56	172234	single	558856630	medium
24489311868630562	50	80	11.11	11.11	-66	153830	single	558856630	medium
24498369441552754	1	80	11.11	11.11	-121	178938	single	558856630	medium
24498369441552754	2	80	11.11	11.11	-101	181375	single	558856630	medium
24498369441552754	3	80	11.11	11.11	-126	196842	single	558856630	medium
24498369441552754	4	80	11.11	11.11	-106	164447	single	558856630	medium
24498369441552754	5	80	11.11	11.11	-131	196157	single	558856630	medium
24498369441552754	6	80	11.11	11.11	-91	163977	single	558856630	medium
24498369441552754	7	80	11.11	11.11	-76	155140	single	558856630	medium
24498369441552754	8	80	11.11	11.11	-116	152733	single	558856630	medium
24498369441552754	9	80	11.11	11.11	-76	154710	single	558856630	medium
24498369441552754	10	80	11.11	11.11	-121	175426	single	558856630	medium
24498369441552754	11	80	11.11	11.11	-106	171495	single	558856630	medium
24498369441552754	12	80	11.11	11.11	-121	195766	single	558856630	medium
24498369441552754	13	80	11.11	11.11	-76	181007	single	558856630	medium
24498369441552754	14	80	11.11	11.11	-61	166935	single	558856630	medium
24498369441552754	15	80	11.11	11.11	-106	201739	single	558856630	medium
24498369441552754	16	80	11.11	11.11	-86	167076	single	558856630	medium
24498369441552754	17	80	11.11	11.11	-61	153223	single	558856630	medium
24498369441552754	18	80	11.11	11.11	-61	143343	single	558856630	medium
24498369441552754	19	80	11.11	11.11	-66	159364	single	558856630	medium
24498369441552754	20	80	11.11	11.11	-71	167487	single	558856630	medium
24498369441552754	21	80	11.11	11.11	-111	172863	single	558856630	medium
24498369441552754	22	80	11.11	11.11	-66	141853	single	558856630	medium
24498369441552754	23	80	11.11	11.11	-31	156851	single	558856630	medium
24498369441552754	24	80	11.11	11.11	-111	183836	single	558856630	medium
24498369441552754	25	80	11.11	11.11	-106	175606	single	558856630	medium
24498369441552754	26	80	11.11	11.11	-81	182973	single	558856630	medium
24498369441552754	27	80	11.11	11.11	-56	155068	single	558856630	medium
24498369441552754	28	80	11.11	11.11	-121	178727	single	558856630	medium
24498369441552754	29	80	11.11	11.11	-81	163140	single	558856630	medium
24498369441552754	30	80	11.11	11.11	-66	168925	single	558856630	medium
24498369441552754	31	80	11.11	11.11	-66	143547	single	558856630	medium
24498369441552754	32	80	11.11	11.11	-96	188404	single	558856630	medium
24498369441552754	33	80	11.11	11.11	-26	133096	single	558856630	medium
24498369441552754	34	80	11.11	11.11	-46	168818	single	558856630	medium
24498369441552754	35	80	11.11	11.11	-66	153834	single	558856630	medium
24498369441552754	36	80	11.11	11.11	-51	134840	single	558856630	medium
24498369441552754	37	80	11.11	11.11	-56	147036	single	558856630	medium
24498369441552754	38	80	11.11	11.11	-81	161715	single	558856630	medium
24498369441552754	39	80	11.11	11.11	-86	149752	single	558856630	medium
24498369441552754	40	80	11.11	11.11	-51	138918	single	558856630	medium
24498369441552754	41	80	11.11	11.11	-61	173647	single	558856630	medium
24498369441552754	42	80	11.11	11.11	-81	172015	single	558856630	medium
24498369441552754	43	80	11.11	11.11	-26	139080	single	558856630	medium
24498369441552754	44	80	11.11	11.11	-36	158500	single	558856630	medium
24498369441552754	45	80	11.11	11.11	-96	181885	single	558856630	medium
24498369441552754	46	80	11.11	11.11	-51	159588	single	558856630	medium
24498369441552754	47	80	11.11	11.11	-46	143665	single	558856630	medium
24498369441552754	48	80	11.11	11.11	-16	131703	single	558856630	medium
24498369441552754	49	80	11.11	11.11	-36	145995	single	558856630	medium
24498369441552754	50	80	11.11	11.11	-91	155879	single	558856630	medium
24506924883135846	1	80	11.11	11.11	-141	204825	single	558856630	medium
24506924883135846	2	80	11.11	11.11	-86	152155	single	558856630	medium
24506924883135846	3	80	11.11	11.11	-121	184491	single	558856630	medium
24506924883135846	4	80	11.11	11.11	-91	169044	single	558856630	medium
24506924883135846	5	80	11.11	11.11	-126	198311	single	558856630	medium
24506924883135846	6	80	11.11	11.11	-86	166556	single	558856630	medium
24506924883135846	7	80	11.11	11.11	-126	219451	single	558856630	medium
24506924883135846	8	80	11.11	11.11	-96	166338	single	558856630	medium
24506924883135846	9	80	11.11	11.11	-91	195548	single	558856630	medium
24506924883135846	10	80	11.11	11.11	-81	171994	single	558856630	medium
24506924883135846	11	80	11.11	11.11	-66	150791	single	558856630	medium
24506924883135846	12	80	11.11	11.11	-71	170965	single	558856630	medium
24506924883135846	13	80	11.11	11.11	-66	190323	single	558856630	medium
24506924883135846	14	80	11.11	11.11	-126	198681	single	558856630	medium
24506924883135846	15	80	11.11	11.11	-96	181654	single	558856630	medium
24506924883135846	16	80	11.11	11.11	-81	181112	single	558856630	medium
24506924883135846	17	80	11.11	11.11	-71	172446	single	558856630	medium
24506924883135846	18	80	11.11	11.11	-106	201345	single	558856630	medium
24506924883135846	19	80	11.11	11.11	-51	149226	single	558856630	medium
24506924883135846	20	80	11.11	11.11	-71	190966	single	558856630	medium
24506924883135846	21	80	11.11	11.11	-36	174479	single	558856630	medium
24506924883135846	22	80	11.11	11.11	-56	165662	single	558856630	medium
24506924883135846	23	80	11.11	11.11	-51	157698	single	558856630	medium
24506924883135846	24	80	11.11	11.11	-121	182274	single	558856630	medium
24506924883135846	25	80	11.11	11.11	-61	161404	single	558856630	medium
24506924883135846	26	80	11.11	11.11	-56	179465	single	558856630	medium
24506924883135846	27	80	11.11	11.11	-106	173664	single	558856630	medium
24506924883135846	28	80	11.11	11.11	-71	146412	single	558856630	medium
24506924883135846	29	80	11.11	11.11	-51	157904	single	558856630	medium
24506924883135846	30	80	11.11	11.11	-81	156540	single	558856630	medium
24506924883135846	31	80	11.11	11.11	-106	171567	single	558856630	medium
24506924883135846	32	80	11.11	11.11	-66	143564	single	558856630	medium
24506924883135846	33	80	11.11	11.11	-61	175093	single	558856630	medium
24506924883135846	34	80	11.11	11.11	-56	144056	single	558856630	medium
24506924883135846	35	80	11.11	11.11	-81	171492	single	558856630	medium
24506924883135846	36	80	11.11	11.11	-66	157138	single	558856630	medium
24506924883135846	37	80	11.11	11.11	-61	151346	single	558856630	medium
24506924883135846	38	80	11.11	11.11	-66	141250	single	558856630	medium
24506924883135846	39	80	11.11	11.11	-91	151945	single	558856630	medium
24506924883135846	40	80	11.11	11.11	-46	148505	single	558856630	medium
24506924883135846	41	80	11.11	11.11	-71	158585	single	558856630	medium
24506924883135846	42	80	11.11	11.11	-66	175436	single	558856630	medium
24506924883135846	43	80	11.11	11.11	-26	155827	single	558856630	medium
24506924883135846	44	80	11.11	11.11	-26	170439	single	558856630	medium
24506924883135846	45	80	11.11	11.11	4	117872	single	558856630	medium
24506924883135846	46	80	11.11	11.11	-71	159821	single	558856630	medium
24506924883135846	47	80	11.11	11.11	-46	133666	single	558856630	medium
24506924883135846	48	80	11.11	11.11	-106	176908	single	558856630	medium
24506924883135846	49	80	11.11	11.11	-51	130668	single	558856630	medium
24506924883135846	50	80	11.11	11.11	-31	169250	single	558856630	medium
24515667235933104	1	80	11.11	11.11	-96	184633	single	558856630	medium
24515667235933104	2	80	11.11	11.11	-116	170723	single	558856630	medium
24515667235933104	3	80	11.11	11.11	-126	172657	single	558856630	medium
24515667235933104	4	80	11.11	11.11	-116	219352	single	558856630	medium
24515667235933104	5	80	11.11	11.11	-101	153886	single	558856630	medium
24515667235933104	6	80	11.11	11.11	-91	181459	single	558856630	medium
24515667235933104	7	80	11.11	11.11	-106	168241	single	558856630	medium
24515667235933104	8	80	11.11	11.11	-111	164234	single	558856630	medium
24515667235933104	9	80	11.11	11.11	-101	194056	single	558856630	medium
24515667235933104	10	80	11.11	11.11	-126	195661	single	558856630	medium
24515667235933104	11	80	11.11	11.11	-86	172691	single	558856630	medium
24515667235933104	12	80	11.11	11.11	-71	197746	single	558856630	medium
24515667235933104	13	80	11.11	11.11	-86	177635	single	558856630	medium
24515667235933104	14	80	11.11	11.11	-66	148175	single	558856630	medium
24515667235933104	15	80	11.11	11.11	-101	164011	single	558856630	medium
24515667235933104	16	80	11.11	11.11	-131	164050	single	558856630	medium
24515667235933104	17	80	11.11	11.11	-76	163388	single	558856630	medium
24515667235933104	18	80	11.11	11.11	-106	193289	single	558856630	medium
24515667235933104	19	80	11.11	11.11	-56	158346	single	558856630	medium
24515667235933104	20	80	11.11	11.11	-51	146890	single	558856630	medium
24515667235933104	21	80	11.11	11.11	-81	167808	single	558856630	medium
24515667235933104	22	80	11.11	11.11	-121	187256	single	558856630	medium
24515667235933104	23	80	11.11	11.11	-81	158221	single	558856630	medium
24515667235933104	24	80	11.11	11.11	-81	167003	single	558856630	medium
24515667235933104	25	80	11.11	11.11	-106	179674	single	558856630	medium
24515667235933104	26	80	11.11	11.11	-86	178004	single	558856630	medium
24515667235933104	27	80	11.11	11.11	-11	149769	single	558856630	medium
24515667235933104	28	80	11.11	11.11	-126	192600	single	558856630	medium
24515667235933104	29	80	11.11	11.11	-21	129874	single	558856630	medium
24515667235933104	30	80	11.11	11.11	-16	148713	single	558856630	medium
24515667235933104	31	80	11.11	11.11	-61	133236	single	558856630	medium
24515667235933104	32	80	11.11	11.11	-51	123798	single	558856630	medium
24515667235933104	33	80	11.11	11.11	-61	152373	single	558856630	medium
24515667235933104	34	80	11.11	11.11	-66	154234	single	558856630	medium
24515667235933104	35	80	11.11	11.11	-56	145702	single	558856630	medium
24515667235933104	36	80	11.11	11.11	-86	169606	single	558856630	medium
24515667235933104	37	80	11.11	11.11	-41	148635	single	558856630	medium
24515667235933104	38	80	11.11	11.11	-51	158630	single	558856630	medium
24515667235933104	39	80	11.11	11.11	-31	121261	single	558856630	medium
24515667235933104	40	80	11.11	11.11	-51	162982	single	558856630	medium
24515667235933104	41	80	11.11	11.11	-31	136635	single	558856630	medium
24515667235933104	42	80	11.11	11.11	-61	131491	single	558856630	medium
24515667235933104	43	80	11.11	11.11	-16	130457	single	558856630	medium
24515667235933104	44	80	11.11	11.11	-56	154965	single	558856630	medium
24515667235933104	45	80	11.11	11.11	-101	172081	single	558856630	medium
24515667235933104	46	80	11.11	11.11	-36	135659	single	558856630	medium
24515667235933104	47	80	11.11	11.11	-41	146181	single	558856630	medium
24515667235933104	48	80	11.11	11.11	-41	167358	single	558856630	medium
24515667235933104	49	80	11.11	11.11	-76	170363	single	558856630	medium
24515667235933104	50	80	11.11	11.11	-66	130926	single	558856630	medium
24524128609935265	1	80	11.11	11.11	-146	202589	single	558856630	medium
24524128609935265	2	80	11.11	11.11	-136	175162	single	558856630	medium
24524128609935265	3	80	11.11	11.11	-146	199054	single	558856630	medium
24524128609935265	4	80	11.11	11.11	-126	193623	single	558856630	medium
24524128609935265	5	80	11.11	11.11	-86	186366	single	558856630	medium
24524128609935265	6	80	11.11	11.11	-91	172258	single	558856630	medium
24524128609935265	7	80	11.11	11.11	-101	183347	single	558856630	medium
24524128609935265	8	80	11.11	11.11	-131	158780	single	558856630	medium
24524128609935265	9	80	11.11	11.11	-81	152078	single	558856630	medium
24524128609935265	10	80	11.11	11.11	-101	183639	single	558856630	medium
24524128609935265	11	80	11.11	11.11	-116	191452	single	558856630	medium
24524128609935265	12	80	11.11	11.11	-76	160998	single	558856630	medium
24524128609935265	13	80	11.11	11.11	-101	194149	single	558856630	medium
24524128609935265	14	80	11.11	11.11	-81	169326	single	558856630	medium
24524128609935265	15	80	11.11	11.11	-116	197468	single	558856630	medium
24524128609935265	16	80	11.11	11.11	-91	175010	single	558856630	medium
24524128609935265	17	80	11.11	11.11	-96	189708	single	558856630	medium
24524128609935265	18	80	11.11	11.11	-81	176343	single	558856630	medium
24524128609935265	19	80	11.11	11.11	-91	166107	single	558856630	medium
24524128609935265	20	80	11.11	11.11	-106	158732	single	558856630	medium
24524128609935265	21	80	11.11	11.11	-86	153546	single	558856630	medium
24524128609935265	22	80	11.11	11.11	-111	212131	single	558856630	medium
24524128609935265	23	80	11.11	11.11	-96	191296	single	558856630	medium
24524128609935265	24	80	11.11	11.11	-76	152961	single	558856630	medium
24524128609935265	25	80	11.11	11.11	-61	161686	single	558856630	medium
24524128609935265	26	80	11.11	11.11	-46	165097	single	558856630	medium
24524128609935265	27	80	11.11	11.11	-61	154850	single	558856630	medium
24524128609935265	28	80	11.11	11.11	-66	178183	single	558856630	medium
24524128609935265	29	80	11.11	11.11	-86	180815	single	558856630	medium
24524128609935265	30	80	11.11	11.11	-46	154811	single	558856630	medium
24524128609935265	31	80	11.11	11.11	-96	159613	single	558856630	medium
24524128609935265	32	80	11.11	11.11	-51	168156	single	558856630	medium
24524128609935265	33	80	11.11	11.11	-51	140810	single	558856630	medium
24524128609935265	34	80	11.11	11.11	-31	158781	single	558856630	medium
24524128609935265	35	80	11.11	11.11	-66	169963	single	558856630	medium
24524128609935265	36	80	11.11	11.11	-81	168740	single	558856630	medium
24524128609935265	37	80	11.11	11.11	-51	166517	single	558856630	medium
24524128609935265	38	80	11.11	11.11	-41	175981	single	558856630	medium
24524128609935265	39	80	11.11	11.11	-61	162826	single	558856630	medium
24524128609935265	40	80	11.11	11.11	-21	125195	single	558856630	medium
24524128609935265	41	80	11.11	11.11	-76	165956	single	558856630	medium
24524128609935265	42	80	11.11	11.11	-36	133102	single	558856630	medium
24524128609935265	43	80	11.11	11.11	-21	135760	single	558856630	medium
24524128609935265	44	80	11.11	11.11	-1	123057	single	558856630	medium
24524128609935265	45	80	11.11	11.11	-46	141403	single	558856630	medium
24524128609935265	46	80	11.11	11.11	-21	160251	single	558856630	medium
24524128609935265	47	80	11.11	11.11	-11	147607	single	558856630	medium
24524128609935265	48	80	11.11	11.11	-36	164588	single	558856630	medium
24524128609935265	49	80	11.11	11.11	-46	136143	single	558856630	medium
24524128609935265	50	80	11.11	11.11	-41	148959	single	558856630	medium
24532831002881046	1	80	11.11	11.11	-141	202122	single	558856630	medium
24532831002881046	2	80	11.11	11.11	-86	171616	single	558856630	medium
24532831002881046	3	80	11.11	11.11	-96	197013	single	558856630	medium
24532831002881046	4	80	11.11	11.11	-131	200834	single	558856630	medium
24532831002881046	5	80	11.11	11.11	-126	195963	single	558856630	medium
24532831002881046	6	80	11.11	11.11	-116	183948	single	558856630	medium
24532831002881046	7	80	11.11	11.11	-116	173496	single	558856630	medium
24532831002881046	8	80	11.11	11.11	-106	157490	single	558856630	medium
24532831002881046	9	80	11.11	11.11	-151	176991	single	558856630	medium
24532831002881046	10	80	11.11	11.11	-96	190562	single	558856630	medium
24532831002881046	11	80	11.11	11.11	-121	191642	single	558856630	medium
24532831002881046	12	80	11.11	11.11	-86	154104	single	558856630	medium
24532831002881046	13	80	11.11	11.11	-106	159436	single	558856630	medium
24532831002881046	14	80	11.11	11.11	-111	190344	single	558856630	medium
24532831002881046	15	80	11.11	11.11	-96	189331	single	558856630	medium
24532831002881046	16	80	11.11	11.11	-91	172168	single	558856630	medium
24532831002881046	17	80	11.11	11.11	-106	164609	single	558856630	medium
24532831002881046	18	80	11.11	11.11	-61	174140	single	558856630	medium
24532831002881046	19	80	11.11	11.11	-86	186892	single	558856630	medium
24532831002881046	20	80	11.11	11.11	-46	148930	single	558856630	medium
24532831002881046	21	80	11.11	11.11	-116	191104	single	558856630	medium
24532831002881046	22	80	11.11	11.11	-81	153907	single	558856630	medium
24532831002881046	23	80	11.11	11.11	-106	163794	single	558856630	medium
24532831002881046	24	80	11.11	11.11	-21	162833	single	558856630	medium
24532831002881046	25	80	11.11	11.11	-116	173701	single	558856630	medium
24532831002881046	26	80	11.11	11.11	-51	152396	single	558856630	medium
24532831002881046	27	80	11.11	11.11	-116	171144	single	558856630	medium
24532831002881046	28	80	11.11	11.11	-111	168974	single	558856630	medium
24532831002881046	29	80	11.11	11.11	-46	132382	single	558856630	medium
24532831002881046	30	80	11.11	11.11	-66	163620	single	558856630	medium
24532831002881046	31	80	11.11	11.11	-76	155257	single	558856630	medium
24532831002881046	32	80	11.11	11.11	-76	153781	single	558856630	medium
24532831002881046	33	80	11.11	11.11	-81	183603	single	558856630	medium
24532831002881046	34	80	11.11	11.11	-1	138264	single	558856630	medium
24532831002881046	35	80	11.11	11.11	-101	155954	single	558856630	medium
24532831002881046	36	80	11.11	11.11	-41	169849	single	558856630	medium
24532831002881046	37	80	11.11	11.11	-31	152548	single	558856630	medium
24532831002881046	38	80	11.11	11.11	-21	124261	single	558856630	medium
24532831002881046	39	80	11.11	11.11	-81	187797	single	558856630	medium
24532831002881046	40	80	11.11	11.11	-76	148654	single	558856630	medium
24532831002881046	41	80	11.11	11.11	-41	140874	single	558856630	medium
24532831002881046	42	80	11.11	11.11	-51	126745	single	558856630	medium
24532831002881046	43	80	11.11	11.11	-116	162523	single	558856630	medium
24532831002881046	44	80	11.11	11.11	-41	171537	single	558856630	medium
24532831002881046	45	80	11.11	11.11	-51	154585	single	558856630	medium
24532831002881046	46	80	11.11	11.11	-1	127225	single	558856630	medium
24532831002881046	47	80	11.11	11.11	-66	136776	single	558856630	medium
24532831002881046	48	80	11.11	11.11	-66	166237	single	558856630	medium
24532831002881046	49	80	11.11	11.11	9	129842	single	558856630	medium
24532831002881046	50	80	11.11	11.11	-26	138160	single	558856630	medium
24541426568897976	1	80	66.67	66.67	84	886645	multi	558856630	medium
24541426568897976	2	80	66.67	36.11	43	228205	multi	558856630	medium
24541426568897976	3	80	80.56	77.78	88	520517	multi	558856630	medium
24541426568897976	4	80	80.56	58.33	-19	858205	multi	558856630	medium
24541426568897976	5	80	88.89	72.22	81	663404	multi	558856630	medium
24541426568897976	6	49	97.22	80.56	89	628857	multi	558856630	medium
24541426568897976	7	80	100	94.44	109	674272	multi	558856630	medium
24541426568897976	8	80	100	66.67	59	733627	multi	558856630	medium
24541426568897976	9	80	100	66.67	64	920023	multi	558856630	medium
24541426568897976	10	80	100	52.78	29	761357	multi	558856630	medium
24541426568897976	11	80	100	88.89	112	829474	multi	558856630	medium
24541426568897976	12	80	100	83.33	65	1087508	multi	558856630	medium
24541426568897976	13	80	100	36.11	33	986221	multi	558856630	medium
24541426568897976	14	80	100	63.89	78	557099	multi	558856630	medium
24541426568897976	15	80	100	88.89	92	1002440	multi	558856630	medium
24541426568897976	16	80	100	63.89	63	404241	multi	558856630	medium
24541426568897976	17	80	100	94.44	89	853901	multi	558856630	medium
24541426568897976	18	80	100	94.44	79	1062983	multi	558856630	medium
24541426568897976	19	80	100	77.78	78	1088975	multi	558856630	medium
24541426568897976	20	80	100	72.22	86	1045339	multi	558856630	medium
24541426568897976	21	35	100	63.89	53	439917	multi	558856630	medium
24541426568897976	22	80	100	58.33	46	562709	multi	558856630	medium
24541426568897976	23	80	100	66.67	64	661970	multi	558856630	medium
24541426568897976	24	80	100	75	77	800257	multi	558856630	medium
24541426568897976	25	80	100	77.78	58	897808	multi	558856630	medium
24541426568897976	26	80	100	86.11	96	979863	multi	558856630	medium
24541426568897976	27	80	100	63.89	48	790846	multi	558856630	medium
24541426568897976	28	80	100	47.22	57	856903	multi	558856630	medium
24541426568897976	29	80	100	36.11	33	252880	multi	558856630	medium
24541426568897976	30	80	100	75	72	870037	multi	558856630	medium
24541426568897976	31	80	100	36.11	38	434145	multi	558856630	medium
24541426568897976	32	80	100	19.44	-8	497949	multi	558856630	medium
24541426568897976	33	80	100	66.67	94	772525	multi	558856630	medium
24541426568897976	34	80	100	30.56	-294	753565	multi	558856630	medium
24541426568897976	35	80	100	27.78	35	198309	multi	558856630	medium
24541426568897976	36	80	100	63.89	73	651510	multi	558856630	medium
24541426568897976	37	80	100	44.44	-224	747542	multi	558856630	medium
24541426568897976	38	80	100	55.56	35	639988	multi	558856630	medium
24541426568897976	39	80	100	61.11	57	410285	multi	558856630	medium
24541426568897976	40	80	100	86.11	91	912864	multi	558856630	medium
24541426568897976	41	80	100	77.78	98	603611	multi	558856630	medium
24541426568897976	42	80	100	63.89	73	1043212	multi	558856630	medium
24541426568897976	43	80	100	66.67	79	925113	multi	558856630	medium
24541426568897976	44	80	100	55.56	55	1004884	multi	558856630	medium
24541426568897976	45	80	100	72.22	76	566875	multi	558856630	medium
24541426568897976	46	80	100	91.67	93	617154	multi	558856630	medium
24541426568897976	47	80	100	69.44	65	1049481	multi	558856630	medium
24541426568897976	48	80	100	61.11	62	574674	multi	558856630	medium
24541426568897976	49	80	100	58.33	51	601402	multi	558856630	medium
24541426568897976	50	80	100	30.56	26	981380	multi	558856630	medium
24578800586375240	1	80	77.78	77.78	63	896688	multi	558856630	medium
24578800586375240	2	80	91.67	86.11	71	1085905	multi	558856630	medium
24578800586375240	3	80	91.67	63.89	68	870638	multi	558856630	medium
24578800586375240	4	80	94.44	86.11	121	799977	multi	558856630	medium
24578800586375240	5	80	94.44	88.89	92	818400	multi	558856630	medium
24578800586375240	6	80	94.44	38.89	44	481462	multi	558856630	medium
24578800586375240	7	80	94.44	75	102	785678	multi	558856630	medium
24578800586375240	8	80	94.44	88.89	117	872279	multi	558856630	medium
24578800586375240	9	80	94.44	33.33	37	1020048	multi	558856630	medium
24578800586375240	10	80	100	86.11	-99	866167	multi	558856630	medium
24578800586375240	11	80	100	86.11	86	874170	multi	558856630	medium
24578800586375240	12	80	100	72.22	76	484673	multi	558856630	medium
24578800586375240	13	80	100	63.89	53	927310	multi	558856630	medium
24578800586375240	14	80	100	86.11	86	1055813	multi	558856630	medium
24578800586375240	15	80	100	25	14	93669	multi	558856630	medium
24578800586375240	16	80	100	47.22	42	921149	multi	558856630	medium
24578800586375240	17	80	100	86.11	81	1043580	multi	558856630	medium
24578800586375240	18	80	100	83.33	100	1017563	multi	558856630	medium
24578800586375240	19	80	100	33.33	32	968334	multi	558856630	medium
24578800586375240	20	80	100	88.89	112	832250	multi	558856630	medium
24578800586375240	21	80	100	50	58	1040275	multi	558856630	medium
24578800586375240	22	4	100	11.11	14	13655	multi	558856630	medium
24578800586375240	23	80	100	88.89	97	1041511	multi	558856630	medium
24578800586375240	24	80	100	80.56	69	1013335	multi	558856630	medium
24578800586375240	25	80	100	69.44	75	842996	multi	558856630	medium
24578800586375240	26	80	100	83.33	85	1064770	multi	558856630	medium
24578800586375240	27	80	100	83.33	75	925082	multi	558856630	medium
24578800586375240	28	80	100	50	58	880789	multi	558856630	medium
24578800586375240	29	80	100	80.56	84	765388	multi	558856630	medium
24578800586375240	30	80	100	77.78	63	1050859	multi	558856630	medium
24578800586375240	31	80	100	77.78	93	1049931	multi	558856630	medium
24578800586375240	32	80	100	77.78	78	1022278	multi	558856630	medium
24578800586375240	33	80	100	50	38	831019	multi	558856630	medium
24578800586375240	34	80	100	16.67	-59	735335	multi	558856630	medium
24578800586375240	35	80	100	25	9	415691	multi	558856630	medium
24578800586375240	36	80	100	52.78	24	522476	multi	558856630	medium
24578800586375240	37	80	100	66.67	84	931553	multi	558856630	medium
24578800586375240	38	80	100	41.67	35	913331	multi	558856630	medium
24578800586375240	39	80	100	83.33	75	881094	multi	558856630	medium
24578800586375240	40	80	100	61.11	-248	815212	multi	558856630	medium
24578800586375240	41	80	100	86.11	91	967918	multi	558856630	medium
24578800586375240	42	80	100	77.78	88	879425	multi	558856630	medium
24578800586375240	43	80	100	19.44	7	544184	multi	558856630	medium
24578800586375240	44	7	100	19.44	17	34027	multi	558856630	medium
24578800586375240	45	80	100	88.89	117	928124	multi	558856630	medium
24578800586375240	46	80	100	69.44	35	1009943	multi	558856630	medium
24578800586375240	47	80	100	88.89	92	698409	multi	558856630	medium
24578800586375240	48	80	100	52.78	-256	788150	multi	558856630	medium
24578800586375240	49	80	100	25	29	120363	multi	558856630	medium
24578800586375240	50	80	100	75	-18	788852	multi	558856630	medium
24619500335146028	1	80	52.78	52.78	39	662990	multi	558856630	medium
24619500335146028	2	80	75	69.44	55	799308	multi	558856630	medium
24619500335146028	3	80	91.67	77.78	-17	849081	multi	558856630	medium
24619500335146028	4	80	91.67	47.22	52	958749	multi	558856630	medium
24619500335146028	5	80	97.22	75	77	697818	multi	558856630	medium
24619500335146028	6	80	97.22	72.22	76	865707	multi	558856630	medium
24619500335146028	7	80	97.22	50	33	576405	multi	558856630	medium
24619500335146028	8	80	97.22	44.44	-169	666415	multi	558856630	medium
24619500335146028	9	80	97.22	47.22	52	932935	multi	558856630	medium
24619500335146028	10	80	97.22	66.67	59	1068554	multi	558856630	medium
24619500335146028	11	80	97.22	61.11	27	847083	multi	558856630	medium
24619500335146028	12	80	97.22	66.67	74	803548	multi	558856630	medium
24619500335146028	13	80	97.22	61.11	37	546957	multi	558856630	medium
24619500335146028	14	80	97.22	58.33	56	738485	multi	558856630	medium
24619500335146028	15	80	100	86.11	116	586064	multi	558856630	medium
24619500335146028	16	80	100	94.44	109	875726	multi	558856630	medium
24619500335146028	17	80	100	58.33	41	568535	multi	558856630	medium
24619500335146028	18	80	100	55.56	45	704214	multi	558856630	medium
24619500335146028	19	80	100	61.11	17	432337	multi	558856630	medium
24619500335146028	20	80	100	58.33	41	646142	multi	558856630	medium
24619500335146028	21	52	100	66.67	74	553680	multi	558856630	medium
24619500335146028	22	80	100	22.22	23	117538	multi	558856630	medium
24619500335146028	23	80	100	61.11	87	1013084	multi	558856630	medium
24619500335146028	24	80	100	77.78	83	823106	multi	558856630	medium
24619500335146028	25	80	100	50	43	221412	multi	558856630	medium
24619500335146028	26	80	100	63.89	68	503083	multi	558856630	medium
24619500335146028	27	80	100	61.11	57	853346	multi	558856630	medium
24619500335146028	28	80	100	58.33	41	982409	multi	558856630	medium
24619500335146028	29	20	100	27.78	30	158321	multi	558856630	medium
24619500335146028	30	26	100	36.11	38	182716	multi	558856630	medium
24619500335146028	31	80	100	72.22	66	859542	multi	558856630	medium
24619500335146028	32	80	100	72.22	56	695776	multi	558856630	medium
24619500335146028	33	80	100	22.22	8	150103	multi	558856630	medium
24619500335146028	34	80	100	61.11	72	453341	multi	558856630	medium
24619500335146028	35	4	100	11.11	14	13839	multi	558856630	medium
24619500335146028	36	80	100	80.56	89	931581	multi	558856630	medium
24619500335146028	37	80	100	61.11	62	686286	multi	558856630	medium
24619500335146028	38	80	100	88.89	97	899666	multi	558856630	medium
24619500335146028	39	80	100	61.11	52	403623	multi	558856630	medium
24619500335146028	40	80	100	38.89	44	654827	multi	558856630	medium
24619500335146028	41	80	100	61.11	37	864846	multi	558856630	medium
24619500335146028	42	80	100	61.11	47	697775	multi	558856630	medium
24619500335146028	43	80	100	66.67	89	707282	multi	558856630	medium
24619500335146028	44	80	100	86.11	71	707662	multi	558856630	medium
24619500335146028	45	80	100	69.44	75	644215	multi	558856630	medium
24619500335146028	46	80	100	44.44	41	596394	multi	558856630	medium
24619500335146028	47	80	100	30.56	21	136982	multi	558856630	medium
24619500335146028	48	80	100	47.22	47	729849	multi	558856630	medium
24619500335146028	49	80	100	52.78	29	433429	multi	558856630	medium
24619500335146028	50	80	100	61.11	42	983757	multi	558856630	medium
24652454073482968	1	80	66.67	66.67	64	733376	multi	558856630	medium
24652454073482968	2	80	77.78	63.89	73	1049342	multi	558856630	medium
24652454073482968	3	80	91.67	75	77	717203	multi	558856630	medium
24652454073482968	4	80	91.67	50	-212	790546	multi	558856630	medium
24652454073482968	5	80	100	97.22	100	1052680	multi	558856630	medium
24652454073482968	6	80	100	83.33	110	826402	multi	558856630	medium
24652454073482968	7	80	100	97.22	95	786599	multi	558856630	medium
24652454073482968	8	80	100	50	53	502401	multi	558856630	medium
24652454073482968	9	80	100	52.78	49	730316	multi	558856630	medium
24652454073482968	10	80	100	63.89	43	768904	multi	558856630	medium
24652454073482968	11	80	100	63.89	48	756400	multi	558856630	medium
24652454073482968	12	80	100	55.56	25	589093	multi	558856630	medium
24652454073482968	13	80	100	80.56	89	721741	multi	558856630	medium
24652454073482968	14	80	100	88.89	107	810018	multi	558856630	medium
24652454073482968	15	80	100	30.56	26	119907	multi	558856630	medium
24652454073482968	16	80	100	61.11	37	715099	multi	558856630	medium
24652454073482968	17	80	100	36.11	33	860328	multi	558856630	medium
24652454073482968	18	80	100	80.56	94	1099845	multi	558856630	medium
24652454073482968	19	80	100	97.22	125	1032047	multi	558856630	medium
24652454073482968	20	52	100	72.22	81	657330	multi	558856630	medium
24652454073482968	21	80	100	63.89	68	448750	multi	558856630	medium
24652454073482968	22	80	100	25	29	443840	multi	558856630	medium
24652454073482968	23	80	100	25	-6	543233	multi	558856630	medium
24652454073482968	24	80	100	11.11	4	541984	multi	558856630	medium
24652454073482968	25	74	100	50	58	683131	multi	558856630	medium
24652454073482968	26	80	100	63.89	68	1039891	multi	558856630	medium
24652454073482968	27	80	100	66.67	69	1014551	multi	558856630	medium
24652454073482968	28	80	100	52.78	4	973756	multi	558856630	medium
24652454073482968	29	80	100	66.67	79	912243	multi	558856630	medium
24652454073482968	30	80	100	77.78	83	1044626	multi	558856630	medium
24652454073482968	31	3	100	8.33	8	14657	multi	558856630	medium
24652454073482968	32	80	100	69.44	85	900356	multi	558856630	medium
24652454073482968	33	80	100	22.22	13	914465	multi	558856630	medium
24652454073482968	34	80	100	72.22	41	952490	multi	558856630	medium
24652454073482968	35	80	100	61.11	57	1037420	multi	558856630	medium
24652454073482968	36	80	100	63.89	28	796652	multi	558856630	medium
24652454073482968	37	80	100	55.56	50	539395	multi	558856630	medium
24652454073482968	38	80	100	41.67	40	943203	multi	558856630	medium
24652454073482968	39	80	100	83.33	75	985497	multi	558856630	medium
24652454073482968	40	80	100	19.44	12	98264	multi	558856630	medium
24652454073482968	41	80	100	52.78	29	898663	multi	558856630	medium
24652454073482968	42	80	100	61.11	67	663719	multi	558856630	medium
24652454073482968	43	80	100	58.33	56	786751	multi	558856630	medium
24652454073482968	44	80	100	75	77	508358	multi	558856630	medium
24652454073482968	45	80	100	69.44	75	732044	multi	558856630	medium
24652454073482968	46	80	100	52.78	44	671963	multi	558856630	medium
24652454073482968	47	80	100	55.56	35	814515	multi	558856630	medium
24652454073482968	48	80	100	50	33	621819	multi	558856630	medium
24652454073482968	49	80	100	44.44	41	601690	multi	558856630	medium
24652454073482968	50	80	100	72.22	91	841490	multi	558856630	medium
24690207640701183	1	80	52.78	52.78	-1	650473	multi	558856630	medium
24690207640701183	2	80	55.56	41.67	20	487441	multi	558856630	medium
24690207640701183	3	80	58.33	44.44	61	603477	multi	558856630	medium
24690207640701183	4	80	80.56	80.56	79	963786	multi	558856630	medium
24690207640701183	5	80	94.44	83.33	80	973083	multi	558856630	medium
24690207640701183	6	80	97.22	72.22	91	724509	multi	558856630	medium
24690207640701183	7	80	97.22	58.33	56	792632	multi	558856630	medium
24690207640701183	8	80	97.22	66.67	59	567500	multi	558856630	medium
24690207640701183	9	80	100	88.89	107	804491	multi	558856630	medium
24690207640701183	10	80	100	50	28	747303	multi	558856630	medium
24690207640701183	11	80	100	50	33	555857	multi	558856630	medium
24690207640701183	12	80	100	72.22	31	628096	multi	558856630	medium
24690207640701183	13	80	100	88.89	107	1097808	multi	558856630	medium
24690207640701183	14	80	100	61.11	-8	974524	multi	558856630	medium
24690207640701183	15	80	100	66.67	74	781649	multi	558856630	medium
24690207640701183	16	80	100	77.78	78	815267	multi	558856630	medium
24690207640701183	17	80	100	47.22	32	661471	multi	558856630	medium
24690207640701183	18	80	100	52.78	39	512132	multi	558856630	medium
24690207640701183	19	80	100	36.11	18	432545	multi	558856630	medium
24690207640701183	20	80	100	58.33	61	519519	multi	558856630	medium
24690207640701183	21	80	100	50	48	990573	multi	558856630	medium
24690207640701183	22	80	100	91.67	98	978166	multi	558856630	medium
24690207640701183	23	80	100	25	19	393415	multi	558856630	medium
24690207640701183	24	80	100	27.78	10	947677	multi	558856630	medium
24690207640701183	25	80	100	33.33	27	634793	multi	558856630	medium
24690207640701183	26	80	100	86.11	31	854684	multi	558856630	medium
24690207640701183	27	80	100	63.89	53	692755	multi	558856630	medium
24690207640701183	28	80	100	58.33	-149	757043	multi	558856630	medium
24690207640701183	29	80	100	44.44	-19	775793	multi	558856630	medium
24690207640701183	30	80	100	55.56	55	964851	multi	558856630	medium
24690207640701183	31	80	100	69.44	80	805952	multi	558856630	medium
24690207640701183	32	80	100	41.67	35	548784	multi	558856630	medium
24690207640701183	33	80	100	83.33	100	1002774	multi	558856630	medium
24690207640701183	34	80	100	77.78	88	598032	multi	558856630	medium
24690207640701183	35	80	100	41.67	45	624427	multi	558856630	medium
24690207640701183	36	80	100	44.44	31	632217	multi	558856630	medium
24690207640701183	37	80	100	69.44	90	800132	multi	558856630	medium
24690207640701183	38	5	100	11.11	14	15499	multi	558856630	medium
24690207640701183	39	80	100	69.44	70	643207	multi	558856630	medium
24690207640701183	40	80	100	72.22	76	696891	multi	558856630	medium
24690207640701183	41	80	100	44.44	46	610374	multi	558856630	medium
24690207640701183	42	15	100	16.67	21	74307	multi	558856630	medium
24690207640701183	43	80	100	44.44	61	751956	multi	558856630	medium
24690207640701183	44	80	100	72.22	111	798560	multi	558856630	medium
24690207640701183	45	80	100	66.67	59	824235	multi	558856630	medium
24690207640701183	46	80	100	33.33	37	873940	multi	558856630	medium
24690207640701183	47	80	100	50	73	953373	multi	558856630	medium
24690207640701183	48	80	100	86.11	91	1007375	multi	558856630	medium
24690207640701183	49	80	100	55.56	-120	707968	multi	558856630	medium
24690207640701183	50	80	100	75	92	915350	multi	558856630	medium
24726834715420334	1	80	50	50	13	535377	multi	558856630	medium
24726834715420334	2	80	52.78	19.44	-23	862263	multi	558856630	medium
24726834715420334	3	80	86.11	83.33	85	818733	multi	558856630	medium
24726834715420334	4	80	91.67	63.89	83	1060010	multi	558856630	medium
24726834715420334	5	80	91.67	75	82	923373	multi	558856630	medium
24726834715420334	6	5	91.67	11.11	14	15576	multi	558856630	medium
24726834715420334	7	80	91.67	61.11	62	965196	multi	558856630	medium
24726834715420334	8	80	91.67	44.44	41	995945	multi	558856630	medium
24726834715420334	9	80	91.67	22.22	28	456703	multi	558856630	medium
24726834715420334	10	80	91.67	58.33	51	901896	multi	558856630	medium
24726834715420334	11	80	94.44	91.67	113	875433	multi	558856630	medium
24726834715420334	12	80	94.44	72.22	41	906361	multi	558856630	medium
24726834715420334	13	80	94.44	83.33	90	791557	multi	558856630	medium
24726834715420334	14	80	94.44	80.56	89	959635	multi	558856630	medium
24726834715420334	15	80	94.44	77.78	98	1032050	multi	558856630	medium
24726834715420334	16	80	97.22	72.22	41	934933	multi	558856630	medium
24726834715420334	17	80	97.22	61.11	52	813420	multi	558856630	medium
24726834715420334	18	80	97.22	83.33	70	921270	multi	558856630	medium
24726834715420334	19	80	97.22	47.22	47	977250	multi	558856630	medium
24726834715420334	20	30	97.22	63.89	68	257955	multi	558856630	medium
24726834715420334	21	80	97.22	66.67	29	945770	multi	558856630	medium
24726834715420334	22	80	97.22	75	67	927346	multi	558856630	medium
24726834715420334	23	80	97.22	58.33	71	696559	multi	558856630	medium
24726834715420334	24	11	97.22	27.78	35	64672	multi	558856630	medium
24726834715420334	25	80	97.22	63.89	73	1024010	multi	558856630	medium
24726834715420334	26	80	97.22	58.33	11	668260	multi	558856630	medium
24726834715420334	27	80	97.22	52.78	54	953022	multi	558856630	medium
24726834715420334	28	80	97.22	66.67	29	560906	multi	558856630	medium
24726834715420334	29	80	97.22	25	24	205914	multi	558856630	medium
24726834715420334	30	80	97.22	72.22	61	1082839	multi	558856630	medium
24726834715420334	31	80	97.22	58.33	51	206837	multi	558856630	medium
24726834715420334	32	67	97.22	63.89	63	712641	multi	558856630	medium
24726834715420334	33	80	97.22	88.89	107	948827	multi	558856630	medium
24726834715420334	34	80	97.22	77.78	83	875908	multi	558856630	medium
24726834715420334	35	80	100	86.11	111	724071	multi	558856630	medium
24726834715420334	36	80	100	72.22	96	517874	multi	558856630	medium
24726834715420334	37	32	100	41.67	45	218450	multi	558856630	medium
24726834715420334	38	80	100	83.33	75	845347	multi	558856630	medium
24726834715420334	39	80	100	91.67	93	780014	multi	558856630	medium
24726834715420334	40	80	100	91.67	88	902048	multi	558856630	medium
24726834715420334	41	80	100	80.56	89	763587	multi	558856630	medium
24726834715420334	42	80	100	86.11	101	914573	multi	558856630	medium
24726834715420334	43	80	100	66.67	74	979264	multi	558856630	medium
24726834715420334	44	80	100	72.22	61	506756	multi	558856630	medium
24726834715420334	45	80	100	58.33	56	531515	multi	558856630	medium
24726834715420334	46	80	100	80.56	104	825190	multi	558856630	medium
24726834715420334	47	80	100	38.89	-21	1004461	multi	558856630	medium
24726834715420334	48	80	100	61.11	72	698622	multi	558856630	medium
24726834715420334	49	80	100	16.67	-49	826825	multi	558856630	medium
24726834715420334	50	80	100	72.22	66	718844	multi	558856630	medium
24764935671855197	1	80	63.89	63.89	58	519361	multi	558856630	medium
24764935671855197	2	80	91.67	88.89	112	867915	multi	558856630	medium
24764935671855197	3	80	91.67	77.78	88	921945	multi	558856630	medium
24764935671855197	4	80	91.67	72.22	66	784274	multi	558856630	medium
24764935671855197	5	80	91.67	72.22	86	1005576	multi	558856630	medium
24764935671855197	6	80	91.67	72.22	86	909500	multi	558856630	medium
24764935671855197	7	80	97.22	88.89	102	1029749	multi	558856630	medium
24764935671855197	8	80	97.22	72.22	56	1053563	multi	558856630	medium
24764935671855197	9	80	97.22	63.89	-62	699611	multi	558856630	medium
24764935671855197	10	80	97.22	38.89	-251	778695	multi	558856630	medium
24764935671855197	11	80	97.22	80.56	94	921248	multi	558856630	medium
24764935671855197	12	80	97.22	58.33	76	545098	multi	558856630	medium
24764935671855197	13	80	97.22	11.11	9	559681	multi	558856630	medium
24764935671855197	14	80	97.22	8.33	8	573831	multi	558856630	medium
24764935671855197	15	80	97.22	44.44	41	643948	multi	558856630	medium
24764935671855197	16	80	97.22	36.11	8	375140	multi	558856630	medium
24764935671855197	17	80	97.22	66.67	59	994555	multi	558856630	medium
24764935671855197	18	80	97.22	38.89	9	556589	multi	558856630	medium
24764935671855197	19	80	97.22	38.89	39	488582	multi	558856630	medium
24764935671855197	20	80	97.22	83.33	65	828716	multi	558856630	medium
24764935671855197	21	80	97.22	52.78	59	500844	multi	558856630	medium
24764935671855197	22	80	97.22	86.11	106	917231	multi	558856630	medium
24764935671855197	23	80	97.22	66.67	59	754659	multi	558856630	medium
24764935671855197	24	80	97.22	83.33	80	945118	multi	558856630	medium
24764935671855197	25	80	97.22	61.11	57	896634	multi	558856630	medium
24764935671855197	26	80	97.22	69.44	40	737644	multi	558856630	medium
24764935671855197	27	80	97.22	41.67	10	549950	multi	558856630	medium
24764935671855197	28	80	97.22	58.33	61	1039078	multi	558856630	medium
24764935671855197	29	80	97.22	77.78	58	860223	multi	558856630	medium
24764935671855197	30	80	97.22	52.78	24	359013	multi	558856630	medium
24764935671855197	31	80	97.22	44.44	46	490198	multi	558856630	medium
24764935671855197	32	80	97.22	63.89	38	481764	multi	558856630	medium
24764935671855197	33	29	97.22	11.11	9	122290	multi	558856630	medium
24764935671855197	34	80	97.22	47.22	27	342710	multi	558856630	medium
24764935671855197	35	80	97.22	41.67	40	481996	multi	558856630	medium
24764935671855197	36	80	97.22	86.11	66	1146151	multi	558856630	medium
24764935671855197	37	80	97.22	66.67	34	685262	multi	558856630	medium
24764935671855197	38	80	97.22	41.67	45	969228	multi	558856630	medium
24764935671855197	39	80	97.22	61.11	62	619396	multi	558856630	medium
24764935671855197	40	80	97.22	36.11	18	169128	multi	558856630	medium
24764935671855197	41	80	97.22	72.22	71	856508	multi	558856630	medium
24764935671855197	42	80	97.22	33.33	2	385841	multi	558856630	medium
24764935671855197	43	80	97.22	69.44	55	782525	multi	558856630	medium
24764935671855197	44	80	97.22	52.78	64	470649	multi	558856630	medium
24764935671855197	45	80	97.22	58.33	51	584838	multi	558856630	medium
24764935671855197	46	80	97.22	80.56	89	1031780	multi	558856630	medium
24764935671855197	47	80	97.22	75	67	1026733	multi	558856630	medium
24764935671855197	48	80	97.22	86.11	86	1002194	multi	558856630	medium
24764935671855197	49	80	97.22	55.56	70	549995	multi	558856630	medium
24764935671855197	50	80	97.22	44.44	36	607738	multi	558856630	medium
24800824823289670	1	80	80.56	80.56	79	943025	multi	558856630	medium
24800824823289670	2	80	83.33	61.11	72	1015437	multi	558856630	medium
24800824823289670	3	4	83.33	11.11	14	14032	multi	558856630	medium
24800824823289670	4	80	83.33	50	63	949909	multi	558856630	medium
24800824823289670	5	80	91.67	80.56	94	833325	multi	558856630	medium
24800824823289670	6	80	94.44	69.44	45	484328	multi	558856630	medium
24800824823289670	7	80	97.22	91.67	88	681963	multi	558856630	medium
24800824823289670	8	80	100	91.67	103	990795	multi	558856630	medium
24800824823289670	9	80	100	69.44	65	1052801	multi	558856630	medium
24800824823289670	10	80	100	30.56	31	428079	multi	558856630	medium
24800824823289670	11	80	100	55.56	5	887346	multi	558856630	medium
24800824823289670	12	80	100	63.89	43	567144	multi	558856630	medium
24800824823289670	13	80	100	72.22	-9	930360	multi	558856630	medium
24800824823289670	14	80	100	83.33	80	833223	multi	558856630	medium
24800824823289670	15	80	100	41.67	-245	713729	multi	558856630	medium
24800824823289670	16	80	100	83.33	75	1042036	multi	558856630	medium
24800824823289670	17	80	100	72.22	66	806573	multi	558856630	medium
24800824823289670	18	80	100	44.44	36	851585	multi	558856630	medium
24800824823289670	19	46	100	72.22	76	603893	multi	558856630	medium
24800824823289670	20	9	100	13.89	15	49147	multi	558856630	medium
24800824823289670	21	80	100	69.44	50	736732	multi	558856630	medium
24800824823289670	22	80	100	75	72	683706	multi	558856630	medium
24800824823289670	23	80	100	47.22	52	833828	multi	558856630	medium
24800824823289670	24	80	100	69.44	35	674063	multi	558856630	medium
24800824823289670	25	80	100	69.44	55	992623	multi	558856630	medium
24800824823289670	26	80	100	58.33	61	723852	multi	558856630	medium
24800824823289670	27	80	100	52.78	59	1019428	multi	558856630	medium
24800824823289670	28	80	100	86.11	91	601192	multi	558856630	medium
24800824823289670	29	80	100	72.22	61	675263	multi	558856630	medium
24800824823289670	30	80	100	47.22	-98	644131	multi	558856630	medium
24800824823289670	31	80	100	66.67	59	605561	multi	558856630	medium
24800824823289670	32	80	100	94.44	94	970126	multi	558856630	medium
24800824823289670	33	80	100	66.67	79	716870	multi	558856630	medium
24800824823289670	34	80	100	47.22	2	383123	multi	558856630	medium
24800824823289670	35	80	100	86.11	106	772607	multi	558856630	medium
24800824823289670	36	80	100	47.22	47	593229	multi	558856630	medium
24800824823289670	37	80	100	86.11	86	719729	multi	558856630	medium
24800824823289670	38	80	100	52.78	39	455597	multi	558856630	medium
24800824823289670	39	80	100	69.44	55	747610	multi	558856630	medium
24800824823289670	40	80	100	58.33	31	625269	multi	558856630	medium
24800824823289670	41	80	100	69.44	60	700936	multi	558856630	medium
24800824823289670	42	80	100	63.89	53	557336	multi	558856630	medium
24800824823289670	43	80	100	16.67	-319	805889	multi	558856630	medium
24800824823289670	44	80	100	69.44	75	858771	multi	558856630	medium
24800824823289670	45	80	100	86.11	106	827780	multi	558856630	medium
24800824823289670	46	80	100	91.67	98	1060839	multi	558856630	medium
24800824823289670	47	7	100	30.56	26	35225	multi	558856630	medium
24800824823289670	48	80	100	47.22	52	957303	multi	558856630	medium
24800824823289670	49	80	100	66.67	59	498521	multi	558856630	medium
24800824823289670	50	80	100	91.67	108	824475	multi	558856630	medium
24837261752469341	1	80	63.89	63.89	83	574685	multi	558856630	medium
24837261752469341	2	80	69.44	63.89	63	987866	multi	558856630	medium
24837261752469341	3	80	94.44	88.89	82	969991	multi	558856630	medium
24837261752469341	4	80	100	75	102	672918	multi	558856630	medium
24837261752469341	5	80	100	50	28	523290	multi	558856630	medium
24837261752469341	6	80	100	58.33	66	543396	multi	558856630	medium
24837261752469341	7	80	100	94.44	114	976155	multi	558856630	medium
24837261752469341	8	80	100	63.89	43	735303	multi	558856630	medium
24837261752469341	9	80	100	55.56	45	825544	multi	558856630	medium
24837261752469341	10	80	100	61.11	57	1001370	multi	558856630	medium
24837261752469341	11	80	100	86.11	96	867461	multi	558856630	medium
24837261752469341	12	80	100	97.22	115	576695	multi	558856630	medium
24837261752469341	13	47	100	75	77	556305	multi	558856630	medium
24837261752469341	14	80	100	83.33	95	519952	multi	558856630	medium
24837261752469341	15	80	100	83.33	80	766024	multi	558856630	medium
24837261752469341	16	80	100	41.67	50	908342	multi	558856630	medium
24837261752469341	17	80	100	44.44	-14	974346	multi	558856630	medium
24837261752469341	18	80	100	83.33	65	1051595	multi	558856630	medium
24837261752469341	19	80	100	61.11	72	730837	multi	558856630	medium
24837261752469341	20	80	100	80.56	99	1059096	multi	558856630	medium
24837261752469341	21	49	100	55.56	45	409783	multi	558856630	medium
24837261752469341	22	80	100	44.44	56	820329	multi	558856630	medium
24837261752469341	23	80	100	77.78	88	422605	multi	558856630	medium
24837261752469341	24	80	100	25	-336	804585	multi	558856630	medium
24837261752469341	25	21	100	63.89	58	200152	multi	558856630	medium
24837261752469341	26	80	100	44.44	36	1051131	multi	558856630	medium
24837261752469341	27	80	100	83.33	85	1051144	multi	558856630	medium
24837261752469341	28	80	100	58.33	71	1041197	multi	558856630	medium
24837261752469341	29	80	100	27.78	30	966780	multi	558856630	medium
24837261752469341	30	80	100	50	33	759308	multi	558856630	medium
24837261752469341	31	80	100	80.56	99	1053532	multi	558856630	medium
24837261752469341	32	80	100	86.11	106	998771	multi	558856630	medium
24837261752469341	33	80	100	50	-272	786243	multi	558856630	medium
24837261752469341	34	80	100	33.33	-203	707707	multi	558856630	medium
24837261752469341	35	80	100	66.67	79	960590	multi	558856630	medium
24837261752469341	36	80	100	44.44	46	1022803	multi	558856630	medium
24837261752469341	37	80	100	44.44	-264	819017	multi	558856630	medium
24837261752469341	38	80	100	77.78	68	765362	multi	558856630	medium
24837261752469341	39	80	100	30.56	21	372623	multi	558856630	medium
24837261752469341	40	80	100	58.33	-154	649696	multi	558856630	medium
24837261752469341	41	80	100	16.67	-99	830860	multi	558856630	medium
24837261752469341	42	80	100	75	72	783320	multi	558856630	medium
24837261752469341	43	80	100	47.22	17	461436	multi	558856630	medium
24837261752469341	44	80	100	80.56	84	830822	multi	558856630	medium
24837261752469341	45	80	100	69.44	55	771614	multi	558856630	medium
24837261752469341	46	80	100	86.11	96	926190	multi	558856630	medium
24837261752469341	47	80	100	83.33	115	993620	multi	558856630	medium
24837261752469341	48	80	100	86.11	71	687702	multi	558856630	medium
24837261752469341	49	80	100	25	9	733828	multi	558856630	medium
24837261752469341	50	80	100	47.22	47	916534	multi	558856630	medium
24877127829901756	1	80	86.11	86.11	106	701632	multi	558856630	medium
24877127829901756	2	80	91.67	69.44	65	528027	multi	558856630	medium
24877127829901756	3	80	94.44	83.33	100	889467	multi	558856630	medium
24877127829901756	4	80	94.44	66.67	64	524259	multi	558856630	medium
24877127829901756	5	80	94.44	16.67	-89	837055	multi	558856630	medium
24877127829901756	6	80	94.44	72.22	51	520049	multi	558856630	medium
24877127829901756	7	80	94.44	47.22	37	617920	multi	558856630	medium
24877127829901756	8	80	94.44	33.33	27	993952	multi	558856630	medium
24877127829901756	9	80	94.44	61.11	52	931169	multi	558856630	medium
24877127829901756	10	80	94.44	44.44	-284	789022	multi	558856630	medium
24877127829901756	11	80	94.44	75	82	858680	multi	558856630	medium
24877127829901756	12	80	94.44	52.78	44	465979	multi	558856630	medium
24877127829901756	13	80	94.44	69.44	80	861000	multi	558856630	medium
24877127829901756	14	80	94.44	80.56	89	895684	multi	558856630	medium
24877127829901756	15	80	94.44	72.22	71	880391	multi	558856630	medium
24877127829901756	16	80	94.44	72.22	86	653863	multi	558856630	medium
24877127829901756	17	80	94.44	47.22	37	503926	multi	558856630	medium
24877127829901756	18	80	94.44	75	97	830536	multi	558856630	medium
24877127829901756	19	80	94.44	80.56	84	692078	multi	558856630	medium
24877127829901756	20	80	94.44	30.56	36	967490	multi	558856630	medium
24877127829901756	21	80	94.44	55.56	60	959412	multi	558856630	medium
24877127829901756	22	80	94.44	66.67	69	753926	multi	558856630	medium
24877127829901756	23	80	94.44	55.56	15	548585	multi	558856630	medium
24877127829901756	24	80	94.44	69.44	85	577314	multi	558856630	medium
24877127829901756	25	80	94.44	69.44	85	604961	multi	558856630	medium
24877127829901756	26	80	94.44	69.44	50	620955	multi	558856630	medium
24877127829901756	27	80	94.44	80.56	94	824239	multi	558856630	medium
24877127829901756	28	80	94.44	63.89	63	591700	multi	558856630	medium
24877127829901756	29	80	94.44	63.89	43	515790	multi	558856630	medium
24877127829901756	30	80	94.44	55.56	40	737659	multi	558856630	medium
24877127829901756	31	80	94.44	58.33	51	654638	multi	558856630	medium
24877127829901756	32	80	94.44	69.44	55	563474	multi	558856630	medium
24877127829901756	33	80	94.44	66.67	69	621212	multi	558856630	medium
24877127829901756	34	80	94.44	63.89	63	779127	multi	558856630	medium
24877127829901756	35	80	94.44	47.22	22	578940	multi	558856630	medium
24877127829901756	36	80	97.22	72.22	91	995076	multi	558856630	medium
24877127829901756	37	80	97.22	69.44	50	786907	multi	558856630	medium
24877127829901756	38	80	97.22	72.22	86	990025	multi	558856630	medium
24877127829901756	39	80	97.22	77.78	88	986032	multi	558856630	medium
24877127829901756	40	80	97.22	75	87	858495	multi	558856630	medium
24877127829901756	41	80	97.22	75	72	956505	multi	558856630	medium
24877127829901756	42	80	97.22	83.33	80	743952	multi	558856630	medium
24877127829901756	43	80	97.22	69.44	60	677089	multi	558856630	medium
24877127829901756	44	80	97.22	27.78	-160	639155	multi	558856630	medium
24877127829901756	45	80	97.22	63.89	33	943621	multi	558856630	medium
24877127829901756	46	80	97.22	8.33	8	583514	multi	558856630	medium
24877127829901756	47	80	97.22	86.11	86	962125	multi	558856630	medium
24877127829901756	48	80	97.22	58.33	46	826811	multi	558856630	medium
24877127829901756	49	80	97.22	36.11	38	970212	multi	558856630	medium
24877127829901756	50	80	97.22	58.33	26	625477	multi	558856630	medium
24456245038485007	1	80	88.89	88.89	57	983146	single	719510276	medium
24456245038485007	2	80	88.89	83.33	60	852374	single	719510276	medium
24456245038485007	3	80	91.67	88.89	52	995659	single	719510276	medium
24456245038485007	4	80	91.67	88.89	72	893497	single	719510276	medium
24456245038485007	5	80	91.67	75	27	643083	single	719510276	medium
24456245038485007	6	80	91.67	83.33	80	937226	single	719510276	medium
24456245038485007	7	80	91.67	88.89	57	916807	single	719510276	medium
24456245038485007	8	80	91.67	80.56	39	1036949	single	719510276	medium
24456245038485007	9	80	91.67	75	32	1072865	single	719510276	medium
24456245038485007	10	80	94.44	83.33	35	812076	single	719510276	medium
24456245038485007	11	80	94.44	75	-18	917365	single	719510276	medium
24456245038485007	12	80	94.44	91.67	73	1001293	single	719510276	medium
24456245038485007	13	80	94.44	75	47	975915	single	719510276	medium
24456245038485007	14	48	94.44	83.33	80	586501	single	719510276	medium
24456245038485007	15	80	94.44	91.67	38	1019559	single	719510276	medium
24456245038485007	16	80	94.44	77.78	23	716003	single	719510276	medium
24456245038485007	17	80	94.44	80.56	64	937242	single	719510276	medium
24456245038485007	18	80	94.44	83.33	65	1021120	single	719510276	medium
24456245038485007	19	80	94.44	88.89	47	1062237	single	719510276	medium
24456245038485007	20	80	94.44	83.33	35	890037	single	719510276	medium
24456245038485007	21	80	94.44	77.78	28	981136	single	719510276	medium
24456245038485007	22	80	94.44	88.89	67	947707	single	719510276	medium
24456245038485007	23	80	94.44	50	-12	610829	single	719510276	medium
24456245038485007	24	80	94.44	86.11	56	895264	single	719510276	medium
24456245038485007	25	80	94.44	55.56	25	792912	single	719510276	medium
24456245038485007	26	80	94.44	75	57	563420	single	719510276	medium
24456245038485007	27	80	94.44	83.33	65	1038543	single	719510276	medium
24456245038485007	28	80	94.44	86.11	61	1047735	single	719510276	medium
24456245038485007	29	80	94.44	80.56	49	841754	single	719510276	medium
24456245038485007	30	80	94.44	91.67	48	979869	single	719510276	medium
24456245038485007	31	80	94.44	88.89	62	990792	single	719510276	medium
24456245038485007	32	80	94.44	88.89	72	976873	single	719510276	medium
24456245038485007	33	80	94.44	80.56	24	932839	single	719510276	medium
24456245038485007	34	80	94.44	88.89	87	1015875	single	719510276	medium
24456245038485007	35	80	94.44	72.22	26	1057094	single	719510276	medium
24456245038485007	36	80	94.44	88.89	87	1040285	single	719510276	medium
24456245038485007	37	80	94.44	86.11	36	1026189	single	719510276	medium
24456245038485007	38	80	94.44	55.56	-5	591705	single	719510276	medium
24456245038485007	39	80	94.44	72.22	26	846604	single	719510276	medium
24456245038485007	40	80	94.44	72.22	31	733127	single	719510276	medium
24456245038485007	41	14	94.44	41.67	40	164127	single	719510276	medium
24456245038485007	42	80	94.44	66.67	39	971304	single	719510276	medium
24456245038485007	43	80	94.44	88.89	82	1003433	single	719510276	medium
24456245038485007	44	80	94.44	86.11	71	1088735	single	719510276	medium
24456245038485007	45	80	94.44	83.33	35	914110	single	719510276	medium
24456245038485007	46	80	94.44	86.11	76	1021503	single	719510276	medium
24456245038485007	47	80	94.44	75	52	1075940	single	719510276	medium
24456245038485007	48	80	94.44	80.56	59	934861	single	719510276	medium
24456245038485007	49	80	94.44	86.11	61	516153	single	719510276	medium
24456245038485007	50	80	94.44	80.56	49	1034248	single	719510276	medium
24501619713933550	1	80	61.11	61.11	-23	999052	single	719510276	medium
24501619713933550	2	80	63.89	63.89	-7	824446	single	719510276	medium
24501619713933550	3	80	77.78	75	47	991591	single	719510276	medium
24501619713933550	4	6	77.78	22.22	18	41098	single	719510276	medium
24501619713933550	5	80	80.56	72.22	41	768190	single	719510276	medium
24501619713933550	6	80	80.56	80.56	54	918898	single	719510276	medium
24501619713933550	7	80	86.11	86.11	76	993278	single	719510276	medium
24501619713933550	8	80	86.11	80.56	64	1084856	single	719510276	medium
24501619713933550	9	80	86.11	80.56	34	958883	single	719510276	medium
24501619713933550	10	80	86.11	80.56	29	962170	single	719510276	medium
24501619713933550	11	16	86.11	41.67	40	122296	single	719510276	medium
24501619713933550	12	80	86.11	61.11	-8	764816	single	719510276	medium
24501619713933550	13	80	86.11	83.33	25	924516	single	719510276	medium
24501619713933550	14	80	86.11	77.78	63	1064979	single	719510276	medium
24501619713933550	15	80	86.11	75	17	1027656	single	719510276	medium
24501619713933550	16	80	86.11	75	22	875290	single	719510276	medium
24501619713933550	17	80	86.11	80.56	34	987244	single	719510276	medium
24501619713933550	18	80	86.11	72.22	46	1103193	single	719510276	medium
24501619713933550	19	80	86.11	77.78	43	1041936	single	719510276	medium
24501619713933550	20	80	86.11	77.78	18	652223	single	719510276	medium
24501619713933550	21	80	86.11	80.56	29	829510	single	719510276	medium
24501619713933550	22	80	86.11	80.56	54	734906	single	719510276	medium
24501619713933550	23	80	86.11	80.56	49	1005832	single	719510276	medium
24501619713933550	24	80	86.11	77.78	28	1006442	single	719510276	medium
24501619713933550	25	80	86.11	72.22	26	1037771	single	719510276	medium
24501619713933550	26	80	86.11	83.33	35	931192	single	719510276	medium
24501619713933550	27	80	86.11	69.44	50	637512	single	719510276	medium
24501619713933550	28	80	88.89	86.11	56	1038117	single	719510276	medium
24501619713933550	29	80	91.67	91.67	58	911189	single	719510276	medium
24501619713933550	30	80	91.67	83.33	45	1022441	single	719510276	medium
24501619713933550	31	80	91.67	61.11	-3	738102	single	719510276	medium
24501619713933550	32	80	91.67	83.33	50	983339	single	719510276	medium
24501619713933550	33	80	91.67	88.89	77	1031183	single	719510276	medium
24501619713933550	34	80	94.44	80.56	64	1058515	single	719510276	medium
24501619713933550	35	80	94.44	72.22	26	786657	single	719510276	medium
24501619713933550	36	80	94.44	63.89	18	872832	single	719510276	medium
24501619713933550	37	80	94.44	83.33	60	789186	single	719510276	medium
24501619713933550	38	80	94.44	91.67	53	1074507	single	719510276	medium
24501619713933550	39	80	94.44	80.56	54	1031928	single	719510276	medium
24501619713933550	40	80	94.44	63.89	18	716946	single	719510276	medium
24501619713933550	41	80	94.44	83.33	70	728357	single	719510276	medium
24501619713933550	42	19	94.44	61.11	52	217679	single	719510276	medium
24501619713933550	43	80	94.44	77.78	18	895406	single	719510276	medium
24501619713933550	44	80	94.44	63.89	43	843530	single	719510276	medium
24501619713933550	45	80	94.44	83.33	55	831671	single	719510276	medium
24501619713933550	46	80	94.44	66.67	49	838651	single	719510276	medium
24501619713933550	47	80	94.44	66.67	39	905759	single	719510276	medium
24501619713933550	48	80	94.44	72.22	36	909772	single	719510276	medium
24501619713933550	49	80	94.44	83.33	50	1053902	single	719510276	medium
24501619713933550	50	80	94.44	86.11	66	1038113	single	719510276	medium
24545701120806710	1	80	58.33	58.33	-34	655842	single	719510276	medium
24545701120806710	2	80	80.56	80.56	64	900754	single	719510276	medium
24545701120806710	3	80	83.33	80.56	59	1078584	single	719510276	medium
24545701120806710	4	80	83.33	83.33	60	1012647	single	719510276	medium
24545701120806710	5	80	83.33	77.78	23	737825	single	719510276	medium
24545701120806710	6	80	88.89	77.78	53	1013503	single	719510276	medium
24545701120806710	7	80	88.89	83.33	60	1046361	single	719510276	medium
24545701120806710	8	80	88.89	75	7	789520	single	719510276	medium
24545701120806710	9	80	91.67	80.56	14	801286	single	719510276	medium
24545701120806710	10	80	91.67	88.89	77	1020287	single	719510276	medium
24545701120806710	11	80	91.67	83.33	15	1055746	single	719510276	medium
24545701120806710	12	80	91.67	86.11	51	1062027	single	719510276	medium
24545701120806710	13	80	91.67	86.11	51	1062006	single	719510276	medium
24545701120806710	14	80	91.67	80.56	54	1011491	single	719510276	medium
24545701120806710	15	80	91.67	55.56	10	863163	single	719510276	medium
24545701120806710	16	80	91.67	80.56	64	986756	single	719510276	medium
24545701120806710	17	80	91.67	86.11	56	995595	single	719510276	medium
24545701120806710	18	80	91.67	72.22	16	837431	single	719510276	medium
24545701120806710	19	80	91.67	77.78	48	637339	single	719510276	medium
24545701120806710	20	80	91.67	72.22	16	972879	single	719510276	medium
24545701120806710	21	80	91.67	77.78	68	988956	single	719510276	medium
24545701120806710	22	80	91.67	75	12	1038271	single	719510276	medium
24545701120806710	23	80	91.67	83.33	35	838309	single	719510276	medium
24545701120806710	24	80	91.67	80.56	39	907706	single	719510276	medium
24545701120806710	25	80	91.67	72.22	1	969983	single	719510276	medium
24545701120806710	26	80	91.67	75	7	814591	single	719510276	medium
24545701120806710	27	80	91.67	80.56	69	1018972	single	719510276	medium
24545701120806710	28	80	91.67	72.22	11	719007	single	719510276	medium
24545701120806710	29	80	91.67	86.11	66	854194	single	719510276	medium
24545701120806710	30	80	91.67	80.56	39	879989	single	719510276	medium
24545701120806710	31	80	94.44	88.89	62	970717	single	719510276	medium
24545701120806710	32	80	94.44	80.56	44	492200	single	719510276	medium
24545701120806710	33	80	94.44	80.56	39	740784	single	719510276	medium
24545701120806710	34	80	94.44	77.78	48	650365	single	719510276	medium
24545701120806710	35	80	94.44	88.89	77	1055484	single	719510276	medium
24545701120806710	36	80	94.44	83.33	45	716413	single	719510276	medium
24545701120806710	37	80	94.44	58.33	21	744720	single	719510276	medium
24545701120806710	38	80	94.44	66.67	49	1016085	single	719510276	medium
24545701120806710	39	80	94.44	77.78	58	871444	single	719510276	medium
24545701120806710	40	80	94.44	83.33	50	1016884	single	719510276	medium
24545701120806710	41	80	94.44	83.33	15	1076064	single	719510276	medium
24545701120806710	42	80	94.44	83.33	40	958996	single	719510276	medium
24545701120806710	43	80	94.44	66.67	29	1119298	single	719510276	medium
24545701120806710	44	80	94.44	75	62	1106630	single	719510276	medium
24545701120806710	45	80	94.44	80.56	69	984835	single	719510276	medium
24545701120806710	46	80	94.44	72.22	51	558185	single	719510276	medium
24545701120806710	47	80	94.44	69.44	20	756918	single	719510276	medium
24545701120806710	48	80	94.44	77.78	38	973710	single	719510276	medium
24545701120806710	49	80	94.44	75	32	1061414	single	719510276	medium
24545701120806710	50	80	94.44	44.44	-24	422161	single	719510276	medium
24591037146301027	1	80	80.56	80.56	29	1058123	single	719510276	medium
24591037146301027	2	80	86.11	83.33	10	1021644	single	719510276	medium
24591037146301027	3	80	86.11	80.56	29	951236	single	719510276	medium
24591037146301027	4	80	86.11	72.22	11	675893	single	719510276	medium
24591037146301027	5	80	88.89	86.11	46	945900	single	719510276	medium
24591037146301027	6	26	88.89	55.56	45	196245	single	719510276	medium
24591037146301027	7	80	88.89	80.56	69	1097096	single	719510276	medium
24591037146301027	8	80	88.89	75	27	924732	single	719510276	medium
24591037146301027	9	80	91.67	75	27	794829	single	719510276	medium
24591037146301027	10	80	91.67	77.78	53	972309	single	719510276	medium
24591037146301027	11	80	91.67	86.11	51	1028705	single	719510276	medium
24591037146301027	12	80	91.67	83.33	20	1000365	single	719510276	medium
24591037146301027	13	80	91.67	80.56	34	1054261	single	719510276	medium
24591037146301027	14	80	91.67	77.78	53	1026281	single	719510276	medium
24591037146301027	15	80	91.67	77.78	68	1015134	single	719510276	medium
24591037146301027	16	80	91.67	66.67	-51	991381	single	719510276	medium
24591037146301027	17	80	91.67	61.11	-8	831480	single	719510276	medium
24591037146301027	18	80	94.44	83.33	55	1051304	single	719510276	medium
24591037146301027	19	80	94.44	83.33	55	1055790	single	719510276	medium
24591037146301027	20	80	94.44	86.11	6	1032828	single	719510276	medium
24591037146301027	21	80	94.44	83.33	45	763733	single	719510276	medium
24591037146301027	22	80	94.44	86.11	46	919877	single	719510276	medium
24591037146301027	23	80	94.44	91.67	63	970633	single	719510276	medium
24591037146301027	24	80	94.44	50	8	608190	single	719510276	medium
24591037146301027	25	80	94.44	86.11	76	837123	single	719510276	medium
24591037146301027	26	80	94.44	83.33	40	878723	single	719510276	medium
24591037146301027	27	80	94.44	83.33	60	922732	single	719510276	medium
24591037146301027	28	80	94.44	80.56	39	894930	single	719510276	medium
24591037146301027	29	80	94.44	80.56	49	1030625	single	719510276	medium
24591037146301027	30	80	94.44	55.56	5	749265	single	719510276	medium
24591037146301027	31	80	94.44	86.11	76	953510	single	719510276	medium
24591037146301027	32	80	94.44	77.78	63	925192	single	719510276	medium
24591037146301027	33	80	94.44	86.11	46	817252	single	719510276	medium
24591037146301027	34	80	94.44	86.11	61	992864	single	719510276	medium
24591037146301027	35	80	94.44	80.56	49	1013921	single	719510276	medium
24591037146301027	36	80	94.44	86.11	36	801029	single	719510276	medium
24591037146301027	37	80	94.44	77.78	28	1103018	single	719510276	medium
24591037146301027	38	80	94.44	52.78	14	901650	single	719510276	medium
24591037146301027	39	80	94.44	83.33	25	996198	single	719510276	medium
24591037146301027	40	80	94.44	72.22	21	721824	single	719510276	medium
24591037146301027	41	80	94.44	66.67	24	643207	single	719510276	medium
24591037146301027	42	80	94.44	75	12	1024883	single	719510276	medium
24591037146301027	43	80	94.44	83.33	50	975627	single	719510276	medium
24591037146301027	44	80	94.44	80.56	29	928536	single	719510276	medium
24591037146301027	45	25	94.44	66.67	59	214126	single	719510276	medium
24591037146301027	46	80	94.44	86.11	41	967596	single	719510276	medium
24591037146301027	47	80	94.44	80.56	69	1034632	single	719510276	medium
24591037146301027	48	80	94.44	83.33	70	914543	single	719510276	medium
24591037146301027	49	80	94.44	75	57	624901	single	719510276	medium
24591037146301027	50	80	94.44	75	32	1082412	single	719510276	medium
24636440167147755	1	80	86.11	86.11	51	974051	single	719510276	medium
24636440167147755	2	80	91.67	80.56	4	942530	single	719510276	medium
24636440167147755	3	37	91.67	66.67	74	465331	single	719510276	medium
24636440167147755	4	80	91.67	69.44	35	1044282	single	719510276	medium
24636440167147755	5	80	91.67	80.56	44	1028811	single	719510276	medium
24636440167147755	6	80	91.67	83.33	80	1008554	single	719510276	medium
24636440167147755	7	80	91.67	77.78	28	1046622	single	719510276	medium
24636440167147755	8	80	91.67	66.67	39	699900	single	719510276	medium
24636440167147755	9	23	91.67	58.33	51	232439	single	719510276	medium
24636440167147755	10	80	91.67	72.22	41	1017595	single	719510276	medium
24636440167147755	11	80	91.67	61.11	2	929572	single	719510276	medium
24636440167147755	12	80	91.67	66.67	34	837946	single	719510276	medium
24636440167147755	13	80	91.67	86.11	26	1003170	single	719510276	medium
24636440167147755	14	80	91.67	86.11	61	1015849	single	719510276	medium
24636440167147755	15	80	91.67	77.78	8	791839	single	719510276	medium
24636440167147755	16	80	91.67	80.56	69	897674	single	719510276	medium
24636440167147755	17	80	91.67	77.78	23	1039728	single	719510276	medium
24636440167147755	18	80	91.67	80.56	34	1028853	single	719510276	medium
24636440167147755	19	80	91.67	80.56	14	1021350	single	719510276	medium
24636440167147755	20	80	91.67	77.78	43	952064	single	719510276	medium
24636440167147755	21	80	91.67	58.33	6	782677	single	719510276	medium
24636440167147755	22	80	91.67	52.78	29	368733	single	719510276	medium
24636440167147755	23	80	91.67	88.89	62	1081472	single	719510276	medium
24636440167147755	24	80	91.67	80.56	49	910600	single	719510276	medium
24636440167147755	25	80	91.67	75	27	899267	single	719510276	medium
24636440167147755	26	80	91.67	55.56	15	685002	single	719510276	medium
24636440167147755	27	80	91.67	86.11	66	1033655	single	719510276	medium
24636440167147755	28	80	91.67	72.22	61	767702	single	719510276	medium
24636440167147755	29	80	91.67	88.89	52	992243	single	719510276	medium
24636440167147755	30	80	91.67	52.78	-26	842418	single	719510276	medium
24636440167147755	31	80	91.67	83.33	30	1035761	single	719510276	medium
24636440167147755	32	80	91.67	86.11	96	1079561	single	719510276	medium
24636440167147755	33	80	91.67	86.11	76	995096	single	719510276	medium
24636440167147755	34	80	91.67	83.33	50	1025566	single	719510276	medium
24636440167147755	35	80	91.67	75	7	929932	single	719510276	medium
24636440167147755	36	80	91.67	80.56	64	1076166	single	719510276	medium
24636440167147755	37	80	91.67	80.56	54	848793	single	719510276	medium
24636440167147755	38	80	91.67	83.33	65	1076675	single	719510276	medium
24636440167147755	39	80	91.67	75	32	1060767	single	719510276	medium
24636440167147755	40	80	91.67	83.33	35	1051913	single	719510276	medium
24636440167147755	41	80	91.67	83.33	65	1022036	single	719510276	medium
24636440167147755	42	78	91.67	80.56	69	923266	single	719510276	medium
24636440167147755	43	80	91.67	83.33	55	941807	single	719510276	medium
24636440167147755	44	80	91.67	80.56	29	752057	single	719510276	medium
24636440167147755	45	80	91.67	44.44	-9	351613	single	719510276	medium
24636440167147755	46	80	91.67	83.33	60	1015549	single	719510276	medium
24636440167147755	47	80	91.67	83.33	65	1096624	single	719510276	medium
24636440167147755	48	80	91.67	86.11	31	1052595	single	719510276	medium
24636440167147755	49	80	91.67	63.89	43	811856	single	719510276	medium
24636440167147755	50	80	91.67	83.33	80	849819	single	719510276	medium
24682244352286247	1	80	77.78	77.78	3	885552	single	719510276	medium
24682244352286247	2	80	83.33	75	-13	1036124	single	719510276	medium
24682244352286247	3	80	86.11	86.11	61	907527	single	719510276	medium
24682244352286247	4	80	86.11	52.78	-26	691160	single	719510276	medium
24682244352286247	5	80	88.89	72.22	51	773894	single	719510276	medium
24682244352286247	6	80	88.89	75	32	1049985	single	719510276	medium
24682244352286247	7	80	91.67	86.11	81	1116086	single	719510276	medium
24682244352286247	8	80	91.67	80.56	-16	1033676	single	719510276	medium
24682244352286247	9	80	91.67	86.11	71	1042391	single	719510276	medium
24682244352286247	10	80	91.67	86.11	81	1027197	single	719510276	medium
24682244352286247	11	75	91.67	63.89	18	808693	single	719510276	medium
24682244352286247	12	80	91.67	80.56	59	984581	single	719510276	medium
24682244352286247	13	80	91.67	77.78	48	961550	single	719510276	medium
24682244352286247	14	21	91.67	47.22	42	210192	single	719510276	medium
24682244352286247	15	80	91.67	58.33	1	1036672	single	719510276	medium
24682244352286247	16	80	91.67	63.89	18	579573	single	719510276	medium
24682244352286247	17	80	91.67	63.89	33	838692	single	719510276	medium
24682244352286247	18	80	91.67	75	22	690263	single	719510276	medium
24682244352286247	19	80	91.67	83.33	25	942625	single	719510276	medium
24682244352286247	20	80	91.67	58.33	31	742483	single	719510276	medium
24682244352286247	21	80	91.67	80.56	44	1025825	single	719510276	medium
24682244352286247	22	80	91.67	88.89	82	1040473	single	719510276	medium
24682244352286247	23	80	91.67	72.22	31	708348	single	719510276	medium
24682244352286247	24	80	91.67	77.78	38	769592	single	719510276	medium
24682244352286247	25	80	91.67	66.67	14	1071743	single	719510276	medium
24682244352286247	26	80	91.67	77.78	43	823130	single	719510276	medium
24682244352286247	27	80	91.67	50	8	513080	single	719510276	medium
24682244352286247	28	80	91.67	63.89	-7	894114	single	719510276	medium
24682244352286247	29	11	91.67	38.89	24	50428	single	719510276	medium
24682244352286247	30	80	91.67	80.56	39	949122	single	719510276	medium
24682244352286247	31	80	91.67	86.11	61	1023274	single	719510276	medium
24682244352286247	32	80	91.67	86.11	91	1105997	single	719510276	medium
24682244352286247	33	80	91.67	86.11	61	966700	single	719510276	medium
24682244352286247	34	80	91.67	86.11	41	1001025	single	719510276	medium
24682244352286247	35	80	91.67	47.22	-23	405886	single	719510276	medium
24682244352286247	36	80	91.67	86.11	41	928371	single	719510276	medium
24682244352286247	37	80	91.67	86.11	81	998145	single	719510276	medium
24682244352286247	38	80	91.67	80.56	49	1071246	single	719510276	medium
24682244352286247	39	80	91.67	88.89	82	1079093	single	719510276	medium
24682244352286247	40	80	91.67	69.44	60	1149910	single	719510276	medium
24682244352286247	41	80	91.67	72.22	16	1014236	single	719510276	medium
24682244352286247	42	80	91.67	80.56	34	1011012	single	719510276	medium
24682244352286247	43	80	91.67	77.78	33	902054	single	719510276	medium
24682244352286247	44	80	91.67	83.33	40	1017193	single	719510276	medium
24682244352286247	45	80	91.67	86.11	36	942540	single	719510276	medium
24682244352286247	46	80	91.67	80.56	39	961765	single	719510276	medium
24682244352286247	47	80	91.67	83.33	40	1026627	single	719510276	medium
24682244352286247	48	80	91.67	80.56	69	573048	single	719510276	medium
24682244352286247	49	80	91.67	69.44	30	761397	single	719510276	medium
24682244352286247	50	80	91.67	75	47	628732	single	719510276	medium
24726475395703049	1	80	61.11	61.11	-13	902212	single	719510276	medium
24726475395703049	2	80	77.78	63.89	23	517271	single	719510276	medium
24726475395703049	3	80	80.56	69.44	20	701394	single	719510276	medium
24726475395703049	4	80	83.33	80.56	19	968397	single	719510276	medium
24726475395703049	5	80	83.33	77.78	18	953967	single	719510276	medium
24726475395703049	6	80	86.11	83.33	55	1010576	single	719510276	medium
24726475395703049	7	80	86.11	75	22	1008450	single	719510276	medium
24726475395703049	8	80	88.89	86.11	61	931037	single	719510276	medium
24726475395703049	9	80	88.89	77.78	38	1077213	single	719510276	medium
24726475395703049	10	80	88.89	72.22	-4	953185	single	719510276	medium
24726475395703049	11	80	88.89	83.33	70	964814	single	719510276	medium
24726475395703049	12	80	88.89	80.56	59	783329	single	719510276	medium
24726475395703049	13	80	88.89	86.11	71	1026212	single	719510276	medium
24726475395703049	14	80	88.89	86.11	96	966764	single	719510276	medium
24726475395703049	15	80	88.89	83.33	55	1082645	single	719510276	medium
24726475395703049	16	80	88.89	75	62	1008790	single	719510276	medium
24726475395703049	17	32	88.89	69.44	70	361989	single	719510276	medium
24726475395703049	18	80	91.67	88.89	77	1090908	single	719510276	medium
24726475395703049	19	80	91.67	55.56	-5	595774	single	719510276	medium
24726475395703049	20	80	91.67	83.33	65	758481	single	719510276	medium
24726475395703049	21	80	91.67	86.11	61	956545	single	719510276	medium
24726475395703049	22	80	91.67	75	32	881808	single	719510276	medium
24726475395703049	23	80	91.67	63.89	38	961617	single	719510276	medium
24726475395703049	24	80	91.67	83.33	65	784569	single	719510276	medium
24726475395703049	25	80	91.67	66.67	39	728053	single	719510276	medium
24726475395703049	26	80	91.67	83.33	10	956630	single	719510276	medium
24726475395703049	27	80	91.67	61.11	27	530848	single	719510276	medium
24726475395703049	28	80	91.67	69.44	30	738823	single	719510276	medium
24726475395703049	29	80	91.67	77.78	58	914659	single	719510276	medium
24726475395703049	30	80	91.67	86.11	51	931459	single	719510276	medium
24726475395703049	31	80	91.67	88.89	72	899213	single	719510276	medium
24726475395703049	32	80	94.44	86.11	51	1037995	single	719510276	medium
24726475395703049	33	80	94.44	72.22	46	662880	single	719510276	medium
24726475395703049	34	80	94.44	88.89	87	1027052	single	719510276	medium
24726475395703049	35	80	94.44	83.33	40	950752	single	719510276	medium
24726475395703049	36	80	94.44	77.78	63	794911	single	719510276	medium
24726475395703049	37	80	94.44	83.33	65	686929	single	719510276	medium
24726475395703049	38	80	94.44	80.56	49	983214	single	719510276	medium
24726475395703049	39	80	94.44	80.56	49	961364	single	719510276	medium
24726475395703049	40	80	94.44	83.33	35	824280	single	719510276	medium
24726475395703049	41	80	94.44	83.33	85	814310	single	719510276	medium
24726475395703049	42	80	94.44	58.33	31	679041	single	719510276	medium
24726475395703049	43	80	94.44	80.56	54	876494	single	719510276	medium
24726475395703049	44	80	94.44	86.11	51	908425	single	719510276	medium
24726475395703049	45	80	94.44	83.33	80	1034263	single	719510276	medium
24726475395703049	46	80	94.44	83.33	45	903618	single	719510276	medium
24726475395703049	47	80	94.44	86.11	51	988603	single	719510276	medium
24726475395703049	48	80	94.44	86.11	86	954671	single	719510276	medium
24726475395703049	49	80	94.44	86.11	36	962058	single	719510276	medium
24726475395703049	50	80	94.44	86.11	61	858435	single	719510276	medium
24770796321896804	1	80	80.56	80.56	34	771750	single	719510276	medium
24770796321896804	2	80	83.33	77.78	28	853617	single	719510276	medium
24770796321896804	3	80	86.11	58.33	11	731555	single	719510276	medium
24770796321896804	4	80	86.11	63.89	33	895055	single	719510276	medium
24770796321896804	5	80	88.89	77.78	48	876455	single	719510276	medium
24770796321896804	6	80	88.89	86.11	56	947016	single	719510276	medium
24770796321896804	7	80	91.67	86.11	66	1022020	single	719510276	medium
24770796321896804	8	80	91.67	83.33	10	1061774	single	719510276	medium
24770796321896804	9	80	91.67	75	52	1034593	single	719510276	medium
24770796321896804	10	80	91.67	83.33	50	1024815	single	719510276	medium
24770796321896804	11	80	91.67	83.33	80	1106801	single	719510276	medium
24770796321896804	12	80	91.67	80.56	59	1070648	single	719510276	medium
24770796321896804	13	80	91.67	83.33	55	1003998	single	719510276	medium
24770796321896804	14	80	91.67	72.22	41	958046	single	719510276	medium
24770796321896804	15	80	91.67	75	57	922180	single	719510276	medium
24770796321896804	16	80	91.67	83.33	30	973638	single	719510276	medium
24770796321896804	17	80	91.67	88.89	72	912457	single	719510276	medium
24770796321896804	18	80	91.67	77.78	28	992333	single	719510276	medium
24770796321896804	19	80	91.67	75	57	1028768	single	719510276	medium
24770796321896804	20	80	91.67	75	57	1068011	single	719510276	medium
24770796321896804	21	80	91.67	61.11	7	588731	single	719510276	medium
24770796321896804	22	80	91.67	86.11	71	917909	single	719510276	medium
24770796321896804	23	80	91.67	83.33	30	887765	single	719510276	medium
24770796321896804	24	80	91.67	83.33	25	972769	single	719510276	medium
24770796321896804	25	36	91.67	75	72	473076	single	719510276	medium
24770796321896804	26	80	91.67	83.33	65	1016049	single	719510276	medium
24770796321896804	27	80	91.67	83.33	30	1045804	single	719510276	medium
24770796321896804	28	80	91.67	77.78	68	701224	single	719510276	medium
24770796321896804	29	80	91.67	83.33	40	1022341	single	719510276	medium
24770796321896804	30	80	91.67	63.89	33	824169	single	719510276	medium
24770796321896804	31	80	91.67	91.67	83	1038371	single	719510276	medium
24770796321896804	32	80	91.67	83.33	25	933855	single	719510276	medium
24770796321896804	33	80	91.67	91.67	73	1046875	single	719510276	medium
24770796321896804	34	80	91.67	88.89	62	1094133	single	719510276	medium
24770796321896804	35	80	91.67	61.11	17	601800	single	719510276	medium
24770796321896804	36	80	91.67	83.33	65	983384	single	719510276	medium
24770796321896804	37	80	91.67	86.11	71	963193	single	719510276	medium
24770796321896804	38	80	91.67	80.56	64	919632	single	719510276	medium
24770796321896804	39	80	91.67	83.33	50	737927	single	719510276	medium
24770796321896804	40	80	91.67	61.11	-13	745610	single	719510276	medium
24770796321896804	41	80	91.67	83.33	50	1041565	single	719510276	medium
24770796321896804	42	80	91.67	77.78	43	695960	single	719510276	medium
24770796321896804	43	80	91.67	75	52	739546	single	719510276	medium
24770796321896804	44	80	91.67	75	42	658289	single	719510276	medium
24770796321896804	45	80	91.67	72.22	36	748478	single	719510276	medium
24770796321896804	46	80	91.67	83.33	60	844093	single	719510276	medium
24770796321896804	47	80	91.67	88.89	57	1031268	single	719510276	medium
24770796321896804	48	80	91.67	80.56	34	1020958	single	719510276	medium
24770796321896804	49	80	91.67	69.44	25	916312	single	719510276	medium
24770796321896804	50	80	94.44	72.22	26	807874	single	719510276	medium
24816534966544881	1	80	72.22	72.22	46	1001415	single	719510276	medium
24816534966544881	2	80	72.22	66.67	-16	752761	single	719510276	medium
24816534966544881	3	16	72.22	55.56	45	183559	single	719510276	medium
24816534966544881	4	80	88.89	77.78	23	757423	single	719510276	medium
24816534966544881	5	80	91.67	77.78	43	899243	single	719510276	medium
24816534966544881	6	80	94.44	72.22	16	1077352	single	719510276	medium
24816534966544881	7	80	94.44	75	42	769538	single	719510276	medium
24816534966544881	8	80	94.44	69.44	30	690952	single	719510276	medium
24816534966544881	9	80	94.44	83.33	50	744901	single	719510276	medium
24816534966544881	10	10	94.44	47.22	42	99779	single	719510276	medium
24816534966544881	11	80	94.44	83.33	45	960847	single	719510276	medium
24816534966544881	12	80	94.44	75	17	1002460	single	719510276	medium
24816534966544881	13	80	94.44	86.11	61	1015652	single	719510276	medium
24816534966544881	14	80	94.44	66.67	39	926859	single	719510276	medium
24816534966544881	15	80	94.44	63.89	3	715985	single	719510276	medium
24816534966544881	16	80	94.44	66.67	9	950643	single	719510276	medium
24816534966544881	17	80	94.44	63.89	38	933733	single	719510276	medium
24816534966544881	18	80	94.44	77.78	-2	834267	single	719510276	medium
24816534966544881	19	80	94.44	83.33	45	1054439	single	719510276	medium
24816534966544881	20	80	94.44	66.67	14	998891	single	719510276	medium
24816534966544881	21	80	94.44	77.78	28	1001406	single	719510276	medium
24816534966544881	22	80	94.44	77.78	28	765528	single	719510276	medium
24816534966544881	23	80	94.44	83.33	30	896482	single	719510276	medium
24816534966544881	24	80	94.44	77.78	38	963474	single	719510276	medium
24816534966544881	25	80	94.44	72.22	36	949240	single	719510276	medium
24816534966544881	26	80	94.44	88.89	52	1053648	single	719510276	medium
24816534966544881	27	80	94.44	83.33	40	1041156	single	719510276	medium
24816534966544881	28	80	94.44	88.89	52	1045507	single	719510276	medium
24816534966544881	29	80	94.44	80.56	54	1045665	single	719510276	medium
24816534966544881	30	80	94.44	75	22	791523	single	719510276	medium
24816534966544881	31	80	94.44	77.78	3	1006891	single	719510276	medium
24816534966544881	32	80	94.44	72.22	36	819798	single	719510276	medium
24816534966544881	33	80	94.44	86.11	61	1040298	single	719510276	medium
24816534966544881	34	80	94.44	55.56	-5	736791	single	719510276	medium
24816534966544881	35	80	94.44	80.56	84	722036	single	719510276	medium
24816534966544881	36	80	94.44	77.78	28	921974	single	719510276	medium
24816534966544881	37	80	94.44	52.78	29	683254	single	719510276	medium
24816534966544881	38	80	94.44	44.44	-24	522550	single	719510276	medium
24816534966544881	39	80	94.44	75	62	814325	single	719510276	medium
24816534966544881	40	26	94.44	55.56	55	221428	single	719510276	medium
24816534966544881	41	80	94.44	80.56	64	934361	single	719510276	medium
24816534966544881	42	80	94.44	55.56	30	586672	single	719510276	medium
24816534966544881	43	80	94.44	55.56	20	657945	single	719510276	medium
24816534966544881	44	80	94.44	77.78	38	1093266	single	719510276	medium
24816534966544881	45	80	94.44	88.89	47	745953	single	719510276	medium
24816534966544881	46	80	94.44	80.56	69	743493	single	719510276	medium
24816534966544881	47	80	94.44	83.33	55	1075540	single	719510276	medium
24816534966544881	48	80	94.44	86.11	46	991277	single	719510276	medium
24816534966544881	49	80	94.44	86.11	76	683361	single	719510276	medium
24816534966544881	50	80	94.44	88.89	62	1089214	single	719510276	medium
24858987592831182	1	27	55.56	55.56	55	335995	single	719510276	medium
24858987592831182	2	80	86.11	86.11	46	1059221	single	719510276	medium
24858987592831182	3	80	88.89	86.11	66	1022014	single	719510276	medium
24858987592831182	4	80	88.89	83.33	70	989424	single	719510276	medium
24858987592831182	5	80	88.89	55.56	10	782101	single	719510276	medium
24858987592831182	6	80	88.89	83.33	40	935342	single	719510276	medium
24858987592831182	7	80	91.67	77.78	-2	892038	single	719510276	medium
24858987592831182	8	80	91.67	72.22	31	797823	single	719510276	medium
24858987592831182	9	44	91.67	77.78	73	537368	single	719510276	medium
24858987592831182	10	80	91.67	86.11	81	1074949	single	719510276	medium
24858987592831182	11	80	91.67	80.56	49	1028776	single	719510276	medium
24858987592831182	12	80	91.67	83.33	25	998230	single	719510276	medium
24858987592831182	13	80	91.67	83.33	65	932861	single	719510276	medium
24858987592831182	14	80	91.67	80.56	64	831973	single	719510276	medium
24858987592831182	15	80	91.67	83.33	50	836934	single	719510276	medium
24858987592831182	16	80	91.67	86.11	36	945833	single	719510276	medium
24858987592831182	17	80	91.67	75	32	722508	single	719510276	medium
24858987592831182	18	80	91.67	83.33	10	969249	single	719510276	medium
24858987592831182	19	80	91.67	77.78	48	817946	single	719510276	medium
24858987592831182	20	80	91.67	86.11	61	902727	single	719510276	medium
24858987592831182	21	80	91.67	86.11	11	1019111	single	719510276	medium
24858987592831182	22	80	91.67	80.56	69	954513	single	719510276	medium
24858987592831182	23	80	91.67	86.11	66	949821	single	719510276	medium
24858987592831182	24	80	91.67	61.11	42	721171	single	719510276	medium
24858987592831182	25	80	91.67	80.56	49	799254	single	719510276	medium
24858987592831182	26	80	91.67	80.56	44	926791	single	719510276	medium
24858987592831182	27	20	91.67	44.44	36	124452	single	719510276	medium
24858987592831182	28	80	94.44	80.56	39	989707	single	719510276	medium
24858987592831182	29	37	94.44	69.44	55	425727	single	719510276	medium
24858987592831182	30	80	94.44	86.11	36	863323	single	719510276	medium
24858987592831182	31	80	94.44	83.33	55	978947	single	719510276	medium
24858987592831182	32	80	94.44	80.56	44	1022474	single	719510276	medium
24858987592831182	33	80	94.44	52.78	-11	795802	single	719510276	medium
24858987592831182	34	80	94.44	86.11	46	961465	single	719510276	medium
24858987592831182	35	80	94.44	61.11	-8	1066076	single	719510276	medium
24858987592831182	36	80	94.44	86.11	56	1062505	single	719510276	medium
24858987592831182	37	26	94.44	80.56	89	312641	single	719510276	medium
24858987592831182	38	80	94.44	86.11	41	1018879	single	719510276	medium
24858987592831182	39	80	94.44	72.22	6	869049	single	719510276	medium
24858987592831182	40	80	94.44	80.56	69	845749	single	719510276	medium
24858987592831182	41	80	94.44	83.33	40	992318	single	719510276	medium
24858987592831182	42	80	94.44	83.33	55	1061563	single	719510276	medium
24858987592831182	43	80	94.44	88.89	57	1017184	single	719510276	medium
24858987592831182	44	80	94.44	83.33	40	1084888	single	719510276	medium
24858987592831182	45	80	94.44	75	32	1079759	single	719510276	medium
24858987592831182	46	80	94.44	80.56	49	789514	single	719510276	medium
24858987592831182	47	80	94.44	86.11	36	981882	single	719510276	medium
24858987592831182	48	80	94.44	83.33	35	1008727	single	719510276	medium
24858987592831182	49	80	94.44	63.89	8	951123	single	719510276	medium
24858987592831182	50	80	94.44	83.33	70	887330	single	719510276	medium
24903420616208746	1	55	58.33	58.33	61	644462	multi	719510276	medium
24903420616208746	2	80	69.44	66.67	69	1011885	multi	719510276	medium
24903420616208746	3	80	75	66.67	79	1076699	multi	719510276	medium
24903420616208746	4	80	94.44	86.11	91	655348	multi	719510276	medium
24903420616208746	5	80	94.44	72.22	86	839443	multi	719510276	medium
24903420616208746	6	80	100	91.67	88	837428	multi	719510276	medium
24903420616208746	7	80	100	61.11	57	796211	multi	719510276	medium
24903420616208746	8	80	100	72.22	96	893618	multi	719510276	medium
24903420616208746	9	80	100	63.89	68	714336	multi	719510276	medium
24903420616208746	10	80	100	97.22	135	703639	multi	719510276	medium
24903420616208746	11	80	100	66.67	54	992757	multi	719510276	medium
24903420616208746	12	80	100	77.78	88	904618	multi	719510276	medium
24903420616208746	13	80	100	44.44	-39	1040604	multi	719510276	medium
24903420616208746	14	80	100	91.67	103	899938	multi	719510276	medium
24903420616208746	15	80	100	77.78	73	585586	multi	719510276	medium
24903420616208746	16	80	100	66.67	84	779469	multi	719510276	medium
24903420616208746	17	80	100	66.67	74	641261	multi	719510276	medium
24903420616208746	18	80	100	94.44	119	922337	multi	719510276	medium
24903420616208746	19	80	100	80.56	94	905121	multi	719510276	medium
24903420616208746	20	80	100	80.56	69	662900	multi	719510276	medium
24903420616208746	21	80	100	55.56	5	989066	multi	719510276	medium
24903420616208746	22	80	100	27.78	25	1004194	multi	719510276	medium
24903420616208746	23	80	100	47.22	47	995387	multi	719510276	medium
24903420616208746	24	80	100	66.67	74	722107	multi	719510276	medium
24903420616208746	25	80	100	83.33	100	853027	multi	719510276	medium
24903420616208746	26	80	100	52.78	49	985706	multi	719510276	medium
24903420616208746	27	80	100	86.11	101	726507	multi	719510276	medium
24903420616208746	28	80	100	63.89	73	582829	multi	719510276	medium
24903420616208746	29	80	100	88.89	92	950766	multi	719510276	medium
24903420616208746	30	80	100	75	82	614000	multi	719510276	medium
24903420616208746	31	80	100	27.78	25	166814	multi	719510276	medium
24903420616208746	32	80	100	80.56	84	1082554	multi	719510276	medium
24903420616208746	33	21	100	50	43	172811	multi	719510276	medium
24903420616208746	34	80	100	63.89	88	331132	multi	719510276	medium
24903420616208746	35	21	100	63.89	78	292274	multi	719510276	medium
24903420616208746	36	80	100	94.44	109	878188	multi	719510276	medium
24903420616208746	37	80	100	83.33	100	819728	multi	719510276	medium
24903420616208746	38	80	100	83.33	105	658514	multi	719510276	medium
24903420616208746	39	54	100	66.67	49	474745	multi	719510276	medium
24903420616208746	40	80	100	72.22	71	657478	multi	719510276	medium
24903420616208746	41	80	100	58.33	66	1054160	multi	719510276	medium
24903420616208746	42	80	100	86.11	106	853240	multi	719510276	medium
24903420616208746	43	80	100	80.56	84	731271	multi	719510276	medium
24903420616208746	44	80	100	77.78	88	707741	multi	719510276	medium
24903420616208746	45	7	100	11.11	9	60661	multi	719510276	medium
24903420616208746	46	80	100	44.44	-14	1005942	multi	719510276	medium
24903420616208746	47	61	100	75	77	628288	multi	719510276	medium
24903420616208746	48	80	100	86.11	106	751557	multi	719510276	medium
24903420616208746	49	80	100	91.67	118	696407	multi	719510276	medium
24903420616208746	50	80	100	69.44	70	780359	multi	719510276	medium
24941776242263887	1	80	77.78	77.78	68	1030742	multi	719510276	medium
24941776242263887	2	80	80.56	50	63	360053	multi	719510276	medium
24941776242263887	3	80	88.89	83.33	80	916453	multi	719510276	medium
24941776242263887	4	80	91.67	75	87	1009588	multi	719510276	medium
24941776242263887	5	80	91.67	88.89	117	831028	multi	719510276	medium
24941776242263887	6	39	91.67	55.56	65	381856	multi	719510276	medium
24941776242263887	7	80	94.44	69.44	75	1065770	multi	719510276	medium
24941776242263887	8	47	97.22	58.33	71	470365	multi	719510276	medium
24941776242263887	9	80	97.22	27.78	-75	1008081	multi	719510276	medium
24941776242263887	10	80	97.22	69.44	85	754383	multi	719510276	medium
24941776242263887	11	80	97.22	77.78	98	744989	multi	719510276	medium
24941776242263887	12	80	97.22	83.33	70	1025919	multi	719510276	medium
24941776242263887	13	80	97.22	25	24	1064285	multi	719510276	medium
24941776242263887	14	80	97.22	69.44	75	595694	multi	719510276	medium
24941776242263887	15	80	97.22	41.67	-225	829603	multi	719510276	medium
24941776242263887	16	80	97.22	69.44	70	992295	multi	719510276	medium
24941776242263887	17	80	97.22	72.22	76	951504	multi	719510276	medium
24941776242263887	18	80	97.22	75	57	618253	multi	719510276	medium
24941776242263887	19	80	97.22	75	67	570248	multi	719510276	medium
24941776242263887	20	80	97.22	66.67	49	1013096	multi	719510276	medium
24941776242263887	21	80	97.22	19.44	17	156745	multi	719510276	medium
24941776242263887	22	80	97.22	72.22	76	864585	multi	719510276	medium
24941776242263887	23	80	97.22	69.44	65	796561	multi	719510276	medium
24941776242263887	24	80	97.22	47.22	12	1039840	multi	719510276	medium
24941776242263887	25	80	97.22	41.67	10	1037368	multi	719510276	medium
24941776242263887	26	12	97.22	16.67	21	108524	multi	719510276	medium
24941776242263887	27	80	100	94.44	99	698222	multi	719510276	medium
24941776242263887	28	80	100	88.89	102	763205	multi	719510276	medium
24941776242263887	29	55	100	77.78	73	600007	multi	719510276	medium
24941776242263887	30	80	100	61.11	62	856142	multi	719510276	medium
24941776242263887	31	80	100	66.67	74	637423	multi	719510276	medium
24941776242263887	32	80	100	91.67	78	788703	multi	719510276	medium
24941776242263887	33	80	100	83.33	85	790220	multi	719510276	medium
24941776242263887	34	80	100	63.89	38	965106	multi	719510276	medium
24941776242263887	35	80	100	33.33	27	1008303	multi	719510276	medium
24941776242263887	36	68	100	69.44	85	770350	multi	719510276	medium
24941776242263887	37	80	100	72.22	61	797915	multi	719510276	medium
24941776242263887	38	80	100	75	77	722906	multi	719510276	medium
24941776242263887	39	80	100	86.11	81	866999	multi	719510276	medium
24941776242263887	40	80	100	77.78	63	764886	multi	719510276	medium
24941776242263887	41	80	100	77.78	73	697541	multi	719510276	medium
24941776242263887	42	80	100	58.33	56	807300	multi	719510276	medium
24941776242263887	43	80	100	69.44	80	728606	multi	719510276	medium
24941776242263887	44	80	100	77.78	88	794941	multi	719510276	medium
24941776242263887	45	80	100	63.89	68	885495	multi	719510276	medium
24941776242263887	46	80	100	72.22	76	579535	multi	719510276	medium
24941776242263887	47	80	100	38.89	-1	947089	multi	719510276	medium
24941776242263887	48	80	100	77.78	48	901300	multi	719510276	medium
24941776242263887	49	80	100	66.67	49	398453	multi	719510276	medium
24941776242263887	50	80	100	66.67	84	673746	multi	719510276	medium
24981063807873736	1	80	75	75	62	498998	multi	719510276	medium
24981063807873736	2	80	83.33	61.11	42	841259	multi	719510276	medium
24981063807873736	3	80	91.67	80.56	69	700532	multi	719510276	medium
24981063807873736	4	80	91.67	47.22	47	1076773	multi	719510276	medium
24981063807873736	5	80	91.67	69.44	80	899783	multi	719510276	medium
24981063807873736	6	80	91.67	58.33	36	614681	multi	719510276	medium
24981063807873736	7	80	97.22	91.67	93	1032807	multi	719510276	medium
24981063807873736	8	80	97.22	83.33	105	848239	multi	719510276	medium
24981063807873736	9	80	97.22	72.22	71	993087	multi	719510276	medium
24981063807873736	10	80	97.22	86.11	116	857596	multi	719510276	medium
24981063807873736	11	80	97.22	83.33	85	818210	multi	719510276	medium
24981063807873736	12	80	97.22	80.56	89	733050	multi	719510276	medium
24981063807873736	13	80	100	86.11	91	905799	multi	719510276	medium
24981063807873736	14	80	100	80.56	94	872465	multi	719510276	medium
24981063807873736	15	80	100	66.67	79	561847	multi	719510276	medium
24981063807873736	16	80	100	80.56	84	835881	multi	719510276	medium
24981063807873736	17	80	100	88.89	107	737045	multi	719510276	medium
24981063807873736	18	80	100	61.11	52	972811	multi	719510276	medium
24981063807873736	19	80	100	50	48	733139	multi	719510276	medium
24981063807873736	20	80	100	72.22	66	927377	multi	719510276	medium
24981063807873736	21	80	100	58.33	41	870247	multi	719510276	medium
24981063807873736	22	80	100	77.78	83	596002	multi	719510276	medium
24981063807873736	23	80	100	80.56	59	685181	multi	719510276	medium
24981063807873736	24	80	100	33.33	-38	1007632	multi	719510276	medium
24981063807873736	25	80	100	72.22	31	713683	multi	719510276	medium
24981063807873736	26	80	100	33.33	27	948956	multi	719510276	medium
24981063807873736	27	80	100	80.56	79	534255	multi	719510276	medium
24981063807873736	28	80	100	75	72	433373	multi	719510276	medium
24981063807873736	29	80	100	69.44	65	641263	multi	719510276	medium
24981063807873736	30	80	100	88.89	67	715368	multi	719510276	medium
24981063807873736	31	80	100	75	77	991513	multi	719510276	medium
24981063807873736	32	80	100	25	-66	793388	multi	719510276	medium
24981063807873736	33	80	100	77.78	58	841548	multi	719510276	medium
24981063807873736	34	80	100	86.11	96	888018	multi	719510276	medium
24981063807873736	35	80	100	63.89	63	1000950	multi	719510276	medium
24981063807873736	36	80	100	61.11	77	615473	multi	719510276	medium
24981063807873736	37	80	100	61.11	67	1054393	multi	719510276	medium
24981063807873736	38	80	100	83.33	95	883127	multi	719510276	medium
24981063807873736	39	80	100	33.33	27	1043858	multi	719510276	medium
24981063807873736	40	80	100	63.89	68	634464	multi	719510276	medium
24981063807873736	41	80	100	83.33	95	804078	multi	719510276	medium
24981063807873736	42	80	100	80.56	114	688103	multi	719510276	medium
24981063807873736	43	80	100	83.33	105	699144	multi	719510276	medium
24981063807873736	44	80	100	80.56	74	850966	multi	719510276	medium
24981063807873736	45	80	100	69.44	75	665297	multi	719510276	medium
24981063807873736	46	80	100	86.11	121	683189	multi	719510276	medium
24981063807873736	47	80	100	83.33	85	701423	multi	719510276	medium
24981063807873736	48	80	100	80.56	74	698288	multi	719510276	medium
24981063807873736	49	80	100	77.78	73	697424	multi	719510276	medium
24981063807873736	50	80	100	66.67	69	506570	multi	719510276	medium
25021024605716764	1	80	66.67	66.67	64	543565	multi	719510276	medium
25021024605716764	2	67	86.11	83.33	70	483084	multi	719510276	medium
25021024605716764	3	80	91.67	66.67	59	518306	multi	719510276	medium
25021024605716764	4	80	91.67	66.67	79	675398	multi	719510276	medium
25021024605716764	5	80	97.22	72.22	91	487331	multi	719510276	medium
25021024605716764	6	80	97.22	58.33	56	1019554	multi	719510276	medium
25021024605716764	7	80	97.22	88.89	77	796475	multi	719510276	medium
25021024605716764	8	80	97.22	66.67	49	685944	multi	719510276	medium
25021024605716764	9	80	97.22	91.67	88	952583	multi	719510276	medium
25021024605716764	10	80	100	88.89	87	802900	multi	719510276	medium
25021024605716764	11	80	100	72.22	101	695772	multi	719510276	medium
25021024605716764	12	80	100	83.33	85	868635	multi	719510276	medium
25021024605716764	13	80	100	83.33	70	833449	multi	719510276	medium
25021024605716764	14	80	100	80.56	89	734193	multi	719510276	medium
25021024605716764	15	80	100	61.11	57	737455	multi	719510276	medium
25021024605716764	16	24	100	63.89	78	230040	multi	719510276	medium
25021024605716764	17	80	100	30.56	11	742581	multi	719510276	medium
25021024605716764	18	80	100	72.22	56	800885	multi	719510276	medium
25021024605716764	19	80	100	69.44	60	740018	multi	719510276	medium
25021024605716764	20	80	100	63.89	68	749750	multi	719510276	medium
25021024605716764	21	80	100	69.44	50	845934	multi	719510276	medium
25021024605716764	22	80	100	88.89	117	737098	multi	719510276	medium
25021024605716764	23	80	100	47.22	47	989365	multi	719510276	medium
25021024605716764	24	80	100	61.11	57	1104905	multi	719510276	medium
25021024605716764	25	80	100	94.44	124	944111	multi	719510276	medium
25021024605716764	26	80	100	69.44	75	718224	multi	719510276	medium
25021024605716764	27	80	100	86.11	86	772307	multi	719510276	medium
25021024605716764	28	80	100	91.67	103	703036	multi	719510276	medium
25021024605716764	29	80	100	94.44	119	656705	multi	719510276	medium
25021024605716764	30	80	100	86.11	96	692950	multi	719510276	medium
25021024605716764	31	80	100	58.33	-214	794126	multi	719510276	medium
25021024605716764	32	80	100	91.67	108	776710	multi	719510276	medium
25021024605716764	33	80	100	63.89	68	1014391	multi	719510276	medium
25021024605716764	34	80	100	80.56	89	808359	multi	719510276	medium
25021024605716764	35	80	100	83.33	75	821249	multi	719510276	medium
25021024605716764	36	80	100	83.33	65	764160	multi	719510276	medium
25021024605716764	37	80	100	38.89	34	1088839	multi	719510276	medium
25021024605716764	38	80	100	86.11	91	919216	multi	719510276	medium
25021024605716764	39	80	100	94.44	104	998032	multi	719510276	medium
25021024605716764	40	80	100	83.33	75	751841	multi	719510276	medium
25021024605716764	41	80	100	72.22	71	687915	multi	719510276	medium
25021024605716764	42	80	100	97.22	100	938663	multi	719510276	medium
25021024605716764	43	80	100	61.11	57	646349	multi	719510276	medium
25021024605716764	44	80	100	69.44	100	884030	multi	719510276	medium
25021024605716764	45	80	100	72.22	81	797032	multi	719510276	medium
25021024605716764	46	80	100	72.22	66	874224	multi	719510276	medium
25021024605716764	47	80	100	33.33	37	919014	multi	719510276	medium
25021024605716764	48	80	100	77.78	83	951973	multi	719510276	medium
25021024605716764	49	80	100	50	53	1118507	multi	719510276	medium
25021024605716764	50	80	100	75	92	850678	multi	719510276	medium
25061303169181086	1	80	80.56	80.56	64	841620	multi	719510276	medium
25061303169181086	2	80	80.56	61.11	32	558228	multi	719510276	medium
25061303169181086	3	80	97.22	97.22	105	889466	multi	719510276	medium
25061303169181086	4	80	97.22	30.56	36	1018310	multi	719510276	medium
25061303169181086	5	80	97.22	86.11	76	816341	multi	719510276	medium
25061303169181086	6	80	97.22	52.78	-6	871685	multi	719510276	medium
25061303169181086	7	80	100	58.33	41	1082909	multi	719510276	medium
25061303169181086	8	80	100	61.11	37	854497	multi	719510276	medium
25061303169181086	9	80	100	63.89	73	737218	multi	719510276	medium
25061303169181086	10	80	100	52.78	-31	974250	multi	719510276	medium
25061303169181086	11	80	100	75	42	893712	multi	719510276	medium
25061303169181086	12	80	100	66.67	79	600637	multi	719510276	medium
25061303169181086	13	80	100	77.78	83	790648	multi	719510276	medium
25061303169181086	14	80	100	66.67	-151	853082	multi	719510276	medium
25061303169181086	15	80	100	75	92	794613	multi	719510276	medium
25061303169181086	16	80	100	80.56	84	828550	multi	719510276	medium
25061303169181086	17	16	100	8.33	8	99420	multi	719510276	medium
25061303169181086	18	80	100	86.11	101	876127	multi	719510276	medium
25061303169181086	19	80	100	75	77	617430	multi	719510276	medium
25061303169181086	20	80	100	75	82	1031961	multi	719510276	medium
25061303169181086	21	80	100	77.78	78	956736	multi	719510276	medium
25061303169181086	22	80	100	80.56	69	792015	multi	719510276	medium
25061303169181086	23	80	100	88.89	92	874492	multi	719510276	medium
25061303169181086	24	80	100	91.67	93	830322	multi	719510276	medium
25061303169181086	25	80	100	58.33	16	540177	multi	719510276	medium
25061303169181086	26	80	100	88.89	82	795657	multi	719510276	medium
25061303169181086	27	80	100	66.67	89	622578	multi	719510276	medium
25061303169181086	28	80	100	58.33	56	377278	multi	719510276	medium
25061303169181086	29	80	100	86.11	31	811536	multi	719510276	medium
25061303169181086	30	80	100	80.56	89	732885	multi	719510276	medium
25061303169181086	31	80	100	91.67	123	782805	multi	719510276	medium
25061303169181086	32	80	100	80.56	89	939601	multi	719510276	medium
25061303169181086	33	80	100	86.11	91	711225	multi	719510276	medium
25061303169181086	34	80	100	86.11	61	717799	multi	719510276	medium
25061303169181086	35	80	100	75	82	561852	multi	719510276	medium
25061303169181086	36	80	100	86.11	86	660101	multi	719510276	medium
25061303169181086	37	80	100	72.22	91	662113	multi	719510276	medium
25061303169181086	38	80	100	75	77	611526	multi	719510276	medium
25061303169181086	39	80	100	50	53	1010874	multi	719510276	medium
25061303169181086	40	80	100	69.44	70	672070	multi	719510276	medium
25061303169181086	41	80	100	33.33	32	958713	multi	719510276	medium
25061303169181086	42	80	100	83.33	80	764120	multi	719510276	medium
25061303169181086	43	80	100	83.33	95	805557	multi	719510276	medium
25061303169181086	44	80	100	61.11	72	610797	multi	719510276	medium
25061303169181086	45	7	100	8.33	8	49800	multi	719510276	medium
25061303169181086	46	80	100	80.56	79	497501	multi	719510276	medium
25061303169181086	47	80	100	80.56	99	844421	multi	719510276	medium
25061303169181086	48	80	100	86.11	61	740270	multi	719510276	medium
25061303169181086	49	80	100	63.89	43	755496	multi	719510276	medium
25061303169181086	50	80	100	27.78	15	946214	multi	719510276	medium
25099580155467738	1	80	86.11	86.11	91	785271	multi	719510276	medium
25099580155467738	2	80	88.89	72.22	81	1068489	multi	719510276	medium
25099580155467738	3	80	97.22	91.67	83	728378	multi	719510276	medium
25099580155467738	4	80	97.22	77.78	83	683473	multi	719510276	medium
25099580155467738	5	80	97.22	80.56	79	699865	multi	719510276	medium
25099580155467738	6	51	97.22	61.11	72	491898	multi	719510276	medium
25099580155467738	7	80	97.22	16.67	-334	734854	multi	719510276	medium
25099580155467738	8	80	100	94.44	114	763281	multi	719510276	medium
25099580155467738	9	80	100	88.89	107	652185	multi	719510276	medium
25099580155467738	10	80	100	83.33	100	917575	multi	719510276	medium
25099580155467738	11	80	100	83.33	80	747473	multi	719510276	medium
25099580155467738	12	80	100	83.33	90	718595	multi	719510276	medium
25099580155467738	13	80	100	86.11	91	746111	multi	719510276	medium
25099580155467738	14	80	100	88.89	112	794037	multi	719510276	medium
25099580155467738	15	80	100	86.11	81	722512	multi	719510276	medium
25099580155467738	16	80	100	69.44	65	774613	multi	719510276	medium
25099580155467738	17	80	100	83.33	90	694613	multi	719510276	medium
25099580155467738	18	80	100	83.33	45	750407	multi	719510276	medium
25099580155467738	19	80	100	63.89	93	742962	multi	719510276	medium
25099580155467738	20	80	100	66.67	49	789886	multi	719510276	medium
25099580155467738	21	80	100	16.67	16	1098142	multi	719510276	medium
25099580155467738	22	11	100	44.44	46	120762	multi	719510276	medium
25099580155467738	23	80	100	83.33	105	634828	multi	719510276	medium
25099580155467738	24	80	100	77.78	63	857301	multi	719510276	medium
25099580155467738	25	80	100	77.78	-152	875165	multi	719510276	medium
25099580155467738	26	80	100	47.22	-303	804575	multi	719510276	medium
25099580155467738	27	80	100	80.56	79	734836	multi	719510276	medium
25099580155467738	28	80	100	88.89	97	802700	multi	719510276	medium
25099580155467738	29	80	100	86.11	91	805594	multi	719510276	medium
25099580155467738	30	45	100	63.89	83	447633	multi	719510276	medium
25099580155467738	31	80	100	72.22	71	713359	multi	719510276	medium
25099580155467738	32	80	100	52.78	59	866656	multi	719510276	medium
25099580155467738	33	80	100	55.56	10	1022395	multi	719510276	medium
25099580155467738	34	80	100	69.44	70	902361	multi	719510276	medium
25099580155467738	35	80	100	75	67	849191	multi	719510276	medium
25099580155467738	36	80	100	94.44	119	717095	multi	719510276	medium
25099580155467738	37	80	100	55.56	55	479519	multi	719510276	medium
25099580155467738	38	80	100	83.33	105	734997	multi	719510276	medium
25099580155467738	39	80	100	69.44	70	783416	multi	719510276	medium
25099580155467738	40	80	100	50	63	567172	multi	719510276	medium
25099580155467738	41	80	100	58.33	56	1064238	multi	719510276	medium
25099580155467738	42	5	100	8.33	8	66447	multi	719510276	medium
25099580155467738	43	80	100	91.67	108	789024	multi	719510276	medium
25099580155467738	44	80	100	69.44	75	649971	multi	719510276	medium
25099580155467738	45	80	100	80.56	79	958950	multi	719510276	medium
25099580155467738	46	80	100	91.67	108	739315	multi	719510276	medium
25099580155467738	47	80	100	86.11	86	881630	multi	719510276	medium
25099580155467738	48	80	100	77.78	83	670136	multi	719510276	medium
25099580155467738	49	80	100	61.11	62	627410	multi	719510276	medium
25099580155467738	50	80	100	63.89	68	991641	multi	719510276	medium
25137457318455127	1	80	91.67	91.67	93	965679	multi	719510276	medium
25137457318455127	2	19	91.67	30.56	31	249234	multi	719510276	medium
25137457318455127	3	80	97.22	58.33	26	721734	multi	719510276	medium
25137457318455127	4	80	100	80.56	104	963212	multi	719510276	medium
25137457318455127	5	80	100	88.89	87	832226	multi	719510276	medium
25137457318455127	6	80	100	83.33	110	665371	multi	719510276	medium
25137457318455127	7	80	100	13.89	-320	742097	multi	719510276	medium
25137457318455127	8	80	100	55.56	65	751346	multi	719510276	medium
25137457318455127	9	80	100	30.56	26	1080811	multi	719510276	medium
25137457318455127	10	80	100	72.22	86	948021	multi	719510276	medium
25137457318455127	11	80	100	36.11	-47	1032768	multi	719510276	medium
25137457318455127	12	80	100	86.11	71	927108	multi	719510276	medium
25137457318455127	13	80	100	80.56	99	770859	multi	719510276	medium
25137457318455127	14	80	100	88.89	112	792404	multi	719510276	medium
25137457318455127	15	80	100	61.11	57	719850	multi	719510276	medium
25137457318455127	16	80	100	61.11	57	972886	multi	719510276	medium
25137457318455127	17	80	100	55.56	60	1081775	multi	719510276	medium
25137457318455127	18	80	100	77.78	88	637426	multi	719510276	medium
25137457318455127	19	80	100	63.89	78	638130	multi	719510276	medium
25137457318455127	20	80	100	83.33	90	926907	multi	719510276	medium
25137457318455127	21	15	100	19.44	12	96346	multi	719510276	medium
25137457318455127	22	80	100	91.67	103	722089	multi	719510276	medium
25137457318455127	23	80	100	77.78	68	804525	multi	719510276	medium
25137457318455127	24	40	100	72.22	86	514756	multi	719510276	medium
25137457318455127	25	80	100	36.11	38	1102192	multi	719510276	medium
25137457318455127	26	80	100	80.56	79	636028	multi	719510276	medium
25137457318455127	27	80	100	80.56	94	658501	multi	719510276	medium
25137457318455127	28	80	100	58.33	76	586292	multi	719510276	medium
25137457318455127	29	80	100	88.89	102	1006465	multi	719510276	medium
25137457318455127	30	80	100	88.89	77	690657	multi	719510276	medium
25137457318455127	31	80	100	83.33	100	869200	multi	719510276	medium
25137457318455127	32	79	100	86.11	81	738420	multi	719510276	medium
25137457318455127	33	49	100	77.78	88	566852	multi	719510276	medium
25137457318455127	34	80	100	66.67	64	1046543	multi	719510276	medium
25137457318455127	35	80	100	91.67	98	848251	multi	719510276	medium
25137457318455127	36	80	100	55.56	0	1038126	multi	719510276	medium
25137457318455127	37	80	100	91.67	133	861697	multi	719510276	medium
25137457318455127	38	80	100	80.56	64	1078927	multi	719510276	medium
25137457318455127	39	80	100	86.11	81	831764	multi	719510276	medium
25137457318455127	40	80	100	77.78	53	894745	multi	719510276	medium
25137457318455127	41	80	100	72.22	71	710245	multi	719510276	medium
25137457318455127	42	80	100	75	82	692904	multi	719510276	medium
25137457318455127	43	80	100	83.33	80	750405	multi	719510276	medium
25137457318455127	44	80	100	27.78	15	954315	multi	719510276	medium
25137457318455127	45	80	100	75	87	987056	multi	719510276	medium
25137457318455127	46	80	100	88.89	107	763062	multi	719510276	medium
25137457318455127	47	80	100	91.67	118	832242	multi	719510276	medium
25137457318455127	48	80	100	83.33	95	1074802	multi	719510276	medium
25137457318455127	49	80	100	27.78	15	974608	multi	719510276	medium
25137457318455127	50	80	100	77.78	58	881371	multi	719510276	medium
25178702845321951	1	80	19.44	19.44	17	1074297	multi	719510276	medium
25178702845321951	2	80	58.33	47.22	-13	1041310	multi	719510276	medium
25178702845321951	3	80	94.44	91.67	118	849365	multi	719510276	medium
25178702845321951	4	16	94.44	33.33	47	167863	multi	719510276	medium
25178702845321951	5	80	97.22	80.56	59	618206	multi	719510276	medium
25178702845321951	6	80	97.22	66.67	24	914633	multi	719510276	medium
25178702845321951	7	80	100	55.56	45	531424	multi	719510276	medium
25178702845321951	8	80	100	61.11	62	581482	multi	719510276	medium
25178702845321951	9	80	100	80.56	59	879907	multi	719510276	medium
25178702845321951	10	80	100	61.11	57	735992	multi	719510276	medium
25178702845321951	11	80	100	83.33	85	889067	multi	719510276	medium
25178702845321951	12	31	100	58.33	71	264412	multi	719510276	medium
25178702845321951	13	80	100	61.11	72	916543	multi	719510276	medium
25178702845321951	14	80	100	63.89	23	778721	multi	719510276	medium
25178702845321951	15	80	100	72.22	81	870589	multi	719510276	medium
25178702845321951	16	80	100	72.22	86	891668	multi	719510276	medium
25178702845321951	17	80	100	80.56	84	873949	multi	719510276	medium
25178702845321951	18	80	100	50	53	977672	multi	719510276	medium
25178702845321951	19	80	100	30.56	-59	956131	multi	719510276	medium
25178702845321951	20	80	100	86.11	76	852142	multi	719510276	medium
25178702845321951	21	80	100	33.33	27	995500	multi	719510276	medium
25178702845321951	22	80	100	80.56	99	805724	multi	719510276	medium
25178702845321951	23	80	100	63.89	73	836435	multi	719510276	medium
25178702845321951	24	80	100	83.33	95	641954	multi	719510276	medium
25178702845321951	25	80	100	69.44	-85	773589	multi	719510276	medium
25178702845321951	26	80	100	86.11	91	904714	multi	719510276	medium
25178702845321951	27	80	100	94.44	94	725778	multi	719510276	medium
25178702845321951	28	80	100	69.44	75	672125	multi	719510276	medium
25178702845321951	29	80	100	94.44	114	979314	multi	719510276	medium
25178702845321951	30	80	100	33.33	27	1013505	multi	719510276	medium
25178702845321951	31	80	100	88.89	87	779565	multi	719510276	medium
25178702845321951	32	80	100	91.67	93	888977	multi	719510276	medium
25178702845321951	33	80	100	69.44	70	969097	multi	719510276	medium
25178702845321951	34	80	100	75	97	770505	multi	719510276	medium
25178702845321951	35	14	100	55.56	60	165729	multi	719510276	medium
25178702845321951	36	24	100	58.33	61	323059	multi	719510276	medium
25178702845321951	37	80	100	86.11	86	789560	multi	719510276	medium
25178702845321951	38	80	100	63.89	68	870858	multi	719510276	medium
25178702845321951	39	80	100	72.22	66	742658	multi	719510276	medium
25178702845321951	40	80	100	72.22	76	898370	multi	719510276	medium
25178702845321951	41	80	100	58.33	46	960128	multi	719510276	medium
25178702845321951	42	80	100	72.22	76	784939	multi	719510276	medium
25178702845321951	43	80	100	86.11	91	754048	multi	719510276	medium
25178702845321951	44	80	100	69.44	55	922074	multi	719510276	medium
25178702845321951	45	80	100	58.33	46	1057620	multi	719510276	medium
25178702845321951	46	80	100	75	82	595365	multi	719510276	medium
25178702845321951	47	80	100	33.33	27	992614	multi	719510276	medium
25178702845321951	48	80	100	63.89	48	763323	multi	719510276	medium
25178702845321951	49	80	100	47.22	62	851889	multi	719510276	medium
25178702845321951	50	80	100	66.67	84	750603	multi	719510276	medium
25218966826029469	1	80	88.89	88.89	82	960283	multi	719510276	medium
25218966826029469	2	80	94.44	69.44	90	1000746	multi	719510276	medium
25218966826029469	3	80	97.22	86.11	101	724779	multi	719510276	medium
25218966826029469	4	80	97.22	83.33	85	985541	multi	719510276	medium
25218966826029469	5	55	97.22	75	77	470368	multi	719510276	medium
25218966826029469	6	80	97.22	61.11	72	1013407	multi	719510276	medium
25218966826029469	7	80	97.22	80.56	104	699494	multi	719510276	medium
25218966826029469	8	80	100	88.89	112	673705	multi	719510276	medium
25218966826029469	9	80	100	86.11	101	779376	multi	719510276	medium
25218966826029469	10	80	100	69.44	70	706390	multi	719510276	medium
25218966826029469	11	80	100	91.67	118	892204	multi	719510276	medium
25218966826029469	12	80	100	58.33	36	620372	multi	719510276	medium
25218966826029469	13	80	100	80.56	84	651872	multi	719510276	medium
25218966826029469	14	80	100	80.56	94	699494	multi	719510276	medium
25218966826029469	15	80	100	72.22	71	1000961	multi	719510276	medium
25218966826029469	16	80	100	77.78	78	733349	multi	719510276	medium
25218966826029469	17	80	100	77.78	83	878010	multi	719510276	medium
25218966826029469	18	80	100	63.89	83	832315	multi	719510276	medium
25218966826029469	19	80	100	88.89	107	915869	multi	719510276	medium
25218966826029469	20	80	100	75	87	679510	multi	719510276	medium
25218966826029469	21	80	100	88.89	107	609084	multi	719510276	medium
25218966826029469	22	80	100	86.11	101	775764	multi	719510276	medium
25218966826029469	23	80	100	72.22	76	1040961	multi	719510276	medium
25218966826029469	24	80	100	55.56	70	859566	multi	719510276	medium
25218966826029469	25	80	100	88.89	72	1020250	multi	719510276	medium
25218966826029469	26	80	100	63.89	88	738675	multi	719510276	medium
25218966826029469	27	80	100	66.67	84	746151	multi	719510276	medium
25218966826029469	28	28	100	52.78	54	335276	multi	719510276	medium
25218966826029469	29	80	100	88.89	112	1072010	multi	719510276	medium
25218966826029469	30	80	100	80.56	69	851098	multi	719510276	medium
25218966826029469	31	80	100	80.56	94	936859	multi	719510276	medium
25218966826029469	32	32	100	30.56	36	256774	multi	719510276	medium
25218966826029469	33	80	100	38.89	39	178631	multi	719510276	medium
25218966826029469	34	80	100	91.67	103	801107	multi	719510276	medium
25218966826029469	35	80	100	91.67	93	1014490	multi	719510276	medium
25218966826029469	36	59	100	80.56	104	661794	multi	719510276	medium
25218966826029469	37	59	100	72.22	66	503066	multi	719510276	medium
25218966826029469	38	80	100	86.11	91	900627	multi	719510276	medium
25218966826029469	39	80	100	88.89	107	795136	multi	719510276	medium
25218966826029469	40	80	100	77.78	78	593695	multi	719510276	medium
25218966826029469	41	80	100	88.89	122	700671	multi	719510276	medium
25218966826029469	42	80	100	69.44	80	645351	multi	719510276	medium
25218966826029469	43	80	100	75	92	685386	multi	719510276	medium
25218966826029469	44	80	100	72.22	101	1037302	multi	719510276	medium
25218966826029469	45	80	100	91.67	98	829430	multi	719510276	medium
25218966826029469	46	80	100	91.67	93	1070373	multi	719510276	medium
25218966826029469	47	17	100	33.33	37	133680	multi	719510276	medium
25218966826029469	48	80	100	66.67	-146	823704	multi	719510276	medium
25218966826029469	49	80	100	77.78	88	1023613	multi	719510276	medium
25218966826029469	50	80	100	86.11	111	994479	multi	719510276	medium
24456199161155740	1	80	72.22	72.22	41	914639	single	791458270	medium
24456199161155740	2	80	80.56	75	32	921301	single	791458270	medium
24456199161155740	3	80	83.33	75	22	1015747	single	791458270	medium
24456199161155740	4	80	91.67	91.67	88	1024607	single	791458270	medium
24456199161155740	5	80	91.67	66.67	49	744455	single	791458270	medium
24456199161155740	6	80	91.67	69.44	70	1078642	single	791458270	medium
24456199161155740	7	80	91.67	86.11	71	1042727	single	791458270	medium
24456199161155740	8	80	94.44	86.11	66	916447	single	791458270	medium
24456199161155740	9	27	94.44	44.44	41	233573	single	791458270	medium
24456199161155740	10	80	94.44	69.44	60	845837	single	791458270	medium
24456199161155740	11	80	94.44	63.89	43	811768	single	791458270	medium
24456199161155740	12	3	94.44	11.11	9	5501	single	791458270	medium
24456199161155740	13	2	94.44	0	0	207	single	791458270	medium
24456199161155740	14	80	94.44	88.89	82	1083765	single	791458270	medium
24456199161155740	15	80	94.44	80.56	59	1067658	single	791458270	medium
24456199161155740	16	16	94.44	61.11	62	175228	single	791458270	medium
24456199161155740	17	80	94.44	83.33	45	1029138	single	791458270	medium
24456199161155740	18	80	94.44	66.67	39	901058	single	791458270	medium
24456199161155740	19	80	94.44	63.89	53	888170	single	791458270	medium
24456199161155740	20	80	94.44	72.22	11	891830	single	791458270	medium
24456199161155740	21	80	94.44	72.22	61	945177	single	791458270	medium
24456199161155740	22	80	94.44	80.56	59	873555	single	791458270	medium
24456199161155740	23	80	94.44	69.44	40	851119	single	791458270	medium
24456199161155740	24	80	94.44	63.89	48	1026745	single	791458270	medium
24456199161155740	25	80	94.44	61.11	62	807118	single	791458270	medium
24456199161155740	26	80	94.44	75	82	1026352	single	791458270	medium
24456199161155740	27	80	94.44	83.33	75	987371	single	791458270	medium
24456199161155740	28	80	94.44	80.56	84	1051257	single	791458270	medium
24456199161155740	29	80	94.44	86.11	66	1049454	single	791458270	medium
24456199161155740	30	80	94.44	88.89	72	958291	single	791458270	medium
24456199161155740	31	80	94.44	91.67	58	963022	single	791458270	medium
24456199161155740	32	80	94.44	88.89	92	954542	single	791458270	medium
24456199161155740	33	80	94.44	94.44	104	1018944	single	791458270	medium
24456199161155740	34	20	94.44	52.78	49	199760	single	791458270	medium
24456199161155740	35	80	94.44	94.44	99	1028737	single	791458270	medium
24456199161155740	36	80	94.44	80.56	59	972249	single	791458270	medium
24456199161155740	37	80	94.44	88.89	102	977044	single	791458270	medium
24456199161155740	38	80	94.44	77.78	68	1121866	single	791458270	medium
24456199161155740	39	80	94.44	80.56	64	1110703	single	791458270	medium
24456199161155740	40	80	94.44	55.56	30	1091107	single	791458270	medium
24456199161155740	41	80	94.44	66.67	49	1104088	single	791458270	medium
24456199161155740	42	80	94.44	66.67	54	1014504	single	791458270	medium
24456199161155740	43	80	94.44	63.89	43	898426	single	791458270	medium
24456199161155740	44	80	94.44	66.67	69	1026947	single	791458270	medium
24456199161155740	45	80	94.44	83.33	80	993070	single	791458270	medium
24456199161155740	46	80	94.44	86.11	71	1074023	single	791458270	medium
24456199161155740	47	80	94.44	94.44	99	1105089	single	791458270	medium
24456199161155740	48	80	94.44	83.33	60	903602	single	791458270	medium
24456199161155740	49	80	94.44	80.56	54	1026364	single	791458270	medium
24456199161155740	50	80	94.44	61.11	37	790593	single	791458270	medium
24501213931726148	1	80	86.11	86.11	41	1062010	single	791458270	medium
24501213931726148	2	80	94.44	86.11	36	1051187	single	791458270	medium
24501213931726148	3	80	94.44	80.56	59	1052976	single	791458270	medium
24501213931726148	4	80	94.44	88.89	107	1013262	single	791458270	medium
24501213931726148	5	80	94.44	83.33	65	939787	single	791458270	medium
24501213931726148	6	80	94.44	86.11	61	1010029	single	791458270	medium
24501213931726148	7	80	94.44	77.78	53	812034	single	791458270	medium
24501213931726148	8	80	94.44	80.56	59	953766	single	791458270	medium
24501213931726148	9	80	94.44	66.67	14	859113	single	791458270	medium
24501213931726148	10	80	94.44	69.44	50	1011097	single	791458270	medium
24501213931726148	11	80	94.44	66.67	59	801113	single	791458270	medium
24501213931726148	12	80	94.44	75	62	840118	single	791458270	medium
24501213931726148	13	80	94.44	69.44	45	968302	single	791458270	medium
24501213931726148	14	80	94.44	75	67	943707	single	791458270	medium
24501213931726148	15	80	94.44	66.67	54	881536	single	791458270	medium
24501213931726148	16	80	94.44	80.56	64	897556	single	791458270	medium
24501213931726148	17	18	94.44	38.89	19	173912	single	791458270	medium
24501213931726148	18	80	94.44	80.56	74	1028168	single	791458270	medium
24501213931726148	19	80	94.44	80.56	64	968568	single	791458270	medium
24501213931726148	20	80	94.44	86.11	86	1061275	single	791458270	medium
24501213931726148	21	80	94.44	88.89	42	1025563	single	791458270	medium
24501213931726148	22	80	94.44	72.22	46	993452	single	791458270	medium
24501213931726148	23	80	94.44	86.11	81	995907	single	791458270	medium
24501213931726148	24	80	94.44	72.22	26	954655	single	791458270	medium
24501213931726148	25	80	94.44	86.11	56	990548	single	791458270	medium
24501213931726148	26	80	94.44	66.67	54	991190	single	791458270	medium
24501213931726148	27	80	94.44	83.33	60	913068	single	791458270	medium
24501213931726148	28	80	94.44	88.89	92	1074183	single	791458270	medium
24501213931726148	29	80	94.44	69.44	30	998312	single	791458270	medium
24501213931726148	30	36	94.44	63.89	63	330095	single	791458270	medium
24501213931726148	31	24	94.44	52.78	44	284807	single	791458270	medium
24501213931726148	32	4	94.44	13.89	10	25424	single	791458270	medium
24501213931726148	33	80	94.44	86.11	66	1064646	single	791458270	medium
24501213931726148	34	80	94.44	88.89	67	1058059	single	791458270	medium
24501213931726148	35	80	94.44	86.11	51	1006682	single	791458270	medium
24501213931726148	36	80	94.44	80.56	69	1033607	single	791458270	medium
24501213931726148	37	80	94.44	86.11	86	1004472	single	791458270	medium
24501213931726148	38	80	94.44	77.78	68	926542	single	791458270	medium
24501213931726148	39	80	94.44	80.56	69	977382	single	791458270	medium
24501213931726148	40	31	94.44	61.11	62	345533	single	791458270	medium
24501213931726148	41	80	94.44	80.56	24	876143	single	791458270	medium
24501213931726148	42	80	94.44	66.67	44	874357	single	791458270	medium
24501213931726148	43	80	94.44	66.67	44	984647	single	791458270	medium
24501213931726148	44	80	94.44	80.56	84	870883	single	791458270	medium
24501213931726148	45	80	94.44	91.67	98	1056860	single	791458270	medium
24501213931726148	46	11	94.44	44.44	36	88006	single	791458270	medium
24501213931726148	47	80	94.44	83.33	75	1034522	single	791458270	medium
24501213931726148	48	17	94.44	38.89	34	132410	single	791458270	medium
24501213931726148	49	80	94.44	69.44	25	1024000	single	791458270	medium
24501213931726148	50	80	94.44	80.56	49	798397	single	791458270	medium
24544749831663479	1	21	55.56	44.44	41	240728	single	791458270	medium
24544749831663479	2	22	61.11	44.44	31	246792	single	791458270	medium
24544749831663479	3	71	77.78	77.78	48	886736	single	791458270	medium
24544749831663479	4	9	80.56	33.33	27	96784	single	791458270	medium
24544749831663479	5	10	80.56	25	19	94729	single	791458270	medium
24544749831663479	6	80	91.67	72.22	41	1075833	single	791458270	medium
24544749831663479	7	80	94.44	88.89	52	1048285	single	791458270	medium
24544749831663479	8	80	94.44	80.56	39	927936	single	791458270	medium
24544749831663479	9	80	94.44	86.11	76	1041015	single	791458270	medium
24544749831663479	10	80	94.44	86.11	86	1025687	single	791458270	medium
24544749831663479	11	80	94.44	86.11	71	1060162	single	791458270	medium
24544749831663479	12	80	94.44	72.22	36	1099267	single	791458270	medium
24544749831663479	13	80	94.44	69.44	40	894207	single	791458270	medium
24544749831663479	14	80	94.44	86.11	66	1092849	single	791458270	medium
24544749831663479	15	80	94.44	77.78	48	989243	single	791458270	medium
24544749831663479	16	80	94.44	91.67	83	1060432	single	791458270	medium
24544749831663479	17	80	94.44	88.89	112	1063033	single	791458270	medium
24544749831663479	18	17	94.44	55.56	45	162218	single	791458270	medium
24544749831663479	19	80	94.44	80.56	49	1015754	single	791458270	medium
24544749831663479	20	80	94.44	80.56	44	764957	single	791458270	medium
24544749831663479	21	80	94.44	86.11	61	987545	single	791458270	medium
24544749831663479	22	5	94.44	13.89	10	40724	single	791458270	medium
24544749831663479	23	80	94.44	91.67	83	1046196	single	791458270	medium
24544749831663479	24	80	94.44	80.56	44	905656	single	791458270	medium
24544749831663479	25	80	94.44	80.56	84	977839	single	791458270	medium
24544749831663479	26	80	94.44	88.89	102	1010759	single	791458270	medium
24544749831663479	27	80	94.44	91.67	88	1031420	single	791458270	medium
24544749831663479	28	80	94.44	72.22	56	1110899	single	791458270	medium
24544749831663479	29	80	94.44	88.89	107	1126228	single	791458270	medium
24544749831663479	30	80	94.44	80.56	54	1090851	single	791458270	medium
24544749831663479	31	80	94.44	86.11	71	849543	single	791458270	medium
24544749831663479	32	80	94.44	80.56	94	1087364	single	791458270	medium
24544749831663479	33	80	94.44	69.44	40	986080	single	791458270	medium
24544749831663479	34	80	94.44	86.11	81	857810	single	791458270	medium
24544749831663479	35	80	94.44	88.89	77	1057748	single	791458270	medium
24544749831663479	36	23	94.44	52.78	44	199970	single	791458270	medium
24544749831663479	37	80	94.44	86.11	66	1035290	single	791458270	medium
24544749831663479	38	80	94.44	86.11	81	1048547	single	791458270	medium
24544749831663479	39	80	94.44	86.11	86	927852	single	791458270	medium
24544749831663479	40	22	94.44	36.11	23	263641	single	791458270	medium
24544749831663479	41	80	94.44	83.33	70	1103571	single	791458270	medium
24544749831663479	42	80	94.44	80.56	69	1055859	single	791458270	medium
24544749831663479	43	80	94.44	86.11	76	1049225	single	791458270	medium
24544749831663479	44	80	94.44	69.44	80	995436	single	791458270	medium
24544749831663479	45	80	94.44	69.44	50	770339	single	791458270	medium
24544749831663479	46	80	94.44	91.67	88	985569	single	791458270	medium
24544749831663479	47	80	94.44	94.44	94	1102151	single	791458270	medium
24544749831663479	48	28	94.44	50	53	344621	single	791458270	medium
24544749831663479	49	80	94.44	88.89	77	1066553	single	791458270	medium
24544749831663479	50	80	94.44	66.67	39	1130165	single	791458270	medium
24588355611067494	1	80	80.56	80.56	9	1057436	single	791458270	medium
24588355611067494	2	80	86.11	80.56	49	1084306	single	791458270	medium
24588355611067494	3	80	88.89	86.11	71	1069077	single	791458270	medium
24588355611067494	4	80	88.89	75	62	1044255	single	791458270	medium
24588355611067494	5	80	88.89	69.44	15	886987	single	791458270	medium
24588355611067494	6	80	88.89	69.44	70	755957	single	791458270	medium
24588355611067494	7	80	91.67	83.33	65	989726	single	791458270	medium
24588355611067494	8	2	91.67	0	0	4015	single	791458270	medium
24588355611067494	9	80	94.44	86.11	71	1034037	single	791458270	medium
24588355611067494	10	80	94.44	91.67	98	927514	single	791458270	medium
24588355611067494	11	80	94.44	72.22	-4	773849	single	791458270	medium
24588355611067494	12	80	94.44	69.44	40	940254	single	791458270	medium
24588355611067494	13	80	94.44	66.67	69	949770	single	791458270	medium
24588355611067494	14	80	94.44	83.33	60	1050110	single	791458270	medium
24588355611067494	15	80	94.44	66.67	59	987996	single	791458270	medium
24588355611067494	16	80	94.44	80.56	74	967650	single	791458270	medium
24588355611067494	17	80	94.44	88.89	102	958025	single	791458270	medium
24588355611067494	18	80	94.44	75	57	994580	single	791458270	medium
24588355611067494	19	80	94.44	63.89	28	785443	single	791458270	medium
24588355611067494	20	80	94.44	66.67	64	856030	single	791458270	medium
24588355611067494	21	80	94.44	63.89	63	1025424	single	791458270	medium
24588355611067494	22	80	94.44	63.89	48	820362	single	791458270	medium
24588355611067494	23	80	94.44	69.44	70	926100	single	791458270	medium
24588355611067494	24	7	94.44	11.11	9	25407	single	791458270	medium
24588355611067494	25	80	94.44	72.22	66	972848	single	791458270	medium
24588355611067494	26	80	94.44	66.67	64	1031417	single	791458270	medium
24588355611067494	27	80	94.44	69.44	80	973005	single	791458270	medium
24588355611067494	28	80	94.44	66.67	54	1026505	single	791458270	medium
24588355611067494	29	80	94.44	66.67	64	920740	single	791458270	medium
24588355611067494	30	80	94.44	69.44	60	901737	single	791458270	medium
24588355611067494	31	80	94.44	66.67	24	920733	single	791458270	medium
24588355611067494	32	80	94.44	83.33	85	1032927	single	791458270	medium
24588355611067494	33	80	94.44	80.56	44	897285	single	791458270	medium
24588355611067494	34	80	94.44	86.11	81	889103	single	791458270	medium
24588355611067494	35	80	94.44	66.67	69	1095938	single	791458270	medium
24588355611067494	36	80	94.44	63.89	33	1072936	single	791458270	medium
24588355611067494	37	80	94.44	75	62	1033443	single	791458270	medium
24588355611067494	38	80	94.44	86.11	61	974376	single	791458270	medium
24588355611067494	39	80	94.44	69.44	45	677053	single	791458270	medium
24588355611067494	40	80	94.44	77.78	68	1093246	single	791458270	medium
24588355611067494	41	80	94.44	66.67	39	1074611	single	791458270	medium
24588355611067494	42	80	94.44	66.67	49	923577	single	791458270	medium
24588355611067494	43	29	94.44	47.22	37	237972	single	791458270	medium
24588355611067494	44	80	94.44	55.56	20	1110241	single	791458270	medium
24588355611067494	45	80	94.44	88.89	82	1084090	single	791458270	medium
24588355611067494	46	80	94.44	83.33	65	974532	single	791458270	medium
24588355611067494	47	80	94.44	66.67	24	849145	single	791458270	medium
24588355611067494	48	80	94.44	66.67	64	1018513	single	791458270	medium
24588355611067494	49	80	94.44	63.89	73	1038613	single	791458270	medium
24588355611067494	50	80	94.44	61.11	42	950388	single	791458270	medium
24634510989148590	1	80	63.89	63.89	13	1065080	single	791458270	medium
24634510989148590	2	80	88.89	77.78	23	1018824	single	791458270	medium
24634510989148590	3	80	91.67	55.56	15	1108696	single	791458270	medium
24634510989148590	4	8	91.67	44.44	36	82804	single	791458270	medium
24634510989148590	5	22	91.67	61.11	52	248221	single	791458270	medium
24634510989148590	6	80	94.44	88.89	67	1069274	single	791458270	medium
24634510989148590	7	80	94.44	80.56	39	978937	single	791458270	medium
24634510989148590	8	8	94.44	22.22	18	46896	single	791458270	medium
24634510989148590	9	80	94.44	69.44	40	1005872	single	791458270	medium
24634510989148590	10	80	94.44	66.67	54	989323	single	791458270	medium
24634510989148590	11	80	94.44	66.67	44	975477	single	791458270	medium
24634510989148590	12	80	94.44	63.89	38	929147	single	791458270	medium
24634510989148590	13	80	94.44	77.78	58	926536	single	791458270	medium
24634510989148590	14	80	94.44	77.78	18	818210	single	791458270	medium
24634510989148590	15	80	94.44	75	22	1019036	single	791458270	medium
24634510989148590	16	80	94.44	66.67	44	1032468	single	791458270	medium
24634510989148590	17	80	94.44	86.11	76	1056423	single	791458270	medium
24634510989148590	18	80	94.44	80.56	69	1029988	single	791458270	medium
24634510989148590	19	80	94.44	66.67	54	984929	single	791458270	medium
24634510989148590	20	80	94.44	86.11	91	1046708	single	791458270	medium
24634510989148590	21	80	94.44	86.11	46	1002131	single	791458270	medium
24634510989148590	22	80	94.44	88.89	92	1045076	single	791458270	medium
24634510989148590	23	80	94.44	72.22	51	1069319	single	791458270	medium
24634510989148590	24	8	94.44	38.89	29	80118	single	791458270	medium
24634510989148590	25	80	94.44	86.11	61	1111036	single	791458270	medium
24634510989148590	26	80	94.44	88.89	82	1049810	single	791458270	medium
24634510989148590	27	80	94.44	77.78	43	912956	single	791458270	medium
24634510989148590	28	80	94.44	83.33	70	1019418	single	791458270	medium
24634510989148590	29	5	94.44	13.89	10	40951	single	791458270	medium
24634510989148590	30	80	94.44	66.67	44	1099915	single	791458270	medium
24634510989148590	31	80	94.44	86.11	71	944769	single	791458270	medium
24634510989148590	32	80	94.44	63.89	53	1025212	single	791458270	medium
24634510989148590	33	80	94.44	61.11	42	867433	single	791458270	medium
24634510989148590	34	80	94.44	63.89	38	717296	single	791458270	medium
24634510989148590	35	80	94.44	80.56	54	905705	single	791458270	medium
24634510989148590	36	80	94.44	69.44	55	1068211	single	791458270	medium
24634510989148590	37	2	94.44	0	0	208	single	791458270	medium
24634510989148590	38	13	94.44	25	14	70638	single	791458270	medium
24634510989148590	39	80	94.44	69.44	50	1053011	single	791458270	medium
24634510989148590	40	80	94.44	69.44	65	972216	single	791458270	medium
24634510989148590	41	80	94.44	86.11	56	952136	single	791458270	medium
24634510989148590	42	80	94.44	52.78	34	759430	single	791458270	medium
24634510989148590	43	80	94.44	69.44	35	1047585	single	791458270	medium
24634510989148590	44	80	94.44	66.67	39	901735	single	791458270	medium
24634510989148590	45	80	94.44	66.67	49	929443	single	791458270	medium
24634510989148590	46	30	94.44	58.33	51	233672	single	791458270	medium
24634510989148590	47	80	94.44	66.67	44	1070804	single	791458270	medium
24634510989148590	48	80	94.44	66.67	39	865965	single	791458270	medium
24634510989148590	49	80	94.44	69.44	55	1004472	single	791458270	medium
24634510989148590	50	80	94.44	69.44	30	957092	single	791458270	medium
24677182077675747	1	80	75	75	37	1055729	single	791458270	medium
24677182077675747	2	80	75	63.89	23	1101093	single	791458270	medium
24677182077675747	3	11	75	33.33	27	113230	single	791458270	medium
24677182077675747	4	80	75	63.89	48	990889	single	791458270	medium
24677182077675747	5	80	88.89	86.11	61	1046629	single	791458270	medium
24677182077675747	6	80	88.89	75	57	939186	single	791458270	medium
24677182077675747	7	80	94.44	83.33	70	1086291	single	791458270	medium
24677182077675747	8	80	94.44	66.67	64	949020	single	791458270	medium
24677182077675747	9	2	94.44	0	0	208	single	791458270	medium
24677182077675747	10	80	94.44	66.67	24	959822	single	791458270	medium
24677182077675747	11	80	94.44	66.67	64	737979	single	791458270	medium
24677182077675747	12	80	94.44	66.67	54	970790	single	791458270	medium
24677182077675747	13	80	94.44	66.67	44	948432	single	791458270	medium
24677182077675747	14	80	94.44	63.89	48	892552	single	791458270	medium
24677182077675747	15	80	94.44	66.67	49	1060115	single	791458270	medium
24677182077675747	16	80	94.44	63.89	23	864216	single	791458270	medium
24677182077675747	17	80	94.44	66.67	34	938547	single	791458270	medium
24677182077675747	18	80	94.44	63.89	23	922630	single	791458270	medium
24677182077675747	19	80	94.44	77.78	58	1085073	single	791458270	medium
24677182077675747	20	80	94.44	66.67	44	1020541	single	791458270	medium
24677182077675747	21	80	94.44	86.11	71	1077638	single	791458270	medium
24677182077675747	22	80	94.44	63.89	28	1069438	single	791458270	medium
24677182077675747	23	5	94.44	11.11	9	16011	single	791458270	medium
24677182077675747	24	80	94.44	83.33	60	1022162	single	791458270	medium
24677182077675747	25	47	94.44	63.89	63	603934	single	791458270	medium
24677182077675747	26	4	94.44	0	0	13736	single	791458270	medium
24677182077675747	27	80	94.44	77.78	48	920868	single	791458270	medium
24677182077675747	28	80	94.44	75	72	991903	single	791458270	medium
24677182077675747	29	80	94.44	61.11	22	764373	single	791458270	medium
24677182077675747	30	24	94.44	33.33	27	192486	single	791458270	medium
24677182077675747	31	42	94.44	77.78	88	537116	single	791458270	medium
24677182077675747	32	80	94.44	88.89	72	1096312	single	791458270	medium
24677182077675747	33	80	94.44	86.11	86	1101196	single	791458270	medium
24677182077675747	34	80	94.44	86.11	66	1063989	single	791458270	medium
24677182077675747	35	80	94.44	88.89	57	1064395	single	791458270	medium
24677182077675747	36	80	94.44	83.33	50	1052207	single	791458270	medium
24677182077675747	37	80	94.44	86.11	61	1020216	single	791458270	medium
24677182077675747	38	80	94.44	66.67	39	968700	single	791458270	medium
24677182077675747	39	80	94.44	63.89	33	960235	single	791458270	medium
24677182077675747	40	80	94.44	88.89	97	1029649	single	791458270	medium
24677182077675747	41	80	94.44	66.67	44	1008469	single	791458270	medium
24677182077675747	42	13	94.44	25	19	72031	single	791458270	medium
24677182077675747	43	80	94.44	83.33	60	984263	single	791458270	medium
24677182077675747	44	80	94.44	58.33	11	706063	single	791458270	medium
24677182077675747	45	80	94.44	69.44	65	1040686	single	791458270	medium
24677182077675747	46	4	94.44	5.56	7	6297	single	791458270	medium
24677182077675747	47	31	94.44	72.22	71	394034	single	791458270	medium
24677182077675747	48	80	94.44	91.67	83	1024155	single	791458270	medium
24677182077675747	49	80	94.44	63.89	58	878081	single	791458270	medium
24677182077675747	50	80	94.44	88.89	82	997482	single	791458270	medium
24718999630739117	1	80	83.33	83.33	45	1039453	single	791458270	medium
24718999630739117	2	80	86.11	72.22	66	1117017	single	791458270	medium
24718999630739117	3	80	88.89	86.11	76	1065169	single	791458270	medium
24718999630739117	4	80	88.89	72.22	61	1078116	single	791458270	medium
24718999630739117	5	80	88.89	75	27	849695	single	791458270	medium
24718999630739117	6	80	91.67	83.33	65	877525	single	791458270	medium
24718999630739117	7	80	94.44	83.33	80	842393	single	791458270	medium
24718999630739117	8	80	94.44	69.44	40	867670	single	791458270	medium
24718999630739117	9	16	94.44	25	19	99189	single	791458270	medium
24718999630739117	10	80	94.44	77.78	78	1086019	single	791458270	medium
24718999630739117	11	7	94.44	22.22	18	69347	single	791458270	medium
24718999630739117	12	80	94.44	63.89	53	1072243	single	791458270	medium
24718999630739117	13	80	94.44	69.44	15	1056189	single	791458270	medium
24718999630739117	14	80	94.44	86.11	61	1084329	single	791458270	medium
24718999630739117	15	80	94.44	80.56	69	1095122	single	791458270	medium
24718999630739117	16	80	94.44	80.56	54	1046361	single	791458270	medium
24718999630739117	17	80	94.44	75	32	988263	single	791458270	medium
24718999630739117	18	80	94.44	83.33	65	919902	single	791458270	medium
24718999630739117	19	80	94.44	83.33	65	1022045	single	791458270	medium
24718999630739117	20	80	94.44	72.22	46	1011173	single	791458270	medium
24718999630739117	21	80	94.44	88.89	92	1019835	single	791458270	medium
24718999630739117	22	3	94.44	2.78	6	9620	single	791458270	medium
24718999630739117	23	80	94.44	83.33	60	1028435	single	791458270	medium
24718999630739117	24	80	94.44	69.44	80	1024427	single	791458270	medium
24718999630739117	25	80	94.44	83.33	65	986970	single	791458270	medium
24718999630739117	26	80	94.44	80.56	84	1021727	single	791458270	medium
24718999630739117	27	80	94.44	88.89	77	985310	single	791458270	medium
24718999630739117	28	80	94.44	80.56	69	920961	single	791458270	medium
24718999630739117	29	19	94.44	36.11	33	151026	single	791458270	medium
24718999630739117	30	2	94.44	0	0	212	single	791458270	medium
24718999630739117	31	80	94.44	88.89	82	1067081	single	791458270	medium
24718999630739117	32	80	94.44	91.67	93	1040635	single	791458270	medium
24718999630739117	33	80	94.44	86.11	66	891944	single	791458270	medium
24718999630739117	34	9	94.44	44.44	36	78126	single	791458270	medium
24718999630739117	35	80	94.44	88.89	62	1018449	single	791458270	medium
24718999630739117	36	80	94.44	80.56	74	1011046	single	791458270	medium
24718999630739117	37	80	94.44	83.33	60	1002033	single	791458270	medium
24718999630739117	38	80	94.44	83.33	80	867906	single	791458270	medium
24718999630739117	39	29	94.44	63.89	53	225855	single	791458270	medium
24718999630739117	40	80	94.44	86.11	61	899415	single	791458270	medium
24718999630739117	41	80	94.44	83.33	90	1093127	single	791458270	medium
24718999630739117	42	58	94.44	69.44	80	764664	single	791458270	medium
24718999630739117	43	80	94.44	77.78	63	1047554	single	791458270	medium
24718999630739117	44	80	94.44	83.33	60	937464	single	791458270	medium
24718999630739117	45	80	94.44	88.89	77	1067810	single	791458270	medium
24718999630739117	46	3	94.44	2.78	6	9644	single	791458270	medium
24718999630739117	47	80	94.44	72.22	46	1074175	single	791458270	medium
24718999630739117	48	80	94.44	86.11	66	1042296	single	791458270	medium
24718999630739117	49	80	94.44	66.67	54	1080136	single	791458270	medium
24718999630739117	50	12	94.44	36.11	28	105228	single	791458270	medium
24761214981772518	1	80	88.89	88.89	67	1038961	single	791458270	medium
24761214981772518	2	17	88.89	44.44	41	202000	single	791458270	medium
24761214981772518	3	80	88.89	75	37	1016700	single	791458270	medium
24761214981772518	4	24	88.89	50	48	241310	single	791458270	medium
24761214981772518	5	80	91.67	83.33	65	1026784	single	791458270	medium
24761214981772518	6	50	91.67	58.33	21	456873	single	791458270	medium
24761214981772518	7	80	91.67	69.44	30	917556	single	791458270	medium
24761214981772518	8	80	91.67	63.89	48	1029273	single	791458270	medium
24761214981772518	9	80	91.67	66.67	69	811964	single	791458270	medium
24761214981772518	10	80	91.67	63.89	28	819638	single	791458270	medium
24761214981772518	11	80	91.67	69.44	35	993427	single	791458270	medium
24761214981772518	12	80	94.44	80.56	34	907500	single	791458270	medium
24761214981772518	13	80	94.44	66.67	59	835492	single	791458270	medium
24761214981772518	14	14	94.44	33.33	27	109103	single	791458270	medium
24761214981772518	15	80	94.44	63.89	43	988816	single	791458270	medium
24761214981772518	16	42	94.44	52.78	19	450142	single	791458270	medium
24761214981772518	17	80	94.44	66.67	74	1081105	single	791458270	medium
24761214981772518	18	80	94.44	66.67	64	1001100	single	791458270	medium
24761214981772518	19	80	94.44	63.89	48	974211	single	791458270	medium
24761214981772518	20	80	94.44	86.11	81	1078798	single	791458270	medium
24761214981772518	21	80	94.44	61.11	27	798243	single	791458270	medium
24761214981772518	22	80	94.44	88.89	77	1027273	single	791458270	medium
24761214981772518	23	80	94.44	91.67	78	1062221	single	791458270	medium
24761214981772518	24	80	94.44	88.89	87	1092837	single	791458270	medium
24761214981772518	25	14	94.44	44.44	36	108866	single	791458270	medium
24761214981772518	26	80	94.44	80.56	64	1015249	single	791458270	medium
24761214981772518	27	80	94.44	83.33	55	952515	single	791458270	medium
24761214981772518	28	11	94.44	44.44	36	77787	single	791458270	medium
24761214981772518	29	80	94.44	94.44	94	1009255	single	791458270	medium
24761214981772518	30	80	94.44	63.89	8	945177	single	791458270	medium
24761214981772518	31	80	94.44	66.67	59	918041	single	791458270	medium
24761214981772518	32	80	94.44	63.89	63	1076295	single	791458270	medium
24761214981772518	33	80	94.44	88.89	77	1072993	single	791458270	medium
24761214981772518	34	80	94.44	86.11	86	1005720	single	791458270	medium
24761214981772518	35	80	94.44	83.33	80	1063087	single	791458270	medium
24761214981772518	36	80	94.44	75	17	929564	single	791458270	medium
24761214981772518	37	80	94.44	72.22	76	852981	single	791458270	medium
24761214981772518	38	80	94.44	80.56	54	874340	single	791458270	medium
24761214981772518	39	80	94.44	86.11	66	971860	single	791458270	medium
24761214981772518	40	80	94.44	66.67	44	839429	single	791458270	medium
24761214981772518	41	14	94.44	50	38	157911	single	791458270	medium
24761214981772518	42	80	94.44	75	52	1063045	single	791458270	medium
24761214981772518	43	80	94.44	66.67	59	1091067	single	791458270	medium
24761214981772518	44	80	94.44	66.67	49	1092264	single	791458270	medium
24761214981772518	45	80	94.44	75	52	1079340	single	791458270	medium
24761214981772518	46	80	94.44	69.44	45	1054577	single	791458270	medium
24761214981772518	47	80	94.44	66.67	59	971497	single	791458270	medium
24761214981772518	48	80	94.44	69.44	45	1079266	single	791458270	medium
24761214981772518	49	80	94.44	83.33	70	1061308	single	791458270	medium
24761214981772518	50	80	94.44	91.67	78	1095209	single	791458270	medium
24805092679037253	1	80	77.78	77.78	58	822101	single	791458270	medium
24805092679037253	2	80	94.44	91.67	63	1066097	single	791458270	medium
24805092679037253	3	9	94.44	27.78	25	72110	single	791458270	medium
24805092679037253	4	80	94.44	83.33	50	997619	single	791458270	medium
24805092679037253	5	80	94.44	63.89	33	1041297	single	791458270	medium
24805092679037253	6	80	94.44	75	52	953173	single	791458270	medium
24805092679037253	7	80	94.44	91.67	78	1087915	single	791458270	medium
24805092679037253	8	80	94.44	91.67	68	1065513	single	791458270	medium
24805092679037253	9	80	94.44	80.56	69	983668	single	791458270	medium
24805092679037253	10	80	94.44	83.33	70	1062119	single	791458270	medium
24805092679037253	11	80	94.44	86.11	71	1044967	single	791458270	medium
24805092679037253	12	80	94.44	66.67	39	1051355	single	791458270	medium
24805092679037253	13	21	94.44	22.22	18	129303	single	791458270	medium
24805092679037253	14	80	94.44	66.67	34	1051473	single	791458270	medium
24805092679037253	15	80	94.44	69.44	45	1058902	single	791458270	medium
24805092679037253	16	80	94.44	69.44	40	935116	single	791458270	medium
24805092679037253	17	80	94.44	83.33	65	916018	single	791458270	medium
24805092679037253	18	31	94.44	25	4	170826	single	791458270	medium
24805092679037253	19	80	94.44	86.11	71	1054010	single	791458270	medium
24805092679037253	20	80	94.44	75	27	1011687	single	791458270	medium
24805092679037253	21	3	94.44	0	0	7898	single	791458270	medium
24805092679037253	22	80	94.44	91.67	63	1053631	single	791458270	medium
24805092679037253	23	67	94.44	88.89	107	881686	single	791458270	medium
24805092679037253	24	9	94.44	27.78	25	62949	single	791458270	medium
24805092679037253	25	80	94.44	86.11	46	1049108	single	791458270	medium
24805092679037253	26	80	94.44	83.33	60	971922	single	791458270	medium
24805092679037253	27	80	94.44	91.67	98	1057834	single	791458270	medium
24805092679037253	28	80	94.44	80.56	59	1039314	single	791458270	medium
24805092679037253	29	80	94.44	86.11	91	1028034	single	791458270	medium
24805092679037253	30	80	94.44	80.56	69	1032586	single	791458270	medium
24805092679037253	31	80	94.44	77.78	68	1077193	single	791458270	medium
24805092679037253	32	80	94.44	80.56	44	1031036	single	791458270	medium
24805092679037253	33	80	94.44	88.89	77	1008715	single	791458270	medium
24805092679037253	34	80	94.44	83.33	80	890818	single	791458270	medium
24805092679037253	35	80	94.44	75	52	963872	single	791458270	medium
24805092679037253	36	80	94.44	83.33	60	959141	single	791458270	medium
24805092679037253	37	80	94.44	69.44	10	1000496	single	791458270	medium
24805092679037253	38	80	94.44	86.11	81	1054006	single	791458270	medium
24805092679037253	39	34	94.44	50	38	233349	single	791458270	medium
24805092679037253	40	80	94.44	66.67	34	1100165	single	791458270	medium
24805092679037253	41	80	94.44	66.67	64	1091091	single	791458270	medium
24805092679037253	42	80	94.44	66.67	49	999363	single	791458270	medium
24805092679037253	43	80	94.44	58.33	71	1127968	single	791458270	medium
24805092679037253	44	80	94.44	66.67	24	1082085	single	791458270	medium
24805092679037253	45	80	94.44	66.67	44	1016961	single	791458270	medium
24805092679037253	46	80	94.44	66.67	54	970432	single	791458270	medium
24805092679037253	47	80	94.44	69.44	65	961867	single	791458270	medium
24805092679037253	48	80	94.44	66.67	74	922737	single	791458270	medium
24805092679037253	49	80	94.44	80.56	9	980985	single	791458270	medium
24805092679037253	50	80	94.44	72.22	81	1008349	single	791458270	medium
24850779938106224	1	9	38.89	27.78	25	99166	single	791458270	medium
24850779938106224	2	80	88.89	88.89	42	1023172	single	791458270	medium
24850779938106224	3	80	88.89	80.56	59	1057461	single	791458270	medium
24850779938106224	4	80	88.89	66.67	24	979249	single	791458270	medium
24850779938106224	5	80	94.44	91.67	88	1097353	single	791458270	medium
24850779938106224	6	80	94.44	86.11	41	1033830	single	791458270	medium
24850779938106224	7	80	94.44	69.44	50	1076797	single	791458270	medium
24850779938106224	8	80	94.44	91.67	78	1006417	single	791458270	medium
24850779938106224	9	80	94.44	72.22	31	890872	single	791458270	medium
24850779938106224	10	80	94.44	72.22	61	937674	single	791458270	medium
24850779938106224	11	13	94.44	41.67	25	83866	single	791458270	medium
24850779938106224	12	80	94.44	86.11	71	1046728	single	791458270	medium
24850779938106224	13	80	94.44	83.33	70	1106179	single	791458270	medium
24850779938106224	14	80	94.44	88.89	82	1027590	single	791458270	medium
24850779938106224	15	80	94.44	83.33	50	923624	single	791458270	medium
24850779938106224	16	80	94.44	80.56	29	977203	single	791458270	medium
24850779938106224	17	80	94.44	66.67	69	893321	single	791458270	medium
24850779938106224	18	80	94.44	66.67	59	1034325	single	791458270	medium
24850779938106224	19	80	94.44	72.22	66	1007236	single	791458270	medium
24850779938106224	20	80	94.44	83.33	60	965113	single	791458270	medium
24850779938106224	21	80	94.44	69.44	65	983414	single	791458270	medium
24850779938106224	22	80	94.44	80.56	74	919492	single	791458270	medium
24850779938106224	23	80	94.44	86.11	56	960508	single	791458270	medium
24850779938106224	24	80	94.44	72.22	26	835137	single	791458270	medium
24850779938106224	25	80	94.44	75	77	1064045	single	791458270	medium
24850779938106224	26	80	94.44	61.11	-3	796377	single	791458270	medium
24850779938106224	27	80	94.44	91.67	63	1084971	single	791458270	medium
24850779938106224	28	80	94.44	80.56	74	1089371	single	791458270	medium
24850779938106224	29	80	94.44	83.33	55	1045048	single	791458270	medium
24850779938106224	30	80	94.44	61.11	42	795495	single	791458270	medium
24850779938106224	31	80	94.44	61.11	57	971435	single	791458270	medium
24850779938106224	32	80	94.44	72.22	51	1005968	single	791458270	medium
24850779938106224	33	80	94.44	83.33	50	876442	single	791458270	medium
24850779938106224	34	80	94.44	77.78	63	870130	single	791458270	medium
24850779938106224	35	80	94.44	80.56	59	1071540	single	791458270	medium
24850779938106224	36	80	94.44	94.44	89	1073236	single	791458270	medium
24850779938106224	37	7	94.44	16.67	16	68594	single	791458270	medium
24850779938106224	38	80	94.44	72.22	31	1068116	single	791458270	medium
24850779938106224	39	80	94.44	86.11	86	1046254	single	791458270	medium
24850779938106224	40	80	94.44	83.33	95	1025639	single	791458270	medium
24850779938106224	41	80	94.44	77.78	43	867914	single	791458270	medium
24850779938106224	42	32	94.44	69.44	65	397357	single	791458270	medium
24850779938106224	43	80	94.44	83.33	70	1002933	single	791458270	medium
24850779938106224	44	80	94.44	88.89	72	982679	single	791458270	medium
24850779938106224	45	80	94.44	83.33	65	950837	single	791458270	medium
24850779938106224	46	80	94.44	88.89	92	1098829	single	791458270	medium
24850779938106224	47	80	94.44	88.89	107	1079502	single	791458270	medium
24850779938106224	48	80	94.44	86.11	66	984738	single	791458270	medium
24850779938106224	49	80	94.44	86.11	61	1068008	single	791458270	medium
24850779938106224	50	80	94.44	72.22	71	819262	single	791458270	medium
24897405396003869	1	36	55.56	55.56	55	405657	multi	791458270	medium
24897405396003869	2	80	80.56	80.56	84	698771	multi	791458270	medium
24897405396003869	3	80	86.11	63.89	68	985278	multi	791458270	medium
24897405396003869	4	10	86.11	30.56	31	112912	multi	791458270	medium
24897405396003869	5	32	88.89	52.78	64	277960	multi	791458270	medium
24897405396003869	6	22	91.67	38.89	39	286749	multi	791458270	medium
24897405396003869	7	4	91.67	22.22	18	25774	multi	791458270	medium
24897405396003869	8	34	94.44	63.89	78	275864	multi	791458270	medium
24897405396003869	9	80	94.44	2.78	6	1074983	multi	791458270	medium
24897405396003869	10	80	94.44	2.78	6	1071160	multi	791458270	medium
24897405396003869	11	80	94.44	2.78	6	1075843	multi	791458270	medium
24897405396003869	12	80	100	83.33	95	966215	multi	791458270	medium
24897405396003869	13	80	100	88.89	112	1024641	multi	791458270	medium
24897405396003869	14	70	100	80.56	89	929959	multi	791458270	medium
24897405396003869	15	19	100	66.67	64	244135	multi	791458270	medium
24897405396003869	16	80	100	2.78	6	1070325	multi	791458270	medium
24897405396003869	17	80	100	2.78	6	1076411	multi	791458270	medium
24897405396003869	18	80	100	91.67	103	996592	multi	791458270	medium
24897405396003869	19	9	100	19.44	17	69826	multi	791458270	medium
24897405396003869	20	80	100	83.33	100	833081	multi	791458270	medium
24897405396003869	21	80	100	72.22	66	844862	multi	791458270	medium
24897405396003869	22	80	100	83.33	125	923776	multi	791458270	medium
24897405396003869	23	80	100	88.89	92	1090191	multi	791458270	medium
24897405396003869	24	80	100	83.33	100	946917	multi	791458270	medium
24897405396003869	25	80	100	61.11	27	791061	multi	791458270	medium
24897405396003869	26	33	100	75	87	402644	multi	791458270	medium
24897405396003869	27	80	100	91.67	113	1085429	multi	791458270	medium
24897405396003869	28	80	100	75	102	855106	multi	791458270	medium
24897405396003869	29	80	100	77.78	83	795983	multi	791458270	medium
24897405396003869	30	80	100	86.11	91	1069211	multi	791458270	medium
24897405396003869	31	46	100	77.78	83	500012	multi	791458270	medium
24897405396003869	32	80	100	66.67	79	525175	multi	791458270	medium
24897405396003869	33	31	100	66.67	79	351806	multi	791458270	medium
24897405396003869	34	60	100	75	92	661628	multi	791458270	medium
24897405396003869	35	80	100	75	82	947258	multi	791458270	medium
24897405396003869	36	80	100	75	87	1020056	multi	791458270	medium
24897405396003869	37	80	100	80.56	99	998736	multi	791458270	medium
24897405396003869	38	80	100	80.56	99	1040730	multi	791458270	medium
24897405396003869	39	11	100	36.11	38	129473	multi	791458270	medium
24897405396003869	40	80	100	66.67	79	639698	multi	791458270	medium
24897405396003869	41	80	100	77.78	78	854226	multi	791458270	medium
24897405396003869	42	80	100	94.44	124	892782	multi	791458270	medium
24897405396003869	43	80	100	72.22	66	913213	multi	791458270	medium
24897405396003869	44	80	100	63.89	63	955278	multi	791458270	medium
24897405396003869	45	80	100	13.89	20	1002391	multi	791458270	medium
24897405396003869	46	80	100	80.56	104	984123	multi	791458270	medium
24897405396003869	47	80	100	80.56	114	838073	multi	791458270	medium
24897405396003869	48	80	100	94.44	114	813689	multi	791458270	medium
24897405396003869	49	80	100	66.67	69	812743	multi	791458270	medium
24897405396003869	50	80	100	77.78	93	810299	multi	791458270	medium
24936090263632385	1	44	63.89	63.89	68	503854	multi	791458270	medium
24936090263632385	2	80	88.89	83.33	105	784941	multi	791458270	medium
24936090263632385	3	9	88.89	33.33	37	99155	multi	791458270	medium
24936090263632385	4	30	97.22	66.67	84	242028	multi	791458270	medium
24936090263632385	5	74	97.22	88.89	92	1002439	multi	791458270	medium
24936090263632385	6	80	97.22	83.33	80	1066485	multi	791458270	medium
24936090263632385	7	80	97.22	72.22	91	922335	multi	791458270	medium
24936090263632385	8	80	97.22	86.11	96	1078356	multi	791458270	medium
24936090263632385	9	80	97.22	88.89	87	1063902	multi	791458270	medium
24936090263632385	10	37	97.22	36.11	33	352609	multi	791458270	medium
24936090263632385	11	80	97.22	88.89	107	992266	multi	791458270	medium
24936090263632385	12	80	97.22	94.44	104	982012	multi	791458270	medium
24936090263632385	13	80	97.22	80.56	94	868926	multi	791458270	medium
24936090263632385	14	80	97.22	61.11	-78	806099	multi	791458270	medium
24936090263632385	15	13	97.22	25	24	89428	multi	791458270	medium
24936090263632385	16	72	97.22	86.11	106	912290	multi	791458270	medium
24936090263632385	17	80	97.22	86.11	96	1076768	multi	791458270	medium
24936090263632385	18	80	97.22	91.67	113	1010333	multi	791458270	medium
24936090263632385	19	17	97.22	58.33	61	223455	multi	791458270	medium
24936090263632385	20	16	97.22	44.44	41	164210	multi	791458270	medium
24936090263632385	21	80	100	80.56	89	1011445	multi	791458270	medium
24936090263632385	22	80	100	77.78	93	765203	multi	791458270	medium
24936090263632385	23	80	100	72.22	71	838220	multi	791458270	medium
24936090263632385	24	80	100	55.56	50	759957	multi	791458270	medium
24936090263632385	25	80	100	86.11	111	957001	multi	791458270	medium
24936090263632385	26	74	100	83.33	100	901466	multi	791458270	medium
24936090263632385	27	60	100	75	87	699600	multi	791458270	medium
24936090263632385	28	80	100	2.78	6	1070784	multi	791458270	medium
24936090263632385	29	80	100	86.11	121	895748	multi	791458270	medium
24936090263632385	30	32	100	75	77	389829	multi	791458270	medium
24936090263632385	31	80	100	77.78	93	833402	multi	791458270	medium
24936090263632385	32	77	100	91.67	118	918758	multi	791458270	medium
24936090263632385	33	10	100	19.44	17	66963	multi	791458270	medium
24936090263632385	34	80	100	77.78	93	914724	multi	791458270	medium
24936090263632385	35	20	100	61.11	57	251444	multi	791458270	medium
24936090263632385	36	80	100	86.11	116	994916	multi	791458270	medium
24936090263632385	37	80	100	88.89	117	1063069	multi	791458270	medium
24936090263632385	38	80	100	66.67	79	938308	multi	791458270	medium
24936090263632385	39	80	100	83.33	100	871758	multi	791458270	medium
24936090263632385	40	80	100	58.33	76	765258	multi	791458270	medium
24936090263632385	41	80	100	75	87	889873	multi	791458270	medium
24936090263632385	42	80	100	94.44	114	934382	multi	791458270	medium
24936090263632385	43	80	100	83.33	100	1040497	multi	791458270	medium
24936090263632385	44	70	100	88.89	107	807164	multi	791458270	medium
24936090263632385	45	80	100	86.11	106	1064008	multi	791458270	medium
24936090263632385	46	33	100	63.89	68	360626	multi	791458270	medium
24936090263632385	47	40	100	86.11	106	514041	multi	791458270	medium
24936090263632385	48	80	100	72.22	56	1058667	multi	791458270	medium
24936090263632385	49	80	100	83.33	100	983137	multi	791458270	medium
24936090263632385	50	80	100	86.11	111	991251	multi	791458270	medium
24975560293387860	1	80	86.11	86.11	96	963147	multi	791458270	medium
24975560293387860	2	29	88.89	55.56	45	252983	multi	791458270	medium
24975560293387860	3	80	94.44	66.67	84	1088610	multi	791458270	medium
24975560293387860	4	80	100	88.89	112	706633	multi	791458270	medium
24975560293387860	5	21	100	25	24	179288	multi	791458270	medium
24975560293387860	6	80	100	77.78	93	963808	multi	791458270	medium
24975560293387860	7	80	100	86.11	101	831044	multi	791458270	medium
24975560293387860	8	39	100	41.67	55	322794	multi	791458270	medium
24975560293387860	9	80	100	91.67	108	1073797	multi	791458270	medium
24975560293387860	10	80	100	50	48	978567	multi	791458270	medium
24975560293387860	11	80	100	86.11	101	1074103	multi	791458270	medium
24975560293387860	12	27	100	58.33	61	267122	multi	791458270	medium
24975560293387860	13	80	100	0	0	238202	multi	791458270	medium
24975560293387860	14	80	100	77.78	93	1150277	multi	791458270	medium
24975560293387860	15	80	100	86.11	111	1049022	multi	791458270	medium
24975560293387860	16	20	100	52.78	49	194015	multi	791458270	medium
24975560293387860	17	12	100	47.22	42	134151	multi	791458270	medium
24975560293387860	18	80	100	72.22	91	946170	multi	791458270	medium
24975560293387860	19	80	100	83.33	105	968606	multi	791458270	medium
24975560293387860	20	80	100	83.33	95	988381	multi	791458270	medium
24975560293387860	21	14	100	13.89	15	94479	multi	791458270	medium
24975560293387860	22	80	100	91.67	108	907781	multi	791458270	medium
24975560293387860	23	80	100	72.22	86	986599	multi	791458270	medium
24975560293387860	24	80	100	80.56	99	1131524	multi	791458270	medium
24975560293387860	25	80	100	80.56	79	1098232	multi	791458270	medium
24975560293387860	26	48	100	63.89	73	672097	multi	791458270	medium
24975560293387860	27	63	100	83.33	100	817557	multi	791458270	medium
24975560293387860	28	80	100	0	0	242668	multi	791458270	medium
24975560293387860	29	55	100	88.89	107	685536	multi	791458270	medium
24975560293387860	30	80	100	86.11	101	973453	multi	791458270	medium
24975560293387860	31	15	100	55.56	55	171240	multi	791458270	medium
24975560293387860	32	80	100	83.33	100	1052395	multi	791458270	medium
24975560293387860	33	80	100	86.11	111	1032505	multi	791458270	medium
24975560293387860	34	80	100	83.33	90	956296	multi	791458270	medium
24975560293387860	35	71	100	75	72	613430	multi	791458270	medium
24975560293387860	36	11	100	25	29	92254	multi	791458270	medium
24975560293387860	37	80	100	83.33	100	876721	multi	791458270	medium
24975560293387860	38	80	100	83.33	105	883401	multi	791458270	medium
24975560293387860	39	80	100	27.78	35	1006790	multi	791458270	medium
24975560293387860	40	80	100	86.11	106	956936	multi	791458270	medium
24975560293387860	41	75	100	94.44	129	849612	multi	791458270	medium
24975560293387860	42	80	100	63.89	73	976659	multi	791458270	medium
24975560293387860	43	80	100	83.33	80	812060	multi	791458270	medium
24975560293387860	44	80	100	77.78	73	818690	multi	791458270	medium
24975560293387860	45	23	100	27.78	25	184735	multi	791458270	medium
24975560293387860	46	80	100	88.89	102	986439	multi	791458270	medium
24975560293387860	47	80	100	11.11	9	604773	multi	791458270	medium
24975560293387860	48	80	100	94.44	124	707258	multi	791458270	medium
24975560293387860	49	80	100	2.78	6	1072896	multi	791458270	medium
24975560293387860	50	80	100	86.11	111	755646	multi	791458270	medium
25013632695365951	1	12	41.67	41.67	40	140161	multi	791458270	medium
25013632695365951	2	80	86.11	86.11	111	1028181	multi	791458270	medium
25013632695365951	3	65	91.67	80.56	104	665815	multi	791458270	medium
25013632695365951	4	40	91.67	72.22	81	493643	multi	791458270	medium
25013632695365951	5	80	91.67	88.89	97	1022757	multi	791458270	medium
25013632695365951	6	80	91.67	72.22	81	1030048	multi	791458270	medium
25013632695365951	7	80	97.22	72.22	86	892740	multi	791458270	medium
25013632695365951	8	58	97.22	80.56	109	580342	multi	791458270	medium
25013632695365951	9	80	97.22	72.22	86	1024100	multi	791458270	medium
25013632695365951	10	69	100	86.11	96	924831	multi	791458270	medium
25013632695365951	11	80	100	94.44	109	920563	multi	791458270	medium
25013632695365951	12	38	100	69.44	85	366409	multi	791458270	medium
25013632695365951	13	80	100	41.67	50	1014603	multi	791458270	medium
25013632695365951	14	72	100	86.11	86	908828	multi	791458270	medium
25013632695365951	15	40	100	69.44	80	420736	multi	791458270	medium
25013632695365951	16	80	100	88.89	112	960789	multi	791458270	medium
25013632695365951	17	80	100	88.89	82	1059778	multi	791458270	medium
25013632695365951	18	35	100	52.78	49	460924	multi	791458270	medium
25013632695365951	19	27	100	77.78	93	310545	multi	791458270	medium
25013632695365951	20	80	100	75	72	1058654	multi	791458270	medium
25013632695365951	21	80	100	80.56	84	1063977	multi	791458270	medium
25013632695365951	22	17	100	44.44	41	164750	multi	791458270	medium
25013632695365951	23	34	100	61.11	72	416753	multi	791458270	medium
25013632695365951	24	24	100	75	87	236099	multi	791458270	medium
25013632695365951	25	80	100	86.11	106	1058075	multi	791458270	medium
25013632695365951	26	80	100	86.11	111	1085069	multi	791458270	medium
25013632695365951	27	80	100	83.33	100	976659	multi	791458270	medium
25013632695365951	28	80	100	83.33	90	1030735	multi	791458270	medium
25013632695365951	29	80	100	88.89	97	1068823	multi	791458270	medium
25013632695365951	30	10	100	16.67	21	76855	multi	791458270	medium
25013632695365951	31	80	100	30.56	31	692303	multi	791458270	medium
25013632695365951	32	80	100	77.78	88	845100	multi	791458270	medium
25013632695365951	33	13	100	16.67	16	83325	multi	791458270	medium
25013632695365951	34	80	100	72.22	91	933588	multi	791458270	medium
25013632695365951	35	61	100	86.11	121	711601	multi	791458270	medium
25013632695365951	36	80	100	13.89	15	708091	multi	791458270	medium
25013632695365951	37	18	100	27.78	35	142482	multi	791458270	medium
25013632695365951	38	80	100	77.78	103	965272	multi	791458270	medium
25013632695365951	39	80	100	75	87	1037025	multi	791458270	medium
25013632695365951	40	13	100	44.44	46	160075	multi	791458270	medium
25013632695365951	41	80	100	86.11	81	1039488	multi	791458270	medium
25013632695365951	42	80	100	91.67	88	861962	multi	791458270	medium
25013632695365951	43	18	100	38.89	39	222816	multi	791458270	medium
25013632695365951	44	80	100	63.89	73	891241	multi	791458270	medium
25013632695365951	45	80	100	94.44	124	1033027	multi	791458270	medium
25013632695365951	46	80	100	88.89	117	1009246	multi	791458270	medium
25013632695365951	47	80	100	80.56	84	1040006	multi	791458270	medium
25013632695365951	48	80	100	72.22	71	1092706	multi	791458270	medium
25013632695365951	49	11	100	47.22	47	140710	multi	791458270	medium
25013632695365951	50	80	100	88.89	102	1000519	multi	791458270	medium
25051385289784189	1	25	58.33	58.33	46	298824	multi	791458270	medium
25051385289784189	2	7	61.11	19.44	22	39552	multi	791458270	medium
25051385289784189	3	80	88.89	88.89	112	1042265	multi	791458270	medium
25051385289784189	4	80	100	75	87	888407	multi	791458270	medium
25051385289784189	5	6	100	2.78	6	14593	multi	791458270	medium
25051385289784189	6	80	100	83.33	90	1120073	multi	791458270	medium
25051385289784189	7	80	100	83.33	100	869162	multi	791458270	medium
25051385289784189	8	80	100	88.89	112	990769	multi	791458270	medium
25051385289784189	9	7	100	13.89	15	79989	multi	791458270	medium
25051385289784189	10	80	100	77.78	83	1019370	multi	791458270	medium
25051385289784189	11	80	100	77.78	78	839921	multi	791458270	medium
25051385289784189	12	13	100	38.89	34	96494	multi	791458270	medium
25051385289784189	13	80	100	2.78	6	1076834	multi	791458270	medium
25051385289784189	14	56	100	77.78	88	625641	multi	791458270	medium
25051385289784189	15	80	100	83.33	110	960181	multi	791458270	medium
25051385289784189	16	80	100	72.22	96	1061356	multi	791458270	medium
25051385289784189	17	60	100	83.33	90	807487	multi	791458270	medium
25051385289784189	18	80	100	80.56	94	960683	multi	791458270	medium
25051385289784189	19	26	100	52.78	64	260927	multi	791458270	medium
25051385289784189	20	80	100	75	92	845139	multi	791458270	medium
25051385289784189	21	80	100	77.78	88	886374	multi	791458270	medium
25051385289784189	22	80	100	75	82	735396	multi	791458270	medium
25051385289784189	23	11	100	27.78	20	76538	multi	791458270	medium
25051385289784189	24	80	100	80.56	94	850496	multi	791458270	medium
25051385289784189	25	50	100	75	87	609590	multi	791458270	medium
25051385289784189	26	80	100	83.33	90	998638	multi	791458270	medium
25051385289784189	27	80	100	63.89	78	848505	multi	791458270	medium
25051385289784189	28	80	100	86.11	101	1045114	multi	791458270	medium
25051385289784189	29	18	100	27.78	25	127492	multi	791458270	medium
25051385289784189	30	80	100	69.44	95	1112957	multi	791458270	medium
25051385289784189	31	80	100	69.44	85	1032165	multi	791458270	medium
25051385289784189	32	80	100	88.89	97	699592	multi	791458270	medium
25051385289784189	33	10	100	36.11	33	102471	multi	791458270	medium
25051385289784189	34	80	100	91.67	113	1000044	multi	791458270	medium
25051385289784189	35	80	100	58.33	66	1097352	multi	791458270	medium
25051385289784189	36	80	100	77.78	73	717174	multi	791458270	medium
25051385289784189	37	80	100	88.89	77	1085950	multi	791458270	medium
25051385289784189	38	80	100	88.89	102	1081448	multi	791458270	medium
25051385289784189	39	63	100	80.56	104	715079	multi	791458270	medium
25051385289784189	40	80	100	80.56	89	921157	multi	791458270	medium
25051385289784189	41	80	100	88.89	102	967891	multi	791458270	medium
25051385289784189	42	80	100	80.56	94	778719	multi	791458270	medium
25051385289784189	43	80	100	58.33	71	818073	multi	791458270	medium
25051385289784189	44	80	100	72.22	46	1007728	multi	791458270	medium
25051385289784189	45	80	100	97.22	115	1052791	multi	791458270	medium
25051385289784189	46	11	100	19.44	22	66372	multi	791458270	medium
25051385289784189	47	80	100	77.78	83	793946	multi	791458270	medium
25051385289784189	48	80	100	11.11	9	661024	multi	791458270	medium
25051385289784189	49	80	100	77.78	78	1025151	multi	791458270	medium
25051385289784189	50	80	100	80.56	99	1015738	multi	791458270	medium
25089890427959977	1	15	55.56	55.56	60	194300	multi	791458270	medium
25089890427959977	2	80	77.78	72.22	76	1057015	multi	791458270	medium
25089890427959977	3	80	83.33	58.33	61	727925	multi	791458270	medium
25089890427959977	4	80	88.89	83.33	70	907942	multi	791458270	medium
25089890427959977	5	13	88.89	44.44	46	165072	multi	791458270	medium
25089890427959977	6	80	88.89	58.33	61	830130	multi	791458270	medium
25089890427959977	7	80	88.89	55.56	65	910006	multi	791458270	medium
25089890427959977	8	80	94.44	86.11	101	962702	multi	791458270	medium
25089890427959977	9	80	97.22	91.67	93	1082259	multi	791458270	medium
25089890427959977	10	37	97.22	41.67	35	369959	multi	791458270	medium
25089890427959977	11	80	97.22	83.33	90	949671	multi	791458270	medium
25089890427959977	12	26	97.22	58.33	71	204119	multi	791458270	medium
25089890427959977	13	20	97.22	55.56	55	261338	multi	791458270	medium
25089890427959977	14	80	97.22	91.67	103	1085680	multi	791458270	medium
25089890427959977	15	80	97.22	86.11	96	1138136	multi	791458270	medium
25089890427959977	16	9	97.22	36.11	38	89980	multi	791458270	medium
25089890427959977	17	80	97.22	80.56	79	1069672	multi	791458270	medium
25089890427959977	18	80	97.22	80.56	89	952698	multi	791458270	medium
25089890427959977	19	80	97.22	80.56	109	1032410	multi	791458270	medium
25089890427959977	20	80	97.22	44.44	46	1075408	multi	791458270	medium
25089890427959977	21	80	97.22	83.33	85	1042725	multi	791458270	medium
25089890427959977	22	68	97.22	80.56	114	681509	multi	791458270	medium
25089890427959977	23	80	97.22	88.89	102	1050352	multi	791458270	medium
25089890427959977	24	80	100	80.56	99	961545	multi	791458270	medium
25089890427959977	25	80	100	86.11	116	1036244	multi	791458270	medium
25089890427959977	26	80	100	0	0	330367	multi	791458270	medium
25089890427959977	27	43	100	75	87	561425	multi	791458270	medium
25089890427959977	28	80	100	86.11	91	919819	multi	791458270	medium
25089890427959977	29	80	100	83.33	100	625169	multi	791458270	medium
25089890427959977	30	80	100	91.67	113	969034	multi	791458270	medium
25089890427959977	31	22	100	50	43	254840	multi	791458270	medium
25089890427959977	32	10	100	41.67	40	111456	multi	791458270	medium
25089890427959977	33	80	100	75	87	1039635	multi	791458270	medium
25089890427959977	34	64	100	83.33	95	678200	multi	791458270	medium
25089890427959977	35	52	100	86.11	91	692388	multi	791458270	medium
25089890427959977	36	80	100	86.11	106	1020365	multi	791458270	medium
25089890427959977	37	31	100	75	87	362785	multi	791458270	medium
25089890427959977	38	80	100	75	82	994355	multi	791458270	medium
25089890427959977	39	37	100	66.67	84	414303	multi	791458270	medium
25089890427959977	40	80	100	80.56	94	1033468	multi	791458270	medium
25089890427959977	41	6	100	22.22	23	36161	multi	791458270	medium
25089890427959977	42	80	100	61.11	72	1046641	multi	791458270	medium
25089890427959977	43	80	100	88.89	107	826980	multi	791458270	medium
25089890427959977	44	80	100	86.11	101	959499	multi	791458270	medium
25089890427959977	45	80	100	69.44	70	1105236	multi	791458270	medium
25089890427959977	46	80	100	86.11	116	1097421	multi	791458270	medium
25089890427959977	47	80	100	80.56	19	837029	multi	791458270	medium
25089890427959977	48	80	100	86.11	106	872663	multi	791458270	medium
25089890427959977	49	80	100	63.89	73	825437	multi	791458270	medium
25089890427959977	50	80	100	86.11	96	1029262	multi	791458270	medium
25129057541499717	1	80	72.22	72.22	81	732992	multi	791458270	medium
25129057541499717	2	80	88.89	77.78	98	963152	multi	791458270	medium
25129057541499717	3	80	91.67	72.22	71	885320	multi	791458270	medium
25129057541499717	4	80	97.22	88.89	97	976435	multi	791458270	medium
25129057541499717	5	80	100	80.56	104	953805	multi	791458270	medium
25129057541499717	6	63	100	80.56	89	803388	multi	791458270	medium
25129057541499717	7	80	100	94.44	129	1030829	multi	791458270	medium
25129057541499717	8	80	100	91.67	88	1076032	multi	791458270	medium
25129057541499717	9	80	100	88.89	102	698672	multi	791458270	medium
25129057541499717	10	76	100	94.44	84	1035381	multi	791458270	medium
25129057541499717	11	80	100	83.33	95	1061238	multi	791458270	medium
25129057541499717	12	80	100	91.67	118	1113430	multi	791458270	medium
25129057541499717	13	80	100	94.44	114	1047785	multi	791458270	medium
25129057541499717	14	80	100	88.89	107	894912	multi	791458270	medium
25129057541499717	15	80	100	75	-118	909397	multi	791458270	medium
25129057541499717	16	80	100	91.67	118	1086151	multi	791458270	medium
25129057541499717	17	80	100	88.89	97	1081054	multi	791458270	medium
25129057541499717	18	80	100	22.22	23	1008656	multi	791458270	medium
25129057541499717	19	80	100	80.56	59	964141	multi	791458270	medium
25129057541499717	20	80	100	75	77	884445	multi	791458270	medium
25129057541499717	21	68	100	61.11	67	672243	multi	791458270	medium
25129057541499717	22	80	100	72.22	66	1044900	multi	791458270	medium
25129057541499717	23	5	100	11.11	14	30723	multi	791458270	medium
25129057541499717	24	80	100	88.89	72	1009591	multi	791458270	medium
25129057541499717	25	80	100	72.22	101	922413	multi	791458270	medium
25129057541499717	26	80	100	69.44	65	1078235	multi	791458270	medium
25129057541499717	27	80	100	88.89	107	1086495	multi	791458270	medium
25129057541499717	28	80	100	88.89	112	1040711	multi	791458270	medium
25129057541499717	29	80	100	86.11	111	864778	multi	791458270	medium
25129057541499717	30	80	100	80.56	94	935722	multi	791458270	medium
25129057541499717	31	80	100	63.89	73	668776	multi	791458270	medium
25129057541499717	32	80	100	50	53	345590	multi	791458270	medium
25129057541499717	33	80	100	91.67	108	956557	multi	791458270	medium
25129057541499717	34	80	100	77.78	98	1037935	multi	791458270	medium
25129057541499717	35	61	100	75	97	680312	multi	791458270	medium
25129057541499717	36	28	100	66.67	69	339376	multi	791458270	medium
25129057541499717	37	80	100	47.22	72	977511	multi	791458270	medium
25129057541499717	38	10	100	50	48	50167	multi	791458270	medium
25129057541499717	39	27	100	58.33	61	266529	multi	791458270	medium
25129057541499717	40	80	100	77.78	118	634503	multi	791458270	medium
25129057541499717	41	80	100	75	87	787553	multi	791458270	medium
25129057541499717	42	80	100	47.22	67	954386	multi	791458270	medium
25129057541499717	43	67	100	94.44	119	784131	multi	791458270	medium
25129057541499717	44	80	100	58.33	71	761696	multi	791458270	medium
25129057541499717	45	18	100	55.56	55	193869	multi	791458270	medium
25129057541499717	46	80	100	91.67	88	1006958	multi	791458270	medium
25129057541499717	47	80	100	72.22	81	965029	multi	791458270	medium
25129057541499717	48	80	100	72.22	91	882049	multi	791458270	medium
25129057541499717	49	6	100	16.67	16	36896	multi	791458270	medium
25129057541499717	50	29	100	72.22	81	344516	multi	791458270	medium
25170313469693499	1	8	22.22	22.22	28	83209	multi	791458270	medium
25170313469693499	2	80	91.67	91.67	68	752367	multi	791458270	medium
25170313469693499	3	8	91.67	8.33	13	79456	multi	791458270	medium
25170313469693499	4	21	94.44	50	48	255741	multi	791458270	medium
25170313469693499	5	39	94.44	66.67	79	382861	multi	791458270	medium
25170313469693499	6	80	94.44	83.33	95	1117085	multi	791458270	medium
25170313469693499	7	80	97.22	83.33	115	867728	multi	791458270	medium
25170313469693499	8	80	97.22	75	32	931111	multi	791458270	medium
25170313469693499	9	80	97.22	69.44	90	894356	multi	791458270	medium
25170313469693499	10	80	100	44.44	51	692828	multi	791458270	medium
25170313469693499	11	80	100	91.67	108	1023396	multi	791458270	medium
25170313469693499	12	80	100	50	28	703866	multi	791458270	medium
25170313469693499	13	80	100	72.22	96	796547	multi	791458270	medium
25170313469693499	14	80	100	63.89	68	846286	multi	791458270	medium
25170313469693499	15	80	100	55.56	55	572473	multi	791458270	medium
25170313469693499	16	80	100	88.89	107	1058745	multi	791458270	medium
25170313469693499	17	44	100	75	87	502727	multi	791458270	medium
25170313469693499	18	15	100	66.67	64	167469	multi	791458270	medium
25170313469693499	19	80	100	80.56	99	670439	multi	791458270	medium
25170313469693499	20	80	100	83.33	105	1027573	multi	791458270	medium
25170313469693499	21	80	100	63.89	78	735211	multi	791458270	medium
25170313469693499	22	21	100	55.56	60	217989	multi	791458270	medium
25170313469693499	23	80	100	77.78	93	892028	multi	791458270	medium
25170313469693499	24	22	100	8.33	13	152719	multi	791458270	medium
25170313469693499	25	80	100	86.11	111	978103	multi	791458270	medium
25170313469693499	26	46	100	77.78	103	564146	multi	791458270	medium
25170313469693499	27	25	100	52.78	49	237755	multi	791458270	medium
25170313469693499	28	80	100	75	92	931795	multi	791458270	medium
25170313469693499	29	80	100	58.33	51	708560	multi	791458270	medium
25170313469693499	30	80	100	66.67	84	780250	multi	791458270	medium
25170313469693499	31	80	100	86.11	106	1032433	multi	791458270	medium
25170313469693499	32	25	100	58.33	71	287897	multi	791458270	medium
25170313469693499	33	80	100	88.89	97	829465	multi	791458270	medium
25170313469693499	34	4	100	2.78	6	22875	multi	791458270	medium
25170313469693499	35	80	100	88.89	97	967525	multi	791458270	medium
25170313469693499	36	80	100	91.67	123	1028400	multi	791458270	medium
25170313469693499	37	80	100	66.67	79	1110053	multi	791458270	medium
25170313469693499	38	80	100	77.78	83	1031752	multi	791458270	medium
25170313469693499	39	80	100	13.89	20	1014604	multi	791458270	medium
25170313469693499	40	80	100	69.44	100	995910	multi	791458270	medium
25170313469693499	41	80	100	91.67	108	1055984	multi	791458270	medium
25170313469693499	42	80	100	80.56	94	890789	multi	791458270	medium
25170313469693499	43	80	100	55.56	60	1107523	multi	791458270	medium
25170313469693499	44	22	100	69.44	80	255744	multi	791458270	medium
25170313469693499	45	64	100	91.67	113	878284	multi	791458270	medium
25170313469693499	46	80	100	91.67	83	717826	multi	791458270	medium
25170313469693499	47	44	100	61.11	62	621047	multi	791458270	medium
25170313469693499	48	34	100	55.56	70	280663	multi	791458270	medium
25170313469693499	49	80	100	88.89	107	1135768	multi	791458270	medium
25170313469693499	50	80	100	86.11	121	1031219	multi	791458270	medium
25206921664462280	1	80	80.56	80.56	89	938378	multi	791458270	medium
25206921664462280	2	80	86.11	77.78	73	1064027	multi	791458270	medium
25206921664462280	3	80	88.89	69.44	50	836515	multi	791458270	medium
25206921664462280	4	14	88.89	27.78	25	103092	multi	791458270	medium
25206921664462280	5	80	88.89	69.44	80	983906	multi	791458270	medium
25206921664462280	6	80	88.89	27.78	0	1023275	multi	791458270	medium
25206921664462280	7	30	91.67	69.44	75	405794	multi	791458270	medium
25206921664462280	8	41	91.67	72.22	76	556198	multi	791458270	medium
25206921664462280	9	80	91.67	75	82	692769	multi	791458270	medium
25206921664462280	10	42	91.67	63.89	68	491592	multi	791458270	medium
25206921664462280	11	80	91.67	61.11	67	922320	multi	791458270	medium
25206921664462280	12	80	91.67	83.33	100	996677	multi	791458270	medium
25206921664462280	13	80	91.67	83.33	100	949367	multi	791458270	medium
25206921664462280	14	80	91.67	69.44	75	965842	multi	791458270	medium
25206921664462280	15	43	91.67	77.78	83	380231	multi	791458270	medium
25206921664462280	16	80	91.67	75	62	870886	multi	791458270	medium
25206921664462280	17	13	91.67	16.67	16	89847	multi	791458270	medium
25206921664462280	18	80	94.44	77.78	93	975222	multi	791458270	medium
25206921664462280	19	35	94.44	77.78	78	338117	multi	791458270	medium
25206921664462280	20	26	94.44	52.78	59	310261	multi	791458270	medium
25206921664462280	21	80	94.44	0	0	242483	multi	791458270	medium
25206921664462280	22	24	94.44	25	24	179220	multi	791458270	medium
25206921664462280	23	36	97.22	75	82	452182	multi	791458270	medium
25206921664462280	24	80	97.22	77.78	88	1049306	multi	791458270	medium
25206921664462280	25	80	97.22	86.11	106	980769	multi	791458270	medium
25206921664462280	26	80	97.22	83.33	115	1001132	multi	791458270	medium
25206921664462280	27	80	97.22	86.11	111	1048840	multi	791458270	medium
25206921664462280	28	80	97.22	86.11	66	975515	multi	791458270	medium
25206921664462280	29	80	97.22	86.11	91	1087763	multi	791458270	medium
25206921664462280	30	80	100	80.56	104	906960	multi	791458270	medium
25206921664462280	31	80	100	69.44	80	741021	multi	791458270	medium
25206921664462280	32	80	100	55.56	50	1065502	multi	791458270	medium
25206921664462280	33	12	100	47.22	42	104142	multi	791458270	medium
25206921664462280	34	80	100	83.33	90	987443	multi	791458270	medium
25206921664462280	35	32	100	55.56	50	244378	multi	791458270	medium
25206921664462280	36	80	100	91.67	83	937744	multi	791458270	medium
25206921664462280	37	18	100	36.11	43	179557	multi	791458270	medium
25206921664462280	38	19	100	27.78	35	155351	multi	791458270	medium
25206921664462280	39	80	100	88.89	102	1069377	multi	791458270	medium
25206921664462280	40	12	100	13.89	15	77970	multi	791458270	medium
25206921664462280	41	80	100	58.33	66	673398	multi	791458270	medium
25206921664462280	42	80	100	88.89	117	918646	multi	791458270	medium
25206921664462280	43	80	100	69.44	90	724807	multi	791458270	medium
25206921664462280	44	80	100	0	0	242616	multi	791458270	medium
25206921664462280	45	80	100	66.67	-171	829743	multi	791458270	medium
25206921664462280	46	80	100	86.11	96	1012999	multi	791458270	medium
25206921664462280	47	80	100	58.33	66	951057	multi	791458270	medium
25206921664462280	48	80	100	75	87	784696	multi	791458270	medium
25206921664462280	49	80	100	86.11	91	1004133	multi	791458270	medium
25206921664462280	50	80	100	86.11	101	892322	multi	791458270	medium
25243029591451731	1	80	77.78	77.78	113	930427	multi	791458270	medium
25243029591451731	2	80	100	94.44	129	959864	multi	791458270	medium
25243029591451731	3	80	100	80.56	99	797403	multi	791458270	medium
25243029591451731	4	80	100	83.33	85	1095418	multi	791458270	medium
25243029591451731	5	17	100	41.67	40	228144	multi	791458270	medium
25243029591451731	6	80	100	66.67	69	976368	multi	791458270	medium
25243029591451731	7	80	100	77.78	93	872284	multi	791458270	medium
25243029591451731	8	80	100	69.44	80	818220	multi	791458270	medium
25243029591451731	9	25	100	44.44	51	241275	multi	791458270	medium
25243029591451731	10	80	100	91.67	103	1015895	multi	791458270	medium
25243029591451731	11	57	100	75	92	638956	multi	791458270	medium
25243029591451731	12	80	100	86.11	86	1107867	multi	791458270	medium
25243029591451731	13	80	100	83.33	95	966965	multi	791458270	medium
25243029591451731	14	80	100	80.56	84	853502	multi	791458270	medium
25243029591451731	15	80	100	72.22	76	983581	multi	791458270	medium
25243029591451731	16	80	100	80.56	74	903372	multi	791458270	medium
25243029591451731	17	22	100	16.67	21	152439	multi	791458270	medium
25243029591451731	18	18	100	38.89	34	130547	multi	791458270	medium
25243029591451731	19	80	100	83.33	100	1057694	multi	791458270	medium
25243029591451731	20	80	100	50	48	671731	multi	791458270	medium
25243029591451731	21	80	100	86.11	106	1110746	multi	791458270	medium
25243029591451731	22	80	100	80.56	94	888448	multi	791458270	medium
25243029591451731	23	80	100	52.78	49	1001380	multi	791458270	medium
25243029591451731	24	80	100	77.78	83	957675	multi	791458270	medium
25243029591451731	25	72	100	83.33	85	953919	multi	791458270	medium
25243029591451731	26	80	100	75	102	998847	multi	791458270	medium
25243029591451731	27	80	100	75	87	1044308	multi	791458270	medium
25243029591451731	28	80	100	83.33	105	759219	multi	791458270	medium
25243029591451731	29	77	100	94.44	114	943814	multi	791458270	medium
25243029591451731	30	80	100	77.78	88	754407	multi	791458270	medium
25243029591451731	31	80	100	77.78	98	915130	multi	791458270	medium
25243029591451731	32	80	100	55.56	55	767401	multi	791458270	medium
25243029591451731	33	80	100	88.89	97	984346	multi	791458270	medium
25243029591451731	34	24	100	44.44	46	298230	multi	791458270	medium
25243029591451731	35	57	100	91.67	103	791574	multi	791458270	medium
25243029591451731	36	36	100	69.44	75	481704	multi	791458270	medium
25243029591451731	37	80	100	52.78	49	1083612	multi	791458270	medium
25243029591451731	38	80	100	66.67	59	863317	multi	791458270	medium
25243029591451731	39	63	100	80.56	104	830623	multi	791458270	medium
25243029591451731	40	34	100	72.22	76	426118	multi	791458270	medium
25243029591451731	41	17	100	44.44	41	203344	multi	791458270	medium
25243029591451731	42	80	100	69.44	35	1056045	multi	791458270	medium
25243029591451731	43	80	100	75	87	953450	multi	791458270	medium
25243029591451731	44	51	100	66.67	79	532779	multi	791458270	medium
25243029591451731	45	80	100	69.44	70	746420	multi	791458270	medium
25243029591451731	46	36	100	52.78	54	331017	multi	791458270	medium
25243029591451731	47	80	100	86.11	101	1050033	multi	791458270	medium
25243029591451731	48	80	100	72.22	91	837641	multi	791458270	medium
25243029591451731	49	80	100	61.11	67	499905	multi	791458270	medium
25243029591451731	50	80	100	83.33	110	1025304	multi	791458270	medium
24456096004087854	1	80	69.44	69.44	5	863597	single	995255974	medium
24456096004087854	2	70	80.56	77.78	53	757981	single	995255974	medium
24456096004087854	3	80	80.56	69.44	20	810268	single	995255974	medium
24456096004087854	4	25	80.56	47.22	32	191986	single	995255974	medium
24456096004087854	5	80	86.11	77.78	38	912313	single	995255974	medium
24456096004087854	6	80	86.11	50	48	931551	single	995255974	medium
24456096004087854	7	80	86.11	77.78	53	849326	single	995255974	medium
24456096004087854	8	80	88.89	75	42	891601	single	995255974	medium
24456096004087854	9	42	88.89	66.67	39	299677	single	995255974	medium
24456096004087854	10	4	88.89	22.22	18	18109	single	995255974	medium
24456096004087854	11	80	94.44	86.11	21	790263	single	995255974	medium
24456096004087854	12	80	100	88.89	37	855222	single	995255974	medium
24456096004087854	13	80	100	77.78	33	745012	single	995255974	medium
24456096004087854	14	80	100	83.33	50	830284	single	995255974	medium
24456096004087854	15	80	100	66.67	39	720200	single	995255974	medium
24456096004087854	16	80	100	88.89	52	811542	single	995255974	medium
24456096004087854	17	80	100	94.44	84	928681	single	995255974	medium
24456096004087854	18	80	100	72.22	46	818840	single	995255974	medium
24456096004087854	19	80	100	77.78	43	971229	single	995255974	medium
24456096004087854	20	80	100	91.67	83	984091	single	995255974	medium
24456096004087854	21	80	100	77.78	28	964235	single	995255974	medium
24456096004087854	22	80	100	83.33	60	790579	single	995255974	medium
24456096004087854	23	45	100	69.44	75	477767	single	995255974	medium
24456096004087854	24	80	100	75	17	916928	single	995255974	medium
24456096004087854	25	80	100	86.11	66	893296	single	995255974	medium
24456096004087854	26	80	100	86.11	61	957328	single	995255974	medium
24456096004087854	27	80	100	75	47	748336	single	995255974	medium
24456096004087854	28	12	100	44.44	31	83414	single	995255974	medium
24456096004087854	29	80	100	80.56	9	975766	single	995255974	medium
24456096004087854	30	80	100	86.11	36	949452	single	995255974	medium
24456096004087854	31	80	100	63.89	23	900089	single	995255974	medium
24456096004087854	32	80	100	58.33	31	737489	single	995255974	medium
24456096004087854	33	80	100	94.44	69	968547	single	995255974	medium
24456096004087854	34	80	100	66.67	29	745441	single	995255974	medium
24456096004087854	35	80	100	86.11	71	982162	single	995255974	medium
24456096004087854	36	80	100	94.44	64	960859	single	995255974	medium
24456096004087854	37	80	100	86.11	61	793659	single	995255974	medium
24456096004087854	38	80	100	80.56	49	706057	single	995255974	medium
24456096004087854	39	80	100	83.33	55	915753	single	995255974	medium
24456096004087854	40	80	100	75	67	913722	single	995255974	medium
24456096004087854	41	80	100	86.11	41	924520	single	995255974	medium
24456096004087854	42	80	100	80.56	24	890316	single	995255974	medium
24456096004087854	43	80	100	80.56	54	932557	single	995255974	medium
24456096004087854	44	80	100	83.33	80	855447	single	995255974	medium
24456096004087854	45	53	100	47.22	22	361424	single	995255974	medium
24456096004087854	46	80	100	88.89	62	853603	single	995255974	medium
24456096004087854	47	80	100	72.22	51	870312	single	995255974	medium
24456096004087854	48	80	100	61.11	37	501045	single	995255974	medium
24456096004087854	49	80	100	83.33	15	925886	single	995255974	medium
24456096004087854	50	80	100	72.22	-9	958000	single	995255974	medium
24496035811869552	1	80	63.89	63.89	38	818685	single	995255974	medium
24496035811869552	2	80	75	72.22	16	670318	single	995255974	medium
24496035811869552	3	80	77.78	66.67	44	571541	single	995255974	medium
24496035811869552	4	80	88.89	80.56	29	861757	single	995255974	medium
24496035811869552	5	80	88.89	77.78	-22	944451	single	995255974	medium
24496035811869552	6	80	88.89	75	32	820286	single	995255974	medium
24496035811869552	7	80	91.67	86.11	51	821331	single	995255974	medium
24496035811869552	8	19	91.67	50	48	213917	single	995255974	medium
24496035811869552	9	80	91.67	88.89	22	967622	single	995255974	medium
24496035811869552	10	80	91.67	72.22	1	922756	single	995255974	medium
24496035811869552	11	80	91.67	75	47	960329	single	995255974	medium
24496035811869552	12	80	91.67	75	17	870965	single	995255974	medium
24496035811869552	13	80	91.67	83.33	60	874037	single	995255974	medium
24496035811869552	14	80	94.44	94.44	69	934029	single	995255974	medium
24496035811869552	15	80	94.44	72.22	36	886399	single	995255974	medium
24496035811869552	16	80	94.44	83.33	30	867138	single	995255974	medium
24496035811869552	17	80	94.44	72.22	41	875767	single	995255974	medium
24496035811869552	18	80	94.44	83.33	45	1019378	single	995255974	medium
24496035811869552	19	80	94.44	72.22	46	936190	single	995255974	medium
24496035811869552	20	80	94.44	77.78	13	853801	single	995255974	medium
24496035811869552	21	80	94.44	75	37	719458	single	995255974	medium
24496035811869552	22	80	94.44	55.56	25	774675	single	995255974	medium
24496035811869552	23	80	94.44	55.56	15	648623	single	995255974	medium
24496035811869552	24	80	94.44	25	9	873616	single	995255974	medium
24496035811869552	25	80	94.44	58.33	-39	885979	single	995255974	medium
24496035811869552	26	80	94.44	88.89	72	810178	single	995255974	medium
24496035811869552	27	80	94.44	30.56	26	729035	single	995255974	medium
24496035811869552	28	80	94.44	83.33	15	892408	single	995255974	medium
24496035811869552	29	80	94.44	88.89	92	887497	single	995255974	medium
24496035811869552	30	80	94.44	80.56	69	427456	single	995255974	medium
24496035811869552	31	80	94.44	77.78	33	990409	single	995255974	medium
24496035811869552	32	80	94.44	72.22	16	689150	single	995255974	medium
24496035811869552	33	80	94.44	77.78	23	972799	single	995255974	medium
24496035811869552	34	80	94.44	80.56	64	859260	single	995255974	medium
24496035811869552	35	80	94.44	75	47	796522	single	995255974	medium
24496035811869552	36	80	94.44	63.89	3	991678	single	995255974	medium
24496035811869552	37	80	94.44	55.56	5	806214	single	995255974	medium
24496035811869552	38	80	94.44	69.44	20	725198	single	995255974	medium
24496035811869552	39	80	94.44	86.11	31	889079	single	995255974	medium
24496035811869552	40	80	94.44	63.89	33	939158	single	995255974	medium
24496035811869552	41	80	94.44	72.22	61	622268	single	995255974	medium
24496035811869552	42	80	94.44	66.67	14	640039	single	995255974	medium
24496035811869552	43	80	94.44	72.22	51	780271	single	995255974	medium
24496035811869552	44	80	94.44	72.22	16	945062	single	995255974	medium
24496035811869552	45	57	97.22	88.89	82	642671	single	995255974	medium
24496035811869552	46	80	97.22	55.56	40	904134	single	995255974	medium
24496035811869552	47	80	97.22	77.78	38	903563	single	995255974	medium
24496035811869552	48	80	97.22	52.78	29	903069	single	995255974	medium
24496035811869552	49	77	97.22	52.78	29	564018	single	995255974	medium
24496035811869552	50	80	97.22	52.78	9	777583	single	995255974	medium
24537226974613650	1	80	72.22	72.22	16	785807	single	995255974	medium
24537226974613650	2	80	75	61.11	27	634926	single	995255974	medium
24537226974613650	3	80	91.67	61.11	52	945843	single	995255974	medium
24537226974613650	4	3	91.67	16.67	11	11406	single	995255974	medium
24537226974613650	5	80	91.67	72.22	16	801974	single	995255974	medium
24537226974613650	6	80	94.44	63.89	-12	701324	single	995255974	medium
24537226974613650	7	12	94.44	44.44	36	71529	single	995255974	medium
24537226974613650	8	80	94.44	63.89	8	672570	single	995255974	medium
24537226974613650	9	80	94.44	61.11	-38	918341	single	995255974	medium
24537226974613650	10	80	97.22	88.89	57	865341	single	995255974	medium
24537226974613650	11	80	100	83.33	65	805302	single	995255974	medium
24537226974613650	12	80	100	72.22	1	698910	single	995255974	medium
24537226974613650	13	80	100	72.22	26	839694	single	995255974	medium
24537226974613650	14	80	100	86.11	21	722331	single	995255974	medium
24537226974613650	15	80	100	75	52	900852	single	995255974	medium
24537226974613650	16	19	100	41.67	20	147513	single	995255974	medium
24537226974613650	17	80	100	86.11	71	940573	single	995255974	medium
24537226974613650	18	80	100	77.78	23	779417	single	995255974	medium
24537226974613650	19	80	100	77.78	48	805803	single	995255974	medium
24537226974613650	20	80	100	80.56	54	797213	single	995255974	medium
24537226974613650	21	28	100	66.67	59	326485	single	995255974	medium
24537226974613650	22	30	100	58.33	36	254855	single	995255974	medium
24537226974613650	23	80	100	55.56	45	952397	single	995255974	medium
24537226974613650	24	80	100	88.89	72	947232	single	995255974	medium
24537226974613650	25	80	100	83.33	50	884254	single	995255974	medium
24537226974613650	26	29	100	61.11	57	197574	single	995255974	medium
24537226974613650	27	80	100	77.78	8	900194	single	995255974	medium
24537226974613650	28	80	100	75	-8	863331	single	995255974	medium
24537226974613650	29	80	100	86.11	41	730242	single	995255974	medium
24537226974613650	30	80	100	77.78	53	930766	single	995255974	medium
24537226974613650	31	80	100	66.67	34	925746	single	995255974	medium
24537226974613650	32	80	100	50	38	999545	single	995255974	medium
24537226974613650	33	80	100	55.56	20	804615	single	995255974	medium
24537226974613650	34	80	100	52.78	29	842440	single	995255974	medium
24537226974613650	35	80	100	75	37	949747	single	995255974	medium
24537226974613650	36	80	100	58.33	21	860863	single	995255974	medium
24537226974613650	37	80	100	83.33	55	897158	single	995255974	medium
24537226974613650	38	80	100	58.33	11	760530	single	995255974	medium
24537226974613650	39	80	100	86.11	86	939556	single	995255974	medium
24537226974613650	40	80	100	75	27	1019841	single	995255974	medium
24537226974613650	41	80	100	80.56	44	820897	single	995255974	medium
24537226974613650	42	80	100	83.33	5	925007	single	995255974	medium
24537226974613650	43	80	100	80.56	84	783103	single	995255974	medium
24537226974613650	44	80	100	83.33	50	945223	single	995255974	medium
24537226974613650	45	80	100	83.33	50	991718	single	995255974	medium
24537226974613650	46	80	100	72.22	21	759115	single	995255974	medium
24537226974613650	47	80	100	88.89	52	881745	single	995255974	medium
24537226974613650	48	10	100	36.11	33	80492	single	995255974	medium
24537226974613650	49	80	100	83.33	55	765458	single	995255974	medium
24537226974613650	50	80	100	83.33	15	719172	single	995255974	medium
24575239640743519	1	52	75	75	47	472088	single	995255974	medium
24575239640743519	2	80	86.11	83.33	35	1037634	single	995255974	medium
24575239640743519	3	80	91.67	72.22	21	769140	single	995255974	medium
24575239640743519	4	80	91.67	52.78	39	1004932	single	995255974	medium
24575239640743519	5	80	94.44	88.89	57	985036	single	995255974	medium
24575239640743519	6	5	94.44	38.89	24	33449	single	995255974	medium
24575239640743519	7	80	94.44	63.89	58	940263	single	995255974	medium
24575239640743519	8	80	94.44	77.78	28	933708	single	995255974	medium
24575239640743519	9	80	94.44	77.78	33	1018502	single	995255974	medium
24575239640743519	10	80	94.44	72.22	46	764004	single	995255974	medium
24575239640743519	11	80	94.44	80.56	49	882576	single	995255974	medium
24575239640743519	12	80	97.22	80.56	14	801156	single	995255974	medium
24575239640743519	13	80	97.22	77.78	48	741025	single	995255974	medium
24575239640743519	14	80	100	86.11	21	880888	single	995255974	medium
24575239640743519	15	80	100	66.67	59	983827	single	995255974	medium
24575239640743519	16	80	100	77.78	63	1039825	single	995255974	medium
24575239640743519	17	12	100	44.44	31	86479	single	995255974	medium
24575239640743519	18	30	100	80.56	84	281979	single	995255974	medium
24575239640743519	19	80	100	86.11	76	891509	single	995255974	medium
24575239640743519	20	80	100	75	32	805908	single	995255974	medium
24575239640743519	21	80	100	61.11	7	911957	single	995255974	medium
24575239640743519	22	80	100	83.33	55	897429	single	995255974	medium
24575239640743519	23	80	100	72.22	41	761264	single	995255974	medium
24575239640743519	24	4	100	22.22	13	19283	single	995255974	medium
24575239640743519	25	80	100	83.33	65	926083	single	995255974	medium
24575239640743519	26	80	100	86.11	66	845650	single	995255974	medium
24575239640743519	27	80	100	94.44	64	888224	single	995255974	medium
24575239640743519	28	80	100	77.78	13	894401	single	995255974	medium
24575239640743519	29	80	100	69.44	10	762159	single	995255974	medium
24575239640743519	30	80	100	77.78	43	889917	single	995255974	medium
24575239640743519	31	80	100	69.44	20	846900	single	995255974	medium
24575239640743519	32	80	100	77.78	58	849960	single	995255974	medium
24575239640743519	33	80	100	88.89	37	824716	single	995255974	medium
24575239640743519	34	80	100	72.22	41	766843	single	995255974	medium
24575239640743519	35	80	100	83.33	50	886650	single	995255974	medium
24575239640743519	36	80	100	63.89	28	1010698	single	995255974	medium
24575239640743519	37	80	100	61.11	37	860797	single	995255974	medium
24575239640743519	38	80	100	69.44	50	845327	single	995255974	medium
24575239640743519	39	80	100	75	27	934928	single	995255974	medium
24575239640743519	40	80	100	61.11	32	981652	single	995255974	medium
24575239640743519	41	80	100	86.11	51	739181	single	995255974	medium
24575239640743519	42	80	100	25	19	816627	single	995255974	medium
24575239640743519	43	80	100	30.56	21	803297	single	995255974	medium
24575239640743519	44	80	100	66.67	19	766336	single	995255974	medium
24575239640743519	45	80	100	75	52	874214	single	995255974	medium
24575239640743519	46	48	100	44.44	21	590836	single	995255974	medium
24575239640743519	47	80	100	72.22	46	1061881	single	995255974	medium
24575239640743519	48	80	100	63.89	53	857540	single	995255974	medium
24575239640743519	49	80	100	88.89	77	938351	single	995255974	medium
24575239640743519	50	80	100	77.78	43	886102	single	995255974	medium
24616038774853517	1	80	47.22	47.22	-23	736671	single	995255974	medium
24616038774853517	2	80	83.33	77.78	8	854051	single	995255974	medium
24616038774853517	3	80	97.22	91.67	83	957339	single	995255974	medium
24616038774853517	4	80	97.22	61.11	37	817984	single	995255974	medium
24616038774853517	5	80	97.22	72.22	26	934965	single	995255974	medium
24616038774853517	6	80	97.22	77.78	33	801327	single	995255974	medium
24616038774853517	7	80	97.22	72.22	41	1036911	single	995255974	medium
24616038774853517	8	80	97.22	86.11	16	912664	single	995255974	medium
24616038774853517	9	80	97.22	72.22	26	673906	single	995255974	medium
24616038774853517	10	80	97.22	72.22	-9	826189	single	995255974	medium
24616038774853517	11	52	97.22	69.44	60	491278	single	995255974	medium
24616038774853517	12	80	97.22	77.78	43	873868	single	995255974	medium
24616038774853517	13	80	97.22	55.56	-5	1018073	single	995255974	medium
24616038774853517	14	80	97.22	75	7	967590	single	995255974	medium
24616038774853517	15	80	97.22	91.67	58	873840	single	995255974	medium
24616038774853517	16	80	97.22	91.67	48	861600	single	995255974	medium
24616038774853517	17	80	97.22	80.56	44	791437	single	995255974	medium
24616038774853517	18	80	97.22	83.33	80	965220	single	995255974	medium
24616038774853517	19	80	97.22	83.33	75	988353	single	995255974	medium
24616038774853517	20	80	100	97.22	95	1007625	single	995255974	medium
24616038774853517	21	76	100	63.89	8	641523	single	995255974	medium
24616038774853517	22	80	100	75	12	1012729	single	995255974	medium
24616038774853517	23	80	100	61.11	-3	1040038	single	995255974	medium
24616038774853517	24	80	100	83.33	75	1001578	single	995255974	medium
24616038774853517	25	80	100	72.22	31	876894	single	995255974	medium
24616038774853517	26	80	100	94.44	79	982884	single	995255974	medium
24616038774853517	27	80	100	72.22	11	845962	single	995255974	medium
24616038774853517	28	80	100	88.89	77	899099	single	995255974	medium
24616038774853517	29	80	100	80.56	74	841640	single	995255974	medium
24616038774853517	30	80	100	88.89	87	982776	single	995255974	medium
24616038774853517	31	80	100	83.33	55	1010498	single	995255974	medium
24616038774853517	32	80	100	75	67	852180	single	995255974	medium
24616038774853517	33	7	100	50	43	47643	single	995255974	medium
24616038774853517	34	80	100	83.33	50	789765	single	995255974	medium
24616038774853517	35	80	100	80.56	44	774881	single	995255974	medium
24616038774853517	36	80	100	77.78	3	826641	single	995255974	medium
24616038774853517	37	46	100	86.11	71	475451	single	995255974	medium
24616038774853517	38	80	100	69.44	-10	745489	single	995255974	medium
24616038774853517	39	41	100	50	38	245919	single	995255974	medium
24616038774853517	40	16	100	47.22	37	138773	single	995255974	medium
24616038774853517	41	80	100	75	27	1012037	single	995255974	medium
24616038774853517	42	80	100	86.11	56	1015106	single	995255974	medium
24616038774853517	43	80	100	86.11	41	941030	single	995255974	medium
24616038774853517	44	80	100	69.44	45	1044681	single	995255974	medium
24616038774853517	45	80	100	77.78	38	1003112	single	995255974	medium
24616038774853517	46	80	100	61.11	17	694687	single	995255974	medium
24616038774853517	47	18	100	50	43	147779	single	995255974	medium
24616038774853517	48	80	100	72.22	41	1006177	single	995255974	medium
24616038774853517	49	80	100	83.33	40	939739	single	995255974	medium
24616038774853517	50	80	100	75	67	973503	single	995255974	medium
24657738608641548	1	80	77.78	77.78	53	847239	single	995255974	medium
24657738608641548	2	80	80.56	72.22	31	722181	single	995255974	medium
24657738608641548	3	80	80.56	61.11	-38	958013	single	995255974	medium
24657738608641548	4	80	91.67	69.44	35	812485	single	995255974	medium
24657738608641548	5	80	97.22	72.22	1	736802	single	995255974	medium
24657738608641548	6	80	97.22	58.33	21	872880	single	995255974	medium
24657738608641548	7	11	97.22	44.44	36	77333	single	995255974	medium
24657738608641548	8	80	97.22	80.56	54	780148	single	995255974	medium
24657738608641548	9	80	97.22	77.78	38	867948	single	995255974	medium
24657738608641548	10	44	97.22	77.78	58	352766	single	995255974	medium
24657738608641548	11	80	97.22	83.33	40	733834	single	995255974	medium
24657738608641548	12	80	97.22	72.22	31	827550	single	995255974	medium
24657738608641548	13	80	97.22	80.56	24	990728	single	995255974	medium
24657738608641548	14	80	97.22	88.89	82	886056	single	995255974	medium
24657738608641548	15	11	97.22	58.33	46	90767	single	995255974	medium
24657738608641548	16	80	97.22	66.67	9	796649	single	995255974	medium
24657738608641548	17	40	100	77.78	73	447491	single	995255974	medium
24657738608641548	18	80	100	72.22	26	997320	single	995255974	medium
24657738608641548	19	80	100	63.89	-12	922072	single	995255974	medium
24657738608641548	20	80	100	88.89	67	773650	single	995255974	medium
24657738608641548	21	80	100	72.22	41	902531	single	995255974	medium
24657738608641548	22	80	100	75	37	913727	single	995255974	medium
24657738608641548	23	80	100	61.11	57	994248	single	995255974	medium
24657738608641548	24	80	100	75	17	897783	single	995255974	medium
24657738608641548	25	80	100	83.33	80	866168	single	995255974	medium
24657738608641548	26	80	100	72.22	11	757577	single	995255974	medium
24657738608641548	27	80	100	66.67	29	742037	single	995255974	medium
24657738608641548	28	80	100	47.22	12	990043	single	995255974	medium
24657738608641548	29	38	100	50	53	478290	single	995255974	medium
24657738608641548	30	80	100	83.33	10	930571	single	995255974	medium
24657738608641548	31	80	100	80.56	74	995445	single	995255974	medium
24657738608641548	32	80	100	38.89	34	995784	single	995255974	medium
24657738608641548	33	80	100	63.89	38	1008136	single	995255974	medium
24657738608641548	34	80	100	83.33	20	896536	single	995255974	medium
24657738608641548	35	3	100	16.67	11	11196	single	995255974	medium
24657738608641548	36	80	100	63.89	48	816443	single	995255974	medium
24657738608641548	37	80	100	86.11	41	1003722	single	995255974	medium
24657738608641548	38	7	100	33.33	22	56933	single	995255974	medium
24657738608641548	39	80	100	75	37	763182	single	995255974	medium
24657738608641548	40	80	100	75	52	820400	single	995255974	medium
24657738608641548	41	80	100	80.56	49	854826	single	995255974	medium
24657738608641548	42	80	100	75	32	791456	single	995255974	medium
24657738608641548	43	80	100	75	47	862191	single	995255974	medium
24657738608641548	44	80	100	80.56	54	1023422	single	995255974	medium
24657738608641548	45	80	100	77.78	68	755528	single	995255974	medium
24657738608641548	46	80	100	25	9	909631	single	995255974	medium
24657738608641548	47	12	100	47.22	47	125459	single	995255974	medium
24657738608641548	48	80	100	72.22	66	543757	single	995255974	medium
24657738608641548	49	80	100	77.78	38	683059	single	995255974	medium
24657738608641548	50	80	100	83.33	85	973412	single	995255974	medium
24696091931900996	1	8	33.33	33.33	27	46115	single	995255974	medium
24696091931900996	2	80	69.44	69.44	0	785792	single	995255974	medium
24696091931900996	3	80	72.22	72.22	31	863426	single	995255974	medium
24696091931900996	4	80	72.22	30.56	-14	628728	single	995255974	medium
24696091931900996	5	80	91.67	91.67	73	968188	single	995255974	medium
24696091931900996	6	80	100	94.44	79	930764	single	995255974	medium
24696091931900996	7	80	100	91.67	48	975417	single	995255974	medium
24696091931900996	8	80	100	77.78	73	915397	single	995255974	medium
24696091931900996	9	80	100	83.33	40	823993	single	995255974	medium
24696091931900996	10	80	100	86.11	31	922635	single	995255974	medium
24696091931900996	11	80	100	77.78	8	783084	single	995255974	medium
24696091931900996	12	16	100	33.33	27	99583	single	995255974	medium
24696091931900996	13	80	100	86.11	71	979700	single	995255974	medium
24696091931900996	14	80	100	86.11	76	890003	single	995255974	medium
24696091931900996	15	80	100	63.89	-7	656898	single	995255974	medium
24696091931900996	16	80	100	75	67	904309	single	995255974	medium
24696091931900996	17	80	100	91.67	53	990342	single	995255974	medium
24696091931900996	18	80	100	83.33	60	817564	single	995255974	medium
24696091931900996	19	80	100	77.78	33	1026624	single	995255974	medium
24696091931900996	20	80	100	69.44	55	690113	single	995255974	medium
24696091931900996	21	80	100	41.67	45	999062	single	995255974	medium
24696091931900996	22	80	100	63.89	23	831036	single	995255974	medium
24696091931900996	23	80	100	61.11	32	854115	single	995255974	medium
24696091931900996	24	80	100	80.56	29	868720	single	995255974	medium
24696091931900996	25	80	100	58.33	21	654555	single	995255974	medium
24696091931900996	26	80	100	69.44	30	651396	single	995255974	medium
24696091931900996	27	80	100	50	53	991284	single	995255974	medium
24696091931900996	28	80	100	83.33	20	905033	single	995255974	medium
24696091931900996	29	80	100	30.56	11	645727	single	995255974	medium
24696091931900996	30	80	100	80.56	54	871815	single	995255974	medium
24696091931900996	31	9	100	36.11	33	58560	single	995255974	medium
24696091931900996	32	80	100	80.56	54	981190	single	995255974	medium
24696091931900996	33	47	100	75	62	450190	single	995255974	medium
24696091931900996	34	80	100	86.11	56	933940	single	995255974	medium
24696091931900996	35	80	100	86.11	76	1023835	single	995255974	medium
24696091931900996	36	80	100	88.89	42	894978	single	995255974	medium
24696091931900996	37	18	100	52.78	39	168586	single	995255974	medium
24696091931900996	38	80	100	83.33	45	782069	single	995255974	medium
24696091931900996	39	80	100	69.44	40	626651	single	995255974	medium
24696091931900996	40	80	100	72.22	31	905104	single	995255974	medium
24696091931900996	41	80	100	86.11	51	922707	single	995255974	medium
24696091931900996	42	14	100	58.33	51	139427	single	995255974	medium
24696091931900996	43	80	100	77.78	33	805085	single	995255974	medium
24696091931900996	44	80	100	83.33	95	843575	single	995255974	medium
24696091931900996	45	80	100	72.22	56	922084	single	995255974	medium
24696091931900996	46	80	100	80.56	49	973046	single	995255974	medium
24696091931900996	47	80	100	80.56	74	827845	single	995255974	medium
24696091931900996	48	80	100	69.44	30	1041435	single	995255974	medium
24696091931900996	49	80	100	80.56	14	970580	single	995255974	medium
24696091931900996	50	80	100	75	52	900854	single	995255974	medium
24735723809456579	1	80	83.33	83.33	0	898364	single	995255974	medium
24735723809456579	2	80	86.11	75	22	791404	single	995255974	medium
24735723809456579	3	80	91.67	83.33	65	852127	single	995255974	medium
24735723809456579	4	80	97.22	77.78	38	819446	single	995255974	medium
24735723809456579	5	80	97.22	63.89	3	806986	single	995255974	medium
24735723809456579	6	80	97.22	77.78	23	825111	single	995255974	medium
24735723809456579	7	80	97.22	86.11	46	748516	single	995255974	medium
24735723809456579	8	79	97.22	63.89	33	850809	single	995255974	medium
24735723809456579	9	80	97.22	86.11	-4	989719	single	995255974	medium
24735723809456579	10	80	97.22	91.67	43	919664	single	995255974	medium
24735723809456579	11	80	97.22	83.33	35	867887	single	995255974	medium
24735723809456579	12	80	97.22	63.89	8	796554	single	995255974	medium
24735723809456579	13	80	97.22	80.56	64	1023735	single	995255974	medium
24735723809456579	14	80	97.22	77.78	68	668218	single	995255974	medium
24735723809456579	15	80	97.22	91.67	53	998619	single	995255974	medium
24735723809456579	16	80	100	72.22	-4	756369	single	995255974	medium
24735723809456579	17	80	100	80.56	39	696738	single	995255974	medium
24735723809456579	18	80	100	77.78	68	972921	single	995255974	medium
24735723809456579	19	80	100	77.78	48	875023	single	995255974	medium
24735723809456579	20	80	100	80.56	49	986742	single	995255974	medium
24735723809456579	21	80	100	77.78	63	853143	single	995255974	medium
24735723809456579	22	53	100	55.56	35	379991	single	995255974	medium
24735723809456579	23	80	100	83.33	35	859975	single	995255974	medium
24735723809456579	24	80	100	88.89	47	949796	single	995255974	medium
24735723809456579	25	80	100	77.78	48	783004	single	995255974	medium
24735723809456579	26	80	100	83.33	65	793822	single	995255974	medium
24735723809456579	27	80	100	83.33	-5	936763	single	995255974	medium
24735723809456579	28	80	100	80.56	24	753920	single	995255974	medium
24735723809456579	29	80	100	88.89	77	939175	single	995255974	medium
24735723809456579	30	80	100	88.89	72	1018981	single	995255974	medium
24735723809456579	31	80	100	61.11	-33	984811	single	995255974	medium
24735723809456579	32	80	100	91.67	78	974675	single	995255974	medium
24735723809456579	33	80	100	88.89	87	981450	single	995255974	medium
24735723809456579	34	80	100	86.11	56	952728	single	995255974	medium
24735723809456579	35	80	100	61.11	52	531574	single	995255974	medium
24735723809456579	36	80	100	61.11	32	645601	single	995255974	medium
24735723809456579	37	80	100	75	42	809814	single	995255974	medium
24735723809456579	38	80	100	88.89	52	776288	single	995255974	medium
24735723809456579	39	80	100	77.78	68	835941	single	995255974	medium
24735723809456579	40	80	100	91.67	58	868282	single	995255974	medium
24735723809456579	41	80	100	77.78	28	774300	single	995255974	medium
24735723809456579	42	80	100	83.33	25	768080	single	995255974	medium
24735723809456579	43	80	100	86.11	71	827645	single	995255974	medium
24735723809456579	44	80	100	77.78	58	1059474	single	995255974	medium
24735723809456579	45	80	100	83.33	80	947761	single	995255974	medium
24735723809456579	46	80	100	63.89	33	797192	single	995255974	medium
24735723809456579	47	80	100	80.56	59	799454	single	995255974	medium
24735723809456579	48	80	100	75	12	942999	single	995255974	medium
24735723809456579	49	80	100	80.56	44	916977	single	995255974	medium
24735723809456579	50	80	100	91.67	83	963883	single	995255974	medium
24778801176536188	1	80	69.44	69.44	10	997469	single	995255974	medium
24778801176536188	2	80	69.44	69.44	50	920533	single	995255974	medium
24778801176536188	3	80	86.11	58.33	21	776404	single	995255974	medium
24778801176536188	4	80	88.89	58.33	41	758512	single	995255974	medium
24778801176536188	5	80	88.89	44.44	-9	615468	single	995255974	medium
24778801176536188	6	80	88.89	72.22	26	695368	single	995255974	medium
24778801176536188	7	80	91.67	77.78	43	943158	single	995255974	medium
24778801176536188	8	80	97.22	86.11	41	859663	single	995255974	medium
24778801176536188	9	80	97.22	63.89	13	665054	single	995255974	medium
24778801176536188	10	80	97.22	55.56	-10	614571	single	995255974	medium
24778801176536188	11	15	97.22	36.11	33	75901	single	995255974	medium
24778801176536188	12	80	97.22	61.11	-18	889507	single	995255974	medium
24778801176536188	13	21	97.22	52.78	39	175069	single	995255974	medium
24778801176536188	14	80	100	86.11	86	980489	single	995255974	medium
24778801176536188	15	80	100	80.56	29	863811	single	995255974	medium
24778801176536188	16	80	100	91.67	68	929393	single	995255974	medium
24778801176536188	17	80	100	86.11	11	951260	single	995255974	medium
24778801176536188	18	80	100	83.33	60	1007117	single	995255974	medium
24778801176536188	19	80	100	91.67	43	963576	single	995255974	medium
24778801176536188	20	80	100	58.33	21	714714	single	995255974	medium
24778801176536188	21	80	100	83.33	55	755092	single	995255974	medium
24778801176536188	22	80	100	83.33	65	994372	single	995255974	medium
24778801176536188	23	59	100	75	47	644538	single	995255974	medium
24778801176536188	24	80	100	80.56	34	818175	single	995255974	medium
24778801176536188	25	80	100	83.33	50	879805	single	995255974	medium
24778801176536188	26	80	100	88.89	57	903627	single	995255974	medium
24778801176536188	27	80	100	75	57	897092	single	995255974	medium
24778801176536188	28	80	100	88.89	72	885620	single	995255974	medium
24778801176536188	29	80	100	83.33	70	816965	single	995255974	medium
24778801176536188	30	80	100	75	37	850167	single	995255974	medium
24778801176536188	31	80	100	88.89	37	867712	single	995255974	medium
24778801176536188	32	80	100	97.22	65	880695	single	995255974	medium
24778801176536188	33	80	100	80.56	59	909048	single	995255974	medium
24778801176536188	34	80	100	91.67	38	924975	single	995255974	medium
24778801176536188	35	80	100	80.56	34	708181	single	995255974	medium
24778801176536188	36	31	100	72.22	71	320041	single	995255974	medium
24778801176536188	37	80	100	91.67	38	886325	single	995255974	medium
24778801176536188	38	80	100	88.89	52	936321	single	995255974	medium
24778801176536188	39	80	100	86.11	71	762897	single	995255974	medium
24778801176536188	40	76	100	86.11	56	864704	single	995255974	medium
24778801176536188	41	80	100	75	47	863048	single	995255974	medium
24778801176536188	42	80	100	66.67	49	890260	single	995255974	medium
24778801176536188	43	80	100	55.56	0	650987	single	995255974	medium
24778801176536188	44	80	100	63.89	68	819026	single	995255974	medium
24778801176536188	45	80	100	69.44	5	903829	single	995255974	medium
24778801176536188	46	80	100	91.67	38	873097	single	995255974	medium
24778801176536188	47	80	100	83.33	70	898083	single	995255974	medium
24778801176536188	48	80	100	86.11	61	1022391	single	995255974	medium
24778801176536188	49	23	100	72.22	71	252452	single	995255974	medium
24778801176536188	50	80	100	80.56	49	971134	single	995255974	medium
24819347242167735	1	80	77.78	77.78	8	901274	single	995255974	medium
24819347242167735	2	80	88.89	55.56	50	944094	single	995255974	medium
24819347242167735	3	80	97.22	80.56	69	950814	single	995255974	medium
24819347242167735	4	7	97.22	47.22	42	51909	single	995255974	medium
24819347242167735	5	80	97.22	77.78	18	885885	single	995255974	medium
24819347242167735	6	80	97.22	83.33	30	877795	single	995255974	medium
24819347242167735	7	80	97.22	61.11	62	991451	single	995255974	medium
24819347242167735	8	80	97.22	88.89	12	914489	single	995255974	medium
24819347242167735	9	80	100	88.89	77	876923	single	995255974	medium
24819347242167735	10	80	100	77.78	43	722506	single	995255974	medium
24819347242167735	11	80	100	61.11	37	647037	single	995255974	medium
24819347242167735	12	80	100	88.89	47	815900	single	995255974	medium
24819347242167735	13	80	100	88.89	47	819288	single	995255974	medium
24819347242167735	14	80	100	91.67	43	1011389	single	995255974	medium
24819347242167735	15	80	100	75	12	885998	single	995255974	medium
24819347242167735	16	80	100	77.78	18	853952	single	995255974	medium
24819347242167735	17	80	100	86.11	41	809126	single	995255974	medium
24819347242167735	18	80	100	72.22	56	883424	single	995255974	medium
24819347242167735	19	80	100	86.11	71	1036056	single	995255974	medium
24819347242167735	20	80	100	75	77	928846	single	995255974	medium
24819347242167735	21	80	100	72.22	21	809160	single	995255974	medium
24819347242167735	22	80	100	75	67	879717	single	995255974	medium
24819347242167735	23	80	100	77.78	53	892708	single	995255974	medium
24819347242167735	24	80	100	91.67	58	863711	single	995255974	medium
24819347242167735	25	80	100	86.11	61	964423	single	995255974	medium
24819347242167735	26	80	100	83.33	70	941125	single	995255974	medium
24819347242167735	27	80	100	91.67	73	949172	single	995255974	medium
24819347242167735	28	80	100	83.33	65	713620	single	995255974	medium
24819347242167735	29	80	100	80.56	39	714330	single	995255974	medium
24819347242167735	30	80	100	88.89	62	969369	single	995255974	medium
24819347242167735	31	80	100	80.56	89	730825	single	995255974	medium
24819347242167735	32	80	100	83.33	35	829656	single	995255974	medium
24819347242167735	33	80	100	86.11	61	883045	single	995255974	medium
24819347242167735	34	80	100	86.11	61	917374	single	995255974	medium
24819347242167735	35	80	100	75	52	795233	single	995255974	medium
24819347242167735	36	31	100	61.11	37	282664	single	995255974	medium
24819347242167735	37	80	100	83.33	80	661958	single	995255974	medium
24819347242167735	38	80	100	69.44	50	876139	single	995255974	medium
24819347242167735	39	80	100	66.67	29	419183	single	995255974	medium
24819347242167735	40	80	100	72.22	71	761597	single	995255974	medium
24819347242167735	41	80	100	86.11	71	758325	single	995255974	medium
24819347242167735	42	49	100	61.11	42	345042	single	995255974	medium
24819347242167735	43	14	100	50	43	119663	single	995255974	medium
24819347242167735	44	80	100	83.33	35	819756	single	995255974	medium
24819347242167735	45	80	100	80.56	69	935774	single	995255974	medium
24819347242167735	46	80	100	75	37	918111	single	995255974	medium
24819347242167735	47	80	100	86.11	71	833188	single	995255974	medium
24819347242167735	48	80	100	75	-18	773358	single	995255974	medium
24819347242167735	49	80	100	86.11	51	894557	single	995255974	medium
24819347242167735	50	80	100	86.11	66	882309	single	995255974	medium
24859763145266570	1	80	83.33	80.56	84	934062	multi	995255974	medium
24859763145266570	2	80	97.22	88.89	122	846021	multi	995255974	medium
24859763145266570	3	21	97.22	36.11	43	267911	multi	995255974	medium
24859763145266570	4	42	97.22	86.11	111	506386	multi	995255974	medium
24859763145266570	5	80	97.22	83.33	110	678158	multi	995255974	medium
24859763145266570	6	33	97.22	77.78	88	334426	multi	995255974	medium
24859763145266570	7	80	97.22	80.56	109	985628	multi	995255974	medium
24859763145266570	8	20	97.22	52.78	49	232833	multi	995255974	medium
24859763145266570	9	32	97.22	69.44	75	397043	multi	995255974	medium
24859763145266570	10	80	97.22	77.78	68	645606	multi	995255974	medium
24859763145266570	11	19	97.22	50	53	249103	multi	995255974	medium
24859763145266570	12	80	97.22	86.11	86	794946	multi	995255974	medium
24859763145266570	13	5	97.22	16.67	21	19769	multi	995255974	medium
24859763145266570	14	80	97.22	63.89	38	614627	multi	995255974	medium
24859763145266570	15	80	97.22	33.33	27	1064646	multi	995255974	medium
24859763145266570	16	80	97.22	83.33	105	755624	multi	995255974	medium
24859763145266570	17	19	97.22	50	48	213575	multi	995255974	medium
24859763145266570	18	59	97.22	91.67	83	723385	multi	995255974	medium
24859763145266570	19	80	97.22	27.78	25	665545	multi	995255974	medium
24859763145266570	20	80	97.22	72.22	81	960270	multi	995255974	medium
24859763145266570	21	80	97.22	83.33	85	1016258	multi	995255974	medium
24859763145266570	22	44	97.22	50	53	471475	multi	995255974	medium
24859763145266570	23	80	97.22	83.33	100	585129	multi	995255974	medium
24859763145266570	24	80	97.22	66.67	74	944397	multi	995255974	medium
24859763145266570	25	71	97.22	83.33	75	679112	multi	995255974	medium
24859763145266570	26	80	97.22	75	87	783235	multi	995255974	medium
24859763145266570	27	80	97.22	94.44	99	992814	multi	995255974	medium
24859763145266570	28	80	97.22	83.33	65	987016	multi	995255974	medium
24859763145266570	29	80	97.22	22.22	18	1088795	multi	995255974	medium
24859763145266570	30	4	97.22	5.56	7	8377	multi	995255974	medium
24859763145266570	31	80	97.22	88.89	92	931314	multi	995255974	medium
24859763145266570	32	80	97.22	50	53	993371	multi	995255974	medium
24859763145266570	33	80	97.22	77.78	93	625827	multi	995255974	medium
24859763145266570	34	80	97.22	63.89	58	224260	multi	995255974	medium
24859763145266570	35	80	97.22	80.56	84	686673	multi	995255974	medium
24859763145266570	36	80	97.22	83.33	95	687991	multi	995255974	medium
24859763145266570	37	80	97.22	75	72	936076	multi	995255974	medium
24859763145266570	38	80	100	91.67	118	684175	multi	995255974	medium
24859763145266570	39	80	100	41.67	40	107231	multi	995255974	medium
24859763145266570	40	80	100	66.67	59	582477	multi	995255974	medium
24859763145266570	41	80	100	77.78	68	710780	multi	995255974	medium
24859763145266570	42	80	100	91.67	88	850168	multi	995255974	medium
24859763145266570	43	80	100	83.33	80	928569	multi	995255974	medium
24859763145266570	44	80	100	88.89	92	902684	multi	995255974	medium
24859763145266570	45	80	100	83.33	80	985273	multi	995255974	medium
24859763145266570	46	80	100	80.56	89	984974	multi	995255974	medium
24859763145266570	47	80	100	50	23	769528	multi	995255974	medium
24859763145266570	48	80	100	77.78	68	848926	multi	995255974	medium
24859763145266570	49	80	100	83.33	110	782464	multi	995255974	medium
24859763145266570	50	80	100	80.56	69	775152	multi	995255974	medium
24894902731054588	1	80	80.56	80.56	99	892854	multi	995255974	medium
24894902731054588	2	79	88.89	80.56	94	858779	multi	995255974	medium
24894902731054588	3	66	94.44	83.33	90	828887	multi	995255974	medium
24894902731054588	4	80	94.44	69.44	85	931750	multi	995255974	medium
24894902731054588	5	80	100	94.44	109	1056445	multi	995255974	medium
24894902731054588	6	80	100	94.44	109	981207	multi	995255974	medium
24894902731054588	7	80	100	83.33	75	806579	multi	995255974	medium
24894902731054588	8	36	100	69.44	65	347200	multi	995255974	medium
24894902731054588	9	80	100	83.33	95	616040	multi	995255974	medium
24894902731054588	10	80	100	72.22	86	1064605	multi	995255974	medium
24894902731054588	11	80	100	52.78	54	982085	multi	995255974	medium
24894902731054588	12	80	100	33.33	27	1096293	multi	995255974	medium
24894902731054588	13	55	100	69.44	75	688734	multi	995255974	medium
24894902731054588	14	80	100	66.67	64	745386	multi	995255974	medium
24894902731054588	15	5	100	19.44	17	31976	multi	995255974	medium
24894902731054588	16	80	100	75	57	462378	multi	995255974	medium
24894902731054588	17	80	100	77.78	73	649945	multi	995255974	medium
24894902731054588	18	80	100	88.89	77	848292	multi	995255974	medium
24894902731054588	19	80	100	80.56	99	1093452	multi	995255974	medium
24894902731054588	20	60	100	83.33	80	756956	multi	995255974	medium
24894902731054588	21	80	100	86.11	106	643870	multi	995255974	medium
24894902731054588	22	80	100	75	92	742858	multi	995255974	medium
24894902731054588	23	80	100	86.11	96	931368	multi	995255974	medium
24894902731054588	24	80	100	91.67	93	977910	multi	995255974	medium
24894902731054588	25	80	100	77.78	73	796474	multi	995255974	medium
24894902731054588	26	54	100	77.78	78	582231	multi	995255974	medium
24894902731054588	27	80	100	75	77	633218	multi	995255974	medium
24894902731054588	28	76	100	88.89	107	969390	multi	995255974	medium
24894902731054588	29	34	100	66.67	74	321881	multi	995255974	medium
24894902731054588	30	50	100	88.89	102	487286	multi	995255974	medium
24894902731054588	31	80	100	77.78	53	675919	multi	995255974	medium
24894902731054588	32	80	100	25	19	638942	multi	995255974	medium
24894902731054588	33	80	100	94.44	114	971660	multi	995255974	medium
24894902731054588	34	80	100	58.33	66	405563	multi	995255974	medium
24894902731054588	35	80	100	61.11	77	613225	multi	995255974	medium
24894902731054588	36	80	100	86.11	106	713336	multi	995255974	medium
24894902731054588	37	66	100	86.11	106	749093	multi	995255974	medium
24894902731054588	38	14	100	52.78	54	133034	multi	995255974	medium
24894902731054588	39	80	100	75	72	659712	multi	995255974	medium
24894902731054588	40	80	100	83.33	45	926771	multi	995255974	medium
24894902731054588	41	80	100	88.89	82	772782	multi	995255974	medium
24894902731054588	42	80	100	72.22	71	663437	multi	995255974	medium
24894902731054588	43	80	100	69.44	65	630886	multi	995255974	medium
24894902731054588	44	23	100	58.33	51	295445	multi	995255974	medium
24894902731054588	45	80	100	61.11	67	540777	multi	995255974	medium
24894902731054588	46	80	100	88.89	112	892780	multi	995255974	medium
24894902731054588	47	80	100	58.33	51	433226	multi	995255974	medium
24894902731054588	48	80	100	80.56	89	832741	multi	995255974	medium
24894902731054588	49	80	100	58.33	6	734558	multi	995255974	medium
24894902731054588	50	63	100	86.11	101	894973	multi	995255974	medium
24931626166297661	1	80	58.33	58.33	41	491094	multi	995255974	medium
24931626166297661	2	80	88.89	83.33	80	1031769	multi	995255974	medium
24931626166297661	3	80	88.89	44.44	41	489588	multi	995255974	medium
24931626166297661	4	80	94.44	72.22	71	626561	multi	995255974	medium
24931626166297661	5	80	94.44	72.22	81	855547	multi	995255974	medium
24931626166297661	6	80	97.22	80.56	94	739454	multi	995255974	medium
24931626166297661	7	80	97.22	63.89	48	798223	multi	995255974	medium
24931626166297661	8	80	97.22	50	48	282490	multi	995255974	medium
24931626166297661	9	56	97.22	86.11	96	696972	multi	995255974	medium
24931626166297661	10	16	97.22	25	19	60261	multi	995255974	medium
24931626166297661	11	80	97.22	83.33	105	829577	multi	995255974	medium
24931626166297661	12	80	97.22	27.78	30	53804	multi	995255974	medium
24931626166297661	13	58	97.22	83.33	95	600202	multi	995255974	medium
24931626166297661	14	80	100	83.33	75	723534	multi	995255974	medium
24931626166297661	15	80	100	50	58	797126	multi	995255974	medium
24931626166297661	16	80	100	66.67	64	719624	multi	995255974	medium
24931626166297661	17	80	100	63.89	48	361251	multi	995255974	medium
24931626166297661	18	80	100	58.33	36	681337	multi	995255974	medium
24931626166297661	19	80	100	88.89	97	883389	multi	995255974	medium
24931626166297661	20	69	100	77.78	93	687539	multi	995255974	medium
24931626166297661	21	80	100	69.44	90	747680	multi	995255974	medium
24931626166297661	22	80	100	91.67	113	790892	multi	995255974	medium
24931626166297661	23	80	100	77.78	88	684672	multi	995255974	medium
24931626166297661	24	80	100	33.33	27	697936	multi	995255974	medium
24931626166297661	25	80	100	69.44	70	705057	multi	995255974	medium
24931626166297661	26	19	100	52.78	54	160668	multi	995255974	medium
24931626166297661	27	80	100	27.78	25	77665	multi	995255974	medium
24931626166297661	28	80	100	75	82	734929	multi	995255974	medium
24931626166297661	29	80	100	58.33	61	686707	multi	995255974	medium
24931626166297661	30	80	100	75	72	791269	multi	995255974	medium
24931626166297661	31	80	100	16.67	-79	1011499	multi	995255974	medium
24931626166297661	32	80	100	86.11	106	826457	multi	995255974	medium
24931626166297661	33	8	100	27.78	30	48836	multi	995255974	medium
24931626166297661	34	80	100	88.89	77	730849	multi	995255974	medium
24931626166297661	35	5	100	16.67	21	18876	multi	995255974	medium
24931626166297661	36	80	100	55.56	55	303867	multi	995255974	medium
24931626166297661	37	80	100	63.89	58	624576	multi	995255974	medium
24931626166297661	38	80	100	75	92	674484	multi	995255974	medium
24931626166297661	39	80	100	75	82	922590	multi	995255974	medium
24931626166297661	40	80	100	88.89	92	1076441	multi	995255974	medium
24931626166297661	41	80	100	69.44	60	832211	multi	995255974	medium
24931626166297661	42	80	100	61.11	47	704029	multi	995255974	medium
24931626166297661	43	80	100	72.22	71	646333	multi	995255974	medium
24931626166297661	44	80	100	58.33	51	536059	multi	995255974	medium
24931626166297661	45	80	100	72.22	81	949298	multi	995255974	medium
24931626166297661	46	80	100	52.78	49	474948	multi	995255974	medium
24931626166297661	47	26	100	50	53	352647	multi	995255974	medium
24931626166297661	48	80	100	69.44	45	635492	multi	995255974	medium
24931626166297661	49	80	100	58.33	61	567708	multi	995255974	medium
24931626166297661	50	80	100	72.22	81	677875	multi	995255974	medium
24963439124654343	1	63	80.56	80.56	99	743019	multi	995255974	medium
24963439124654343	2	80	91.67	86.11	106	1000266	multi	995255974	medium
24963439124654343	3	80	97.22	88.89	107	1019488	multi	995255974	medium
24963439124654343	4	10	97.22	47.22	42	109501	multi	995255974	medium
24963439124654343	5	80	97.22	75	87	714988	multi	995255974	medium
24963439124654343	6	80	100	69.44	55	851495	multi	995255974	medium
24963439124654343	7	28	100	52.78	49	223334	multi	995255974	medium
24963439124654343	8	80	100	91.67	103	900520	multi	995255974	medium
24963439124654343	9	39	100	63.89	43	400705	multi	995255974	medium
24963439124654343	10	80	100	69.44	90	1081100	multi	995255974	medium
24963439124654343	11	80	100	50	43	413010	multi	995255974	medium
24963439124654343	12	15	100	44.44	41	141555	multi	995255974	medium
24963439124654343	13	80	100	80.56	69	784462	multi	995255974	medium
24963439124654343	14	34	100	55.56	65	247674	multi	995255974	medium
24963439124654343	15	80	100	86.11	96	808896	multi	995255974	medium
24963439124654343	16	80	100	25	-66	1005500	multi	995255974	medium
24963439124654343	17	80	100	58.33	66	344796	multi	995255974	medium
24963439124654343	18	80	100	63.89	68	495041	multi	995255974	medium
24963439124654343	19	80	100	47.22	47	485313	multi	995255974	medium
24963439124654343	20	46	100	83.33	95	460841	multi	995255974	medium
24963439124654343	21	80	100	38.89	29	165089	multi	995255974	medium
24963439124654343	22	80	100	27.78	-50	1005975	multi	995255974	medium
24963439124654343	23	80	100	80.56	64	532475	multi	995255974	medium
24963439124654343	24	80	100	80.56	79	807044	multi	995255974	medium
24963439124654343	25	80	100	75	82	334455	multi	995255974	medium
24963439124654343	26	62	100	83.33	90	620658	multi	995255974	medium
24963439124654343	27	64	100	86.11	111	723740	multi	995255974	medium
24963439124654343	28	80	100	69.44	55	638241	multi	995255974	medium
24963439124654343	29	80	100	86.11	86	884314	multi	995255974	medium
24963439124654343	30	80	100	58.33	26	639057	multi	995255974	medium
24963439124654343	31	80	100	77.78	63	933357	multi	995255974	medium
24963439124654343	32	80	100	77.78	93	977580	multi	995255974	medium
24963439124654343	33	80	100	88.89	77	943396	multi	995255974	medium
24963439124654343	34	80	100	72.22	41	753243	multi	995255974	medium
24963439124654343	35	80	100	77.78	93	1066922	multi	995255974	medium
24963439124654343	36	80	100	88.89	97	1035102	multi	995255974	medium
24963439124654343	37	59	100	75	82	619165	multi	995255974	medium
24963439124654343	38	80	100	72.22	61	783892	multi	995255974	medium
24963439124654343	39	80	100	94.44	104	824243	multi	995255974	medium
24963439124654343	40	80	100	58.33	71	751289	multi	995255974	medium
24963439124654343	41	80	100	36.11	38	335992	multi	995255974	medium
24963439124654343	42	80	100	66.67	59	811697	multi	995255974	medium
24963439124654343	43	80	100	91.67	88	1083940	multi	995255974	medium
24963439124654343	44	80	100	88.89	77	888228	multi	995255974	medium
24963439124654343	45	80	100	83.33	100	1011458	multi	995255974	medium
24963439124654343	46	80	100	80.56	94	537553	multi	995255974	medium
24963439124654343	47	56	100	72.22	81	336799	multi	995255974	medium
24963439124654343	48	80	100	61.11	52	776104	multi	995255974	medium
24963439124654343	49	80	100	83.33	90	914354	multi	995255974	medium
24963439124654343	50	80	100	50	43	363479	multi	995255974	medium
24998474967920831	1	80	91.67	91.67	73	897189	multi	995255974	medium
24998474967920831	2	80	100	97.22	125	943770	multi	995255974	medium
24998474967920831	3	14	100	44.44	41	125713	multi	995255974	medium
24998474967920831	4	80	100	94.44	104	1052499	multi	995255974	medium
24998474967920831	5	58	100	80.56	84	665632	multi	995255974	medium
24998474967920831	6	80	100	77.78	88	793659	multi	995255974	medium
24998474967920831	7	48	100	88.89	107	554251	multi	995255974	medium
24998474967920831	8	28	100	75	92	313704	multi	995255974	medium
24998474967920831	9	28	100	63.89	63	216238	multi	995255974	medium
24998474967920831	10	80	100	44.44	41	804420	multi	995255974	medium
24998474967920831	11	80	100	77.78	73	882716	multi	995255974	medium
24998474967920831	12	80	100	77.78	93	734492	multi	995255974	medium
24998474967920831	13	80	100	61.11	62	332424	multi	995255974	medium
24998474967920831	14	11	100	16.67	16	125840	multi	995255974	medium
24998474967920831	15	80	100	61.11	72	408591	multi	995255974	medium
24998474967920831	16	80	100	69.44	65	798782	multi	995255974	medium
24998474967920831	17	80	100	97.22	115	1027959	multi	995255974	medium
24998474967920831	18	80	100	86.11	86	888411	multi	995255974	medium
24998474967920831	19	15	100	38.89	24	111074	multi	995255974	medium
24998474967920831	20	80	100	83.33	100	952218	multi	995255974	medium
24998474967920831	21	43	100	72.22	71	597762	multi	995255974	medium
24998474967920831	22	80	100	36.11	33	204921	multi	995255974	medium
24998474967920831	23	80	100	52.78	54	725857	multi	995255974	medium
24998474967920831	24	80	100	63.89	68	559248	multi	995255974	medium
24998474967920831	25	80	100	72.22	66	1055520	multi	995255974	medium
24998474967920831	26	80	100	72.22	71	579963	multi	995255974	medium
24998474967920831	27	80	100	88.89	122	1014781	multi	995255974	medium
24998474967920831	28	80	100	91.67	103	973011	multi	995255974	medium
24998474967920831	29	80	100	94.44	114	750500	multi	995255974	medium
24998474967920831	30	34	100	66.67	64	422548	multi	995255974	medium
24998474967920831	31	6	100	16.67	11	44786	multi	995255974	medium
24998474967920831	32	80	100	66.67	69	691173	multi	995255974	medium
24998474967920831	33	16	100	52.78	44	130672	multi	995255974	medium
24998474967920831	34	80	100	61.11	47	806601	multi	995255974	medium
24998474967920831	35	46	100	55.56	65	627534	multi	995255974	medium
24998474967920831	36	20	100	47.22	37	240389	multi	995255974	medium
24998474967920831	37	80	100	38.89	34	766719	multi	995255974	medium
24998474967920831	38	80	100	63.89	58	528001	multi	995255974	medium
24998474967920831	39	80	100	47.22	47	162614	multi	995255974	medium
24998474967920831	40	80	100	83.33	50	898774	multi	995255974	medium
24998474967920831	41	80	100	69.44	40	761877	multi	995255974	medium
24998474967920831	42	80	100	72.22	76	529264	multi	995255974	medium
24998474967920831	43	80	100	72.22	66	476585	multi	995255974	medium
24998474967920831	44	80	100	72.22	66	615504	multi	995255974	medium
24998474967920831	45	80	100	61.11	72	699458	multi	995255974	medium
24998474967920831	46	80	100	69.44	65	534472	multi	995255974	medium
24998474967920831	47	80	100	69.44	70	795169	multi	995255974	medium
24998474967920831	48	80	100	86.11	81	780962	multi	995255974	medium
24998474967920831	49	80	100	83.33	90	691112	multi	995255974	medium
24998474967920831	50	26	100	55.56	50	320098	multi	995255974	medium
25029787154206928	1	80	72.22	72.22	86	561849	multi	995255974	medium
25029787154206928	2	80	94.44	94.44	129	894254	multi	995255974	medium
25029787154206928	3	28	97.22	72.22	66	285022	multi	995255974	medium
25029787154206928	4	80	97.22	77.78	73	745127	multi	995255974	medium
25029787154206928	5	80	97.22	69.44	70	877429	multi	995255974	medium
25029787154206928	6	80	100	83.33	85	629266	multi	995255974	medium
25029787154206928	7	80	100	77.78	83	672277	multi	995255974	medium
25029787154206928	8	7	100	13.89	15	27009	multi	995255974	medium
25029787154206928	9	80	100	75	77	1020542	multi	995255974	medium
25029787154206928	10	48	100	52.78	44	408262	multi	995255974	medium
25029787154206928	11	43	100	61.11	67	501447	multi	995255974	medium
25029787154206928	12	21	100	75	67	258968	multi	995255974	medium
25029787154206928	13	80	100	88.89	92	953922	multi	995255974	medium
25029787154206928	14	80	100	61.11	57	778310	multi	995255974	medium
25029787154206928	15	80	100	75	82	511974	multi	995255974	medium
25029787154206928	16	80	100	80.56	69	588506	multi	995255974	medium
25029787154206928	17	80	100	33.33	32	630899	multi	995255974	medium
25029787154206928	18	63	100	80.56	89	545840	multi	995255974	medium
25029787154206928	19	80	100	94.44	94	862235	multi	995255974	medium
25029787154206928	20	80	100	72.22	81	549292	multi	995255974	medium
25029787154206928	21	80	100	86.11	91	910756	multi	995255974	medium
25029787154206928	22	34	100	69.44	75	341126	multi	995255974	medium
25029787154206928	23	80	100	41.67	40	249181	multi	995255974	medium
25029787154206928	24	80	100	80.56	94	602938	multi	995255974	medium
25029787154206928	25	80	100	63.89	48	584334	multi	995255974	medium
25029787154206928	26	80	100	63.89	-2	950451	multi	995255974	medium
25029787154206928	27	80	100	86.11	76	736705	multi	995255974	medium
25029787154206928	28	80	100	86.11	116	755933	multi	995255974	medium
25029787154206928	29	80	100	80.56	79	615548	multi	995255974	medium
25029787154206928	30	80	100	63.89	63	735493	multi	995255974	medium
25029787154206928	31	16	100	66.67	69	149959	multi	995255974	medium
25029787154206928	32	80	100	50	48	695824	multi	995255974	medium
25029787154206928	33	80	100	77.78	83	755961	multi	995255974	medium
25029787154206928	34	80	100	69.44	75	806887	multi	995255974	medium
25029787154206928	35	80	100	77.78	98	703939	multi	995255974	medium
25029787154206928	36	80	100	38.89	24	421810	multi	995255974	medium
25029787154206928	37	80	100	66.67	54	539801	multi	995255974	medium
25029787154206928	38	80	100	72.22	71	452482	multi	995255974	medium
25029787154206928	39	80	100	38.89	34	1091075	multi	995255974	medium
25029787154206928	40	80	100	69.44	70	580563	multi	995255974	medium
25029787154206928	41	80	100	63.89	23	670665	multi	995255974	medium
25029787154206928	42	22	100	52.78	59	304000	multi	995255974	medium
25029787154206928	43	80	100	66.67	74	635113	multi	995255974	medium
25029787154206928	44	80	100	88.89	97	1062237	multi	995255974	medium
25029787154206928	45	80	100	88.89	92	899636	multi	995255974	medium
25029787154206928	46	80	100	91.67	113	1004218	multi	995255974	medium
25029787154206928	47	8	100	22.22	23	66396	multi	995255974	medium
25029787154206928	48	80	100	63.89	68	1075757	multi	995255974	medium
25029787154206928	49	80	100	77.78	63	733989	multi	995255974	medium
25029787154206928	50	80	100	91.67	98	981112	multi	995255974	medium
25062903230507871	1	80	86.11	86.11	96	730754	multi	995255974	medium
25062903230507871	2	67	91.67	47.22	57	560076	multi	995255974	medium
25062903230507871	3	80	91.67	30.56	21	79788	multi	995255974	medium
25062903230507871	4	80	94.44	77.78	58	664340	multi	995255974	medium
25062903230507871	5	80	94.44	61.11	62	620776	multi	995255974	medium
25062903230507871	6	80	97.22	94.44	109	926438	multi	995255974	medium
25062903230507871	7	80	97.22	83.33	100	1006273	multi	995255974	medium
25062903230507871	8	80	97.22	72.22	71	798131	multi	995255974	medium
25062903230507871	9	80	100	66.67	69	975279	multi	995255974	medium
25062903230507871	10	80	100	47.22	42	518552	multi	995255974	medium
25062903230507871	11	80	100	47.22	52	331654	multi	995255974	medium
25062903230507871	12	80	100	72.22	66	495684	multi	995255974	medium
25062903230507871	13	80	100	88.89	97	971390	multi	995255974	medium
25062903230507871	14	80	100	66.67	49	883162	multi	995255974	medium
25062903230507871	15	80	100	63.89	63	755053	multi	995255974	medium
25062903230507871	16	80	100	61.11	37	532531	multi	995255974	medium
25062903230507871	17	80	100	27.78	-55	1011201	multi	995255974	medium
25062903230507871	18	80	100	63.89	63	481527	multi	995255974	medium
25062903230507871	19	80	100	52.78	44	470117	multi	995255974	medium
25062903230507871	20	80	100	75	92	523722	multi	995255974	medium
25062903230507871	21	80	100	69.44	65	640208	multi	995255974	medium
25062903230507871	22	54	100	77.78	88	581475	multi	995255974	medium
25062903230507871	23	28	100	55.56	55	232135	multi	995255974	medium
25062903230507871	24	55	100	77.78	88	480478	multi	995255974	medium
25062903230507871	25	80	100	75	72	626995	multi	995255974	medium
25062903230507871	26	28	100	75	72	349426	multi	995255974	medium
25062903230507871	27	80	100	83.33	90	812889	multi	995255974	medium
25062903230507871	28	80	100	63.89	33	750057	multi	995255974	medium
25062903230507871	29	80	100	86.11	96	947725	multi	995255974	medium
25062903230507871	30	51	100	86.11	91	638652	multi	995255974	medium
25062903230507871	31	80	100	80.56	79	965957	multi	995255974	medium
25062903230507871	32	80	100	83.33	120	978495	multi	995255974	medium
25062903230507871	33	80	100	83.33	85	826846	multi	995255974	medium
25062903230507871	34	80	100	58.33	66	262554	multi	995255974	medium
25062903230507871	35	80	100	94.44	129	902995	multi	995255974	medium
25062903230507871	36	80	100	94.44	104	1021674	multi	995255974	medium
25062903230507871	37	65	100	86.11	81	632082	multi	995255974	medium
25062903230507871	38	80	100	77.78	53	779865	multi	995255974	medium
25062903230507871	39	80	100	80.56	104	830932	multi	995255974	medium
25062903230507871	40	80	100	77.78	88	981505	multi	995255974	medium
25062903230507871	41	13	100	50	43	167142	multi	995255974	medium
25062903230507871	42	24	100	61.11	62	212853	multi	995255974	medium
25062903230507871	43	80	100	83.33	95	900397	multi	995255974	medium
25062903230507871	44	80	100	58.33	36	797573	multi	995255974	medium
25062903230507871	45	80	100	86.11	101	927092	multi	995255974	medium
25062903230507871	46	8	100	19.44	22	37761	multi	995255974	medium
25062903230507871	47	80	100	69.44	80	769220	multi	995255974	medium
25062903230507871	48	80	100	80.56	94	1020577	multi	995255974	medium
25062903230507871	49	80	100	91.67	108	1074407	multi	995255974	medium
25062903230507871	50	17	100	61.11	62	143984	multi	995255974	medium
25097247672972661	1	80	83.33	83.33	85	964284	multi	995255974	medium
25097247672972661	2	80	94.44	83.33	85	987977	multi	995255974	medium
25097247672972661	3	80	97.22	58.33	61	463760	multi	995255974	medium
25097247672972661	4	80	100	77.78	98	946257	multi	995255974	medium
25097247672972661	5	80	100	66.67	79	950628	multi	995255974	medium
25097247672972661	6	80	100	83.33	90	908662	multi	995255974	medium
25097247672972661	7	80	100	19.44	22	722117	multi	995255974	medium
25097247672972661	8	80	100	66.67	59	171654	multi	995255974	medium
25097247672972661	9	80	100	86.11	81	657816	multi	995255974	medium
25097247672972661	10	80	100	86.11	111	965929	multi	995255974	medium
25097247672972661	11	80	100	69.44	95	568538	multi	995255974	medium
25097247672972661	12	80	100	30.56	26	65931	multi	995255974	medium
25097247672972661	13	80	100	69.44	45	615793	multi	995255974	medium
25097247672972661	14	80	100	91.67	103	794297	multi	995255974	medium
25097247672972661	15	80	100	91.67	103	994030	multi	995255974	medium
25097247672972661	16	80	100	38.89	39	981477	multi	995255974	medium
25097247672972661	17	54	100	86.11	91	525945	multi	995255974	medium
25097247672972661	18	53	100	75	62	500800	multi	995255974	medium
25097247672972661	19	80	100	58.33	61	639530	multi	995255974	medium
25097247672972661	20	72	100	83.33	85	813725	multi	995255974	medium
25097247672972661	21	80	100	86.11	91	851089	multi	995255974	medium
25097247672972661	22	80	100	30.56	11	980534	multi	995255974	medium
25097247672972661	23	80	100	69.44	60	902189	multi	995255974	medium
25097247672972661	24	80	100	83.33	95	1095222	multi	995255974	medium
25097247672972661	25	22	100	69.44	65	232972	multi	995255974	medium
25097247672972661	26	80	100	61.11	52	330859	multi	995255974	medium
25097247672972661	27	80	100	58.33	56	474245	multi	995255974	medium
25097247672972661	28	80	100	69.44	50	611305	multi	995255974	medium
25097247672972661	29	80	100	69.44	50	702579	multi	995255974	medium
25097247672972661	30	80	100	94.44	104	841891	multi	995255974	medium
25097247672972661	31	16	100	36.11	38	166216	multi	995255974	medium
25097247672972661	32	80	100	19.44	-48	965643	multi	995255974	medium
25097247672972661	33	43	100	83.33	90	379627	multi	995255974	medium
25097247672972661	34	80	100	66.67	74	501664	multi	995255974	medium
25097247672972661	35	80	100	86.11	96	1028511	multi	995255974	medium
25097247672972661	36	80	100	69.44	50	998135	multi	995255974	medium
25097247672972661	37	62	100	88.89	97	743568	multi	995255974	medium
25097247672972661	38	80	100	86.11	91	813549	multi	995255974	medium
25097247672972661	39	80	100	91.67	103	815066	multi	995255974	medium
25097247672972661	40	80	100	88.89	97	793012	multi	995255974	medium
25097247672972661	41	80	100	69.44	75	708662	multi	995255974	medium
25097247672972661	42	80	100	72.22	71	672389	multi	995255974	medium
25097247672972661	43	80	100	88.89	102	888968	multi	995255974	medium
25097247672972661	44	80	100	66.67	64	399174	multi	995255974	medium
25097247672972661	45	80	100	77.78	58	599867	multi	995255974	medium
25097247672972661	46	80	100	86.11	101	701755	multi	995255974	medium
25097247672972661	47	12	100	61.11	52	109051	multi	995255974	medium
25097247672972661	48	80	100	50	43	207430	multi	995255974	medium
25097247672972661	49	80	100	80.56	64	931312	multi	995255974	medium
25097247672972661	50	80	100	69.44	70	959452	multi	995255974	medium
25132612431882327	1	80	63.89	63.89	48	663486	multi	995255974	medium
25132612431882327	2	80	97.22	75	-83	968628	multi	995255974	medium
25132612431882327	3	80	97.22	72.22	91	565867	multi	995255974	medium
25132612431882327	4	80	97.22	41.67	30	103784	multi	995255974	medium
25132612431882327	5	80	97.22	69.44	75	779212	multi	995255974	medium
25132612431882327	6	80	97.22	55.56	60	650106	multi	995255974	medium
25132612431882327	7	80	97.22	63.89	73	624934	multi	995255974	medium
25132612431882327	8	80	97.22	61.11	57	561513	multi	995255974	medium
25132612431882327	9	80	100	75	57	564309	multi	995255974	medium
25132612431882327	10	80	100	77.78	93	610704	multi	995255974	medium
25132612431882327	11	80	100	52.78	64	733838	multi	995255974	medium
25132612431882327	12	80	100	94.44	89	959961	multi	995255974	medium
25132612431882327	13	80	100	72.22	86	932498	multi	995255974	medium
25132612431882327	14	80	100	77.78	78	932537	multi	995255974	medium
25132612431882327	15	80	100	75	67	732162	multi	995255974	medium
25132612431882327	16	80	100	61.11	57	725415	multi	995255974	medium
25132612431882327	17	80	100	75	87	902309	multi	995255974	medium
25132612431882327	18	29	100	61.11	72	322198	multi	995255974	medium
25132612431882327	19	80	100	75	92	720976	multi	995255974	medium
25132612431882327	20	80	100	80.56	59	907695	multi	995255974	medium
25132612431882327	21	58	100	91.67	93	726442	multi	995255974	medium
25132612431882327	22	80	100	77.78	78	1017452	multi	995255974	medium
25132612431882327	23	58	100	88.89	117	728042	multi	995255974	medium
25132612431882327	24	80	100	94.44	84	976911	multi	995255974	medium
25132612431882327	25	69	100	91.67	123	851461	multi	995255974	medium
25132612431882327	26	80	100	80.56	79	676284	multi	995255974	medium
25132612431882327	27	80	100	91.67	98	963343	multi	995255974	medium
25132612431882327	28	37	100	63.89	73	283518	multi	995255974	medium
25132612431882327	29	80	100	86.11	91	717376	multi	995255974	medium
25132612431882327	30	80	100	88.89	107	1015449	multi	995255974	medium
25132612431882327	31	80	100	58.33	56	852845	multi	995255974	medium
25132612431882327	32	80	100	91.67	103	929067	multi	995255974	medium
25132612431882327	33	80	100	83.33	80	824100	multi	995255974	medium
25132612431882327	34	80	100	86.11	96	747708	multi	995255974	medium
25132612431882327	35	20	100	63.89	58	189595	multi	995255974	medium
25132612431882327	36	80	100	77.78	68	654607	multi	995255974	medium
25132612431882327	37	80	100	72.22	51	864024	multi	995255974	medium
25132612431882327	38	80	100	75	77	737296	multi	995255974	medium
25132612431882327	39	80	100	41.67	30	551583	multi	995255974	medium
25132612431882327	40	75	100	50	43	465104	multi	995255974	medium
25132612431882327	41	34	100	69.44	70	445030	multi	995255974	medium
25132612431882327	42	80	100	75	52	1035568	multi	995255974	medium
25132612431882327	43	63	100	77.78	98	871938	multi	995255974	medium
25132612431882327	44	80	100	66.67	34	725019	multi	995255974	medium
25132612431882327	45	80	100	66.67	64	677331	multi	995255974	medium
25132612431882327	46	80	100	83.33	95	814427	multi	995255974	medium
25132612431882327	47	80	100	91.67	118	866726	multi	995255974	medium
25132612431882327	48	7	100	36.11	33	83738	multi	995255974	medium
25132612431882327	49	80	100	72.22	46	671691	multi	995255974	medium
25132612431882327	50	80	100	8.33	8	53635	multi	995255974	medium
25168311166330553	1	80	72.22	72.22	51	820671	multi	995255974	medium
25168311166330553	2	80	80.56	63.89	68	729422	multi	995255974	medium
25168311166330553	3	80	94.44	88.89	97	872537	multi	995255974	medium
25168311166330553	4	80	97.22	83.33	100	958317	multi	995255974	medium
25168311166330553	5	80	97.22	61.11	77	647191	multi	995255974	medium
25168311166330553	6	80	97.22	58.33	61	612604	multi	995255974	medium
25168311166330553	7	80	97.22	50	43	370597	multi	995255974	medium
25168311166330553	8	80	97.22	63.89	53	657585	multi	995255974	medium
25168311166330553	9	80	100	75	82	681946	multi	995255974	medium
25168311166330553	10	80	100	44.44	-14	1019058	multi	995255974	medium
25168311166330553	11	80	100	91.67	128	1050832	multi	995255974	medium
25168311166330553	12	65	100	88.89	82	835851	multi	995255974	medium
25168311166330553	13	70	100	66.67	64	440506	multi	995255974	medium
25168311166330553	14	80	100	83.33	75	922546	multi	995255974	medium
25168311166330553	15	80	100	61.11	47	550740	multi	995255974	medium
25168311166330553	16	80	100	52.78	54	159174	multi	995255974	medium
25168311166330553	17	80	100	66.67	79	793154	multi	995255974	medium
25168311166330553	18	80	100	47.22	57	494847	multi	995255974	medium
25168311166330553	19	80	100	77.78	78	721229	multi	995255974	medium
25168311166330553	20	80	100	66.67	44	703573	multi	995255974	medium
25168311166330553	21	67	100	86.11	71	632499	multi	995255974	medium
25168311166330553	22	80	100	63.89	58	613707	multi	995255974	medium
25168311166330553	23	80	100	80.56	94	709804	multi	995255974	medium
25168311166330553	24	80	100	72.22	61	737750	multi	995255974	medium
25168311166330553	25	24	100	66.67	69	272572	multi	995255974	medium
25168311166330553	26	80	100	91.67	88	1039508	multi	995255974	medium
25168311166330553	27	80	100	80.56	79	568273	multi	995255974	medium
25168311166330553	28	42	100	83.33	95	312982	multi	995255974	medium
25168311166330553	29	80	100	50	58	234027	multi	995255974	medium
25168311166330553	30	80	100	83.33	80	744216	multi	995255974	medium
25168311166330553	31	80	100	91.67	88	826785	multi	995255974	medium
25168311166330553	32	11	100	38.89	34	91730	multi	995255974	medium
25168311166330553	33	80	100	94.44	84	854765	multi	995255974	medium
25168311166330553	34	80	100	91.67	98	860697	multi	995255974	medium
25168311166330553	35	80	100	44.44	36	713037	multi	995255974	medium
25168311166330553	36	80	100	94.44	114	872059	multi	995255974	medium
25168311166330553	37	80	100	80.56	89	690679	multi	995255974	medium
25168311166330553	38	80	100	36.11	-12	944195	multi	995255974	medium
25168311166330553	39	80	100	38.89	49	627462	multi	995255974	medium
25168311166330553	40	24	100	55.56	55	240301	multi	995255974	medium
25168311166330553	41	17	100	44.44	46	169136	multi	995255974	medium
25168311166330553	42	80	100	27.78	30	683009	multi	995255974	medium
25168311166330553	43	80	100	69.44	55	807333	multi	995255974	medium
25168311166330553	44	80	100	91.67	83	866412	multi	995255974	medium
25168311166330553	45	80	100	83.33	85	607573	multi	995255974	medium
25168311166330553	46	80	100	86.11	66	939371	multi	995255974	medium
25168311166330553	47	80	100	91.67	68	977472	multi	995255974	medium
25168311166330553	48	60	100	69.44	80	702231	multi	995255974	medium
25168311166330553	49	80	100	88.89	112	1000462	multi	995255974	medium
25168311166330553	50	80	100	36.11	33	1114425	multi	995255974	medium
24456282562059040	1	150	41.43	41.43	-96	1519759	single	1291178558	large
24456282562059040	2	150	45.71	45.71	-93	2034624	single	1291178558	large
24456282562059040	3	150	47.14	47.14	-72	2392623	single	1291178558	large
24456282562059040	4	150	47.14	47.14	-52	2207965	single	1291178558	large
24456282562059040	5	150	47.14	42.86	-45	2010333	single	1291178558	large
24456282562059040	6	150	47.14	47.14	-97	2373463	single	1291178558	large
24456282562059040	7	150	47.14	47.14	-42	2870630	single	1291178558	large
24456282562059040	8	150	47.14	45.71	-18	2294666	single	1291178558	large
24456282562059040	9	150	47.14	44.29	-29	2080675	single	1291178558	large
24456282562059040	10	150	47.14	40	-87	2482888	single	1291178558	large
24456282562059040	11	150	47.14	47.14	3	2247639	single	1291178558	large
24456282562059040	12	150	47.14	44.29	-139	1943798	single	1291178558	large
24456282562059040	13	150	47.14	47.14	-57	1761441	single	1291178558	large
24456282562059040	14	150	47.14	42.86	-95	2085932	single	1291178558	large
24456282562059040	15	150	47.14	42.86	0	2423786	single	1291178558	large
24456282562059040	16	150	47.14	47.14	-17	2059882	single	1291178558	large
24456282562059040	17	150	47.14	42.86	-85	2454505	single	1291178558	large
24456282562059040	18	150	47.14	44.29	-19	2672245	single	1291178558	large
24456282562059040	19	150	47.14	28.57	-75	1687106	single	1291178558	large
24456282562059040	20	150	47.14	28.57	-30	2711630	single	1291178558	large
24456282562059040	21	150	47.14	44.29	-64	1683859	single	1291178558	large
24456282562059040	22	150	47.14	47.14	-32	2633141	single	1291178558	large
24456282562059040	23	150	47.14	45.71	-13	2157203	single	1291178558	large
24456282562059040	24	150	47.14	47.14	28	2469916	single	1291178558	large
24456282562059040	25	150	47.14	47.14	-7	1919204	single	1291178558	large
24456282562059040	26	150	47.14	45.71	-18	2354895	single	1291178558	large
24456282562059040	27	150	47.14	31.43	-33	1136584	single	1291178558	large
24456282562059040	28	150	47.14	47.14	28	2464530	single	1291178558	large
24456282562059040	29	150	47.14	47.14	-7	1592133	single	1291178558	large
24456282562059040	30	150	47.14	31.43	-13	1791583	single	1291178558	large
24456282562059040	31	150	47.14	31.43	17	2135549	single	1291178558	large
24456282562059040	32	150	47.14	41.43	-21	1846560	single	1291178558	large
24456282562059040	33	150	47.14	31.43	-38	2146050	single	1291178558	large
24456282562059040	34	150	47.14	47.14	8	1949455	single	1291178558	large
24456282562059040	35	150	47.14	45.71	2	2667565	single	1291178558	large
24456282562059040	36	150	47.14	38.57	12	2123414	single	1291178558	large
24456282562059040	37	150	47.14	44.29	-29	1715020	single	1291178558	large
24456282562059040	38	150	47.14	44.29	6	2131988	single	1291178558	large
24456282562059040	39	150	47.14	45.71	-28	2119527	single	1291178558	large
24456282562059040	40	150	47.14	30	-39	1441035	single	1291178558	large
24456282562059040	41	150	47.14	30	-9	1601021	single	1291178558	large
24456282562059040	42	150	47.14	47.14	-42	2246518	single	1291178558	large
24456282562059040	43	150	47.14	25.71	-52	1889095	single	1291178558	large
24456282562059040	44	150	47.14	22.86	-4	2557212	single	1291178558	large
24456282562059040	45	150	47.14	28.57	-30	2309526	single	1291178558	large
24456282562059040	46	150	47.14	45.71	2	1858718	single	1291178558	large
24456282562059040	47	150	47.14	31.43	12	2388793	single	1291178558	large
24456282562059040	48	150	47.14	31.43	-53	995001	single	1291178558	large
24456282562059040	49	17	47.14	12.86	14	35551	single	1291178558	large
24456282562059040	50	150	47.14	47.14	8	2753964	single	1291178558	large
24560230710154687	1	150	40	40	-112	1741954	single	1291178558	large
24560230710154687	2	150	41.43	40	-117	2221452	single	1291178558	large
24560230710154687	3	150	42.86	31.43	-38	1889277	single	1291178558	large
24560230710154687	4	150	42.86	42.86	-55	1766899	single	1291178558	large
24560230710154687	5	150	42.86	25.71	38	77961	single	1291178558	large
24560230710154687	6	150	42.86	42.86	-90	2268264	single	1291178558	large
24560230710154687	7	150	42.86	42.86	-30	2268617	single	1291178558	large
24560230710154687	8	150	42.86	41.43	-56	1752012	single	1291178558	large
24560230710154687	9	150	42.86	34.29	-91	2020914	single	1291178558	large
24560230710154687	10	150	42.86	42.86	0	2715391	single	1291178558	large
24560230710154687	11	150	42.86	42.86	-25	2226307	single	1291178558	large
24560230710154687	12	150	42.86	31.43	-53	2404202	single	1291178558	large
24560230710154687	13	150	42.86	42.86	-50	2385367	single	1291178558	large
24560230710154687	14	150	42.86	42.86	-110	2167120	single	1291178558	large
24560230710154687	15	150	42.86	42.86	-50	2225256	single	1291178558	large
24560230710154687	16	150	42.86	42.86	5	2276906	single	1291178558	large
24560230710154687	17	150	42.86	42.86	-85	2209770	single	1291178558	large
24560230710154687	18	150	42.86	42.86	10	2587557	single	1291178558	large
24560230710154687	19	150	42.86	42.86	-30	2015974	single	1291178558	large
24560230710154687	20	150	42.86	31.43	-58	2312352	single	1291178558	large
24560230710154687	21	150	42.86	41.43	-41	1831566	single	1291178558	large
24560230710154687	22	150	42.86	30	-39	1564570	single	1291178558	large
24560230710154687	23	150	42.86	41.43	-21	2518156	single	1291178558	large
24560230710154687	24	150	42.86	42.86	-25	2299992	single	1291178558	large
24560230710154687	25	150	42.86	42.86	10	1810270	single	1291178558	large
24560230710154687	26	150	42.86	41.43	-51	1957249	single	1291178558	large
24560230710154687	27	150	42.86	31.43	-38	2897720	single	1291178558	large
24560230710154687	28	150	42.86	31.43	-63	2476586	single	1291178558	large
24560230710154687	29	150	42.86	31.43	-63	2305307	single	1291178558	large
24560230710154687	30	150	42.86	40	-57	1553818	single	1291178558	large
24560230710154687	31	150	42.86	31.43	-3	2586851	single	1291178558	large
24560230710154687	32	150	42.86	42.86	-15	1484795	single	1291178558	large
24560230710154687	33	150	42.86	31.43	12	2869492	single	1291178558	large
24560230710154687	34	150	42.86	42.86	-40	2607690	single	1291178558	large
24560230710154687	35	150	42.86	42.86	-80	2528911	single	1291178558	large
24560230710154687	36	150	42.86	31.43	-18	2299601	single	1291178558	large
24560230710154687	37	150	42.86	31.43	-38	2538548	single	1291178558	large
24560230710154687	38	150	42.86	31.43	-28	2557119	single	1291178558	large
24560230710154687	39	150	42.86	42.86	-15	2611248	single	1291178558	large
24560230710154687	40	150	42.86	34.29	-56	1654490	single	1291178558	large
24560230710154687	41	150	42.86	41.43	19	2964027	single	1291178558	large
24560230710154687	42	150	42.86	31.43	22	2504187	single	1291178558	large
24560230710154687	43	150	42.86	31.43	-18	1629610	single	1291178558	large
24560230710154687	44	150	42.86	31.43	-28	1489211	single	1291178558	large
24560230710154687	45	150	42.86	35.71	0	1794152	single	1291178558	large
24560230710154687	46	150	42.86	42.86	30	2223531	single	1291178558	large
24560230710154687	47	150	42.86	32.86	-67	1735322	single	1291178558	large
24560230710154687	48	150	42.86	42.86	-5	2200472	single	1291178558	large
24560230710154687	49	150	42.86	42.86	10	2888679	single	1291178558	large
24560230710154687	50	44	48.57	42.86	70	631425	single	1291178558	large
24667285704453150	1	150	30	30	-144	1809687	single	1291178558	large
24667285704453150	2	150	47.14	45.71	-113	2315722	single	1291178558	large
24667285704453150	3	150	47.14	38.57	-88	1755306	single	1291178558	large
24667285704453150	4	150	47.14	31.43	-103	2554806	single	1291178558	large
24667285704453150	5	150	47.14	38.57	-78	2491718	single	1291178558	large
24667285704453150	6	150	47.14	42.86	-75	1914213	single	1291178558	large
24667285704453150	7	150	47.14	44.29	-29	2201515	single	1291178558	large
24667285704453150	8	10	47.14	14.29	20	26391	single	1291178558	large
24667285704453150	9	150	47.14	44.29	-29	1978396	single	1291178558	large
24667285704453150	10	150	47.14	47.14	-27	1868431	single	1291178558	large
24667285704453150	11	150	47.14	47.14	-107	2786412	single	1291178558	large
24667285704453150	12	150	47.14	45.71	-33	1721533	single	1291178558	large
24667285704453150	13	150	47.14	42.86	-30	2432907	single	1291178558	large
24667285704453150	14	150	47.14	30	-54	2128600	single	1291178558	large
24667285704453150	15	150	47.14	47.14	8	2811400	single	1291178558	large
24667285704453150	16	150	47.14	31.43	-23	2739703	single	1291178558	large
24667285704453150	17	150	47.14	42.86	-15	2645973	single	1291178558	large
24667285704453150	18	150	47.14	38.57	-93	996168	single	1291178558	large
24667285704453150	19	150	47.14	44.29	-109	2427441	single	1291178558	large
24667285704453150	20	150	47.14	35.71	-35	2064760	single	1291178558	large
24667285704453150	21	150	47.14	44.29	-49	2016853	single	1291178558	large
24667285704453150	22	150	47.14	44.29	-29	2369569	single	1291178558	large
24667285704453150	23	150	47.14	37.14	-14	2511280	single	1291178558	large
24667285704453150	24	150	47.14	31.43	-28	1333970	single	1291178558	large
24667285704453150	25	150	47.14	45.71	-48	1878982	single	1291178558	large
24667285704453150	26	150	47.14	31.43	-83	2587435	single	1291178558	large
24667285704453150	27	150	47.14	31.43	12	2579754	single	1291178558	large
24667285704453150	28	150	47.14	30	-99	1834113	single	1291178558	large
24667285704453150	29	150	47.14	22.86	-69	2270814	single	1291178558	large
24667285704453150	30	150	47.14	28.57	-5	1938409	single	1291178558	large
24667285704453150	31	150	47.14	31.43	-38	1421780	single	1291178558	large
24667285704453150	32	150	47.14	31.43	22	2765717	single	1291178558	large
24667285704453150	33	150	47.14	37.14	-24	2477432	single	1291178558	large
24667285704453150	34	150	47.14	30	-4	2228969	single	1291178558	large
24667285704453150	35	150	47.14	47.14	28	2439780	single	1291178558	large
24667285704453150	36	150	47.14	47.14	8	2919760	single	1291178558	large
24667285704453150	37	150	47.14	28.57	-25	2149125	single	1291178558	large
24667285704453150	38	150	47.14	28.57	-80	1665468	single	1291178558	large
24667285704453150	39	150	47.14	44.29	-24	2242214	single	1291178558	large
24667285704453150	40	150	47.14	47.14	68	3006754	single	1291178558	large
24667285704453150	41	150	47.14	47.14	-12	1645812	single	1291178558	large
24667285704453150	42	150	47.14	45.71	7	1798567	single	1291178558	large
24667285704453150	43	150	47.14	47.14	43	2680439	single	1291178558	large
24667285704453150	44	150	47.14	38.57	12	1287280	single	1291178558	large
24667285704453150	45	150	47.14	47.14	48	2667673	single	1291178558	large
24667285704453150	46	150	47.14	47.14	33	1831041	single	1291178558	large
24667285704453150	47	150	47.14	47.14	3	1640090	single	1291178558	large
24667285704453150	48	150	47.14	31.43	12	2791739	single	1291178558	large
24667285704453150	49	150	47.14	47.14	-2	1831735	single	1291178558	large
24667285704453150	50	150	47.14	44.29	-9	1310542	single	1291178558	large
24773582607168657	1	150	37.14	37.14	-139	2158738	single	1291178558	large
24773582607168657	2	150	45.71	38.57	-78	1955013	single	1291178558	large
24773582607168657	3	6	45.71	18.57	23	73272	single	1291178558	large
24773582607168657	4	150	47.14	31.43	-183	2353367	single	1291178558	large
24773582607168657	5	150	47.14	31.43	-73	2107947	single	1291178558	large
24773582607168657	6	150	47.14	31.43	-78	1611632	single	1291178558	large
24773582607168657	7	150	47.14	47.14	-12	2306217	single	1291178558	large
24773582607168657	8	150	47.14	47.14	-67	2535106	single	1291178558	large
24773582607168657	9	150	47.14	42.86	-45	2430207	single	1291178558	large
24773582607168657	10	150	47.14	40	-27	1659707	single	1291178558	large
24773582607168657	11	150	47.14	28.57	-55	2438956	single	1291178558	large
24773582607168657	12	150	47.14	47.14	-52	2015860	single	1291178558	large
24773582607168657	13	150	47.14	42.86	-55	2010986	single	1291178558	large
24773582607168657	14	150	47.14	47.14	-7	2264995	single	1291178558	large
24773582607168657	15	150	47.14	45.71	-3	1686254	single	1291178558	large
24773582607168657	16	150	47.14	41.43	-86	2175434	single	1291178558	large
24773582607168657	17	150	47.14	47.14	-27	1956759	single	1291178558	large
24773582607168657	18	150	47.14	47.14	8	2352598	single	1291178558	large
24773582607168657	19	150	47.14	38.57	-78	1719309	single	1291178558	large
24773582607168657	20	150	47.14	45.71	-68	2043091	single	1291178558	large
24773582607168657	21	150	48.57	48.57	19	1962865	single	1291178558	large
24773582607168657	22	150	48.57	47.14	-17	2460449	single	1291178558	large
24773582607168657	23	150	48.57	47.14	-27	1922824	single	1291178558	large
24773582607168657	24	150	48.57	45.71	2	1816545	single	1291178558	large
24773582607168657	25	150	48.57	31.43	-48	2003816	single	1291178558	large
24773582607168657	26	150	48.57	31.43	-103	2052130	single	1291178558	large
24773582607168657	27	150	48.57	45.71	7	1794376	single	1291178558	large
24773582607168657	28	150	48.57	32.86	-47	1974744	single	1291178558	large
24773582607168657	29	150	48.57	30	-24	2159841	single	1291178558	large
24773582607168657	30	150	48.57	31.43	7	2452470	single	1291178558	large
24773582607168657	31	150	48.57	45.71	7	2758046	single	1291178558	large
24773582607168657	32	150	48.57	45.71	-13	2316493	single	1291178558	large
24773582607168657	33	150	48.57	45.71	-8	1878295	single	1291178558	large
24773582607168657	34	150	48.57	45.71	-23	2260795	single	1291178558	large
24773582607168657	35	150	48.57	22.86	-59	917300	single	1291178558	large
24773582607168657	36	150	48.57	44.29	-39	1644417	single	1291178558	large
24773582607168657	37	150	48.57	31.43	-23	1766723	single	1291178558	large
24773582607168657	38	150	48.57	30	-44	1375041	single	1291178558	large
24773582607168657	39	150	48.57	28.57	-40	1293198	single	1291178558	large
24773582607168657	40	150	48.57	31.43	-23	2177983	single	1291178558	large
24773582607168657	41	150	48.57	45.71	12	2435840	single	1291178558	large
24773582607168657	42	150	48.57	42.86	5	1537292	single	1291178558	large
24773582607168657	43	11	48.57	15.71	21	64276	single	1291178558	large
24773582607168657	44	150	48.57	45.71	-3	1945328	single	1291178558	large
24773582607168657	45	150	48.57	47.14	-12	1911068	single	1291178558	large
24773582607168657	46	150	48.57	47.14	13	2120526	single	1291178558	large
24773582607168657	47	150	48.57	47.14	-2	2569583	single	1291178558	large
24773582607168657	48	150	48.57	45.71	37	2515132	single	1291178558	large
24773582607168657	49	150	48.57	47.14	13	1786490	single	1291178558	large
24773582607168657	50	150	48.57	47.14	28	2881749	single	1291178558	large
24872681848254887	1	150	41.43	41.43	-166	2007317	single	1291178558	large
24872681848254887	2	150	41.43	34.29	-91	2091710	single	1291178558	large
24872681848254887	3	150	42.86	42.86	-100	2213274	single	1291178558	large
24872681848254887	4	150	42.86	42.86	-90	2264809	single	1291178558	large
24872681848254887	5	8	42.86	20	24	40102	single	1291178558	large
24872681848254887	6	150	42.86	42.86	-30	1770831	single	1291178558	large
24872681848254887	7	150	42.86	41.43	-51	2089032	single	1291178558	large
24872681848254887	8	150	42.86	38.57	-93	2093102	single	1291178558	large
24872681848254887	9	150	42.86	42.86	-25	2132926	single	1291178558	large
24872681848254887	10	150	42.86	25.71	38	263009	single	1291178558	large
24872681848254887	11	150	42.86	42.86	-45	2555637	single	1291178558	large
24872681848254887	12	150	42.86	42.86	-30	2397755	single	1291178558	large
24872681848254887	13	150	42.86	35.71	-20	2478715	single	1291178558	large
24872681848254887	14	150	42.86	34.29	-91	2300016	single	1291178558	large
24872681848254887	15	150	42.86	30	-74	2225745	single	1291178558	large
24872681848254887	16	150	42.86	38.57	-38	2120406	single	1291178558	large
24872681848254887	17	150	42.86	35.71	-70	2352237	single	1291178558	large
24872681848254887	18	150	47.14	47.14	-37	2278555	single	1291178558	large
24872681848254887	19	150	47.14	42.86	10	2606922	single	1291178558	large
24872681848254887	20	150	47.14	42.86	-5	2347296	single	1291178558	large
24872681848254887	21	150	47.14	42.86	-90	2491907	single	1291178558	large
24872681848254887	22	150	47.14	42.86	-60	1848307	single	1291178558	large
24872681848254887	23	150	47.14	35.71	5	2120497	single	1291178558	large
24872681848254887	24	150	47.14	35.71	-40	2541161	single	1291178558	large
24872681848254887	25	33	47.14	30	56	318166	single	1291178558	large
24872681848254887	26	4	47.14	5.71	9	7171	single	1291178558	large
24872681848254887	27	150	47.14	31.43	-43	1662992	single	1291178558	large
24872681848254887	28	150	47.14	31.43	-38	2231546	single	1291178558	large
24872681848254887	29	150	47.14	31.43	2	2614202	single	1291178558	large
24872681848254887	30	150	47.14	32.86	-37	2002897	single	1291178558	large
24872681848254887	31	150	47.14	42.86	20	2494162	single	1291178558	large
24872681848254887	32	150	47.14	42.86	-75	1926824	single	1291178558	large
24872681848254887	33	150	47.14	42.86	15	1814202	single	1291178558	large
24872681848254887	34	150	47.14	45.71	-8	2612812	single	1291178558	large
24872681848254887	35	150	47.14	41.43	-61	2023144	single	1291178558	large
24872681848254887	36	150	47.14	42.86	0	2616685	single	1291178558	large
24872681848254887	37	150	47.14	42.86	-10	2010386	single	1291178558	large
24872681848254887	38	150	47.14	42.86	30	2631159	single	1291178558	large
24872681848254887	39	150	47.14	42.86	5	2601224	single	1291178558	large
24872681848254887	40	150	47.14	42.86	0	2115774	single	1291178558	large
24872681848254887	41	150	47.14	42.86	15	2179461	single	1291178558	large
24872681848254887	42	150	47.14	38.57	2	1980409	single	1291178558	large
24872681848254887	43	150	47.14	42.86	0	893100	single	1291178558	large
24872681848254887	44	150	47.14	30	-34	1696319	single	1291178558	large
24872681848254887	45	150	47.14	31.43	-3	2016166	single	1291178558	large
24872681848254887	46	150	47.14	31.43	-23	2583117	single	1291178558	large
24872681848254887	47	150	47.14	42.86	-35	1994978	single	1291178558	large
24872681848254887	48	150	47.14	42.86	-5	2700154	single	1291178558	large
24872681848254887	49	150	47.14	35.71	-20	1889099	single	1291178558	large
24872681848254887	50	150	47.14	40	-7	1123800	single	1291178558	large
24973556093953926	1	150	44.29	44.29	-114	2197089	single	1291178558	large
24973556093953926	2	150	45.71	30	-84	1737928	single	1291178558	large
24973556093953926	3	150	45.71	21.43	30	186804	single	1291178558	large
24973556093953926	4	150	47.14	45.71	-123	2182932	single	1291178558	large
24973556093953926	5	8	47.14	20	29	83775	single	1291178558	large
24973556093953926	6	150	47.14	42.86	-50	2459641	single	1291178558	large
24973556093953926	7	28	47.14	38.57	57	496885	single	1291178558	large
24973556093953926	8	150	47.14	42.86	-80	1665992	single	1291178558	large
24973556093953926	9	150	47.14	42.86	-10	1802684	single	1291178558	large
24973556093953926	10	150	47.14	42.86	-50	2644490	single	1291178558	large
24973556093953926	11	150	47.14	42.86	-80	2319895	single	1291178558	large
24973556093953926	12	150	47.14	41.43	-141	2091609	single	1291178558	large
24973556093953926	13	150	47.14	42.86	-10	2599613	single	1291178558	large
24973556093953926	14	150	47.14	44.29	-84	2168092	single	1291178558	large
24973556093953926	15	150	47.14	42.86	0	2221385	single	1291178558	large
24973556093953926	16	150	47.14	38.57	-18	2570960	single	1291178558	large
24973556093953926	17	150	47.14	42.86	-25	1860394	single	1291178558	large
24973556093953926	18	150	47.14	40	-97	2244893	single	1291178558	large
24973556093953926	19	150	47.14	31.43	-78	2427951	single	1291178558	large
24973556093953926	20	150	47.14	42.86	-40	1804107	single	1291178558	large
24973556093953926	21	10	47.14	18.57	28	58974	single	1291178558	large
24973556093953926	22	150	47.14	40	-72	2271842	single	1291178558	large
24973556093953926	23	150	47.14	31.43	-43	1371779	single	1291178558	large
24973556093953926	24	150	47.14	35.71	25	1720821	single	1291178558	large
24973556093953926	25	150	47.14	42.86	-15	2041727	single	1291178558	large
24973556093953926	26	150	47.14	34.29	-51	1647830	single	1291178558	large
24973556093953926	27	150	47.14	30	-14	2350007	single	1291178558	large
24973556093953926	28	150	47.14	42.86	-30	2115586	single	1291178558	large
24973556093953926	29	150	47.14	42.86	-30	2017616	single	1291178558	large
24973556093953926	30	150	47.14	42.86	-50	1847488	single	1291178558	large
24973556093953926	31	150	47.14	41.43	-1	1983246	single	1291178558	large
24973556093953926	32	150	47.14	42.86	-30	2462483	single	1291178558	large
24973556093953926	33	150	47.14	42.86	30	2779082	single	1291178558	large
24973556093953926	34	150	47.14	31.43	2	2256592	single	1291178558	large
24973556093953926	35	150	47.14	31.43	-13	2106534	single	1291178558	large
24973556093953926	36	150	47.14	42.86	-55	1790575	single	1291178558	large
24973556093953926	37	150	47.14	41.43	-76	2100595	single	1291178558	large
24973556093953926	38	150	47.14	31.43	-23	2331180	single	1291178558	large
24973556093953926	39	150	47.14	35.71	25	2302944	single	1291178558	large
24973556093953926	40	150	47.14	31.43	2	2199647	single	1291178558	large
24973556093953926	41	150	47.14	42.86	-5	2331578	single	1291178558	large
24973556093953926	42	150	47.14	41.43	-56	2034969	single	1291178558	large
24973556093953926	43	150	47.14	41.43	-21	2030960	single	1291178558	large
24973556093953926	44	150	47.14	41.43	14	2281872	single	1291178558	large
24973556093953926	45	150	47.14	42.86	-5	2018145	single	1291178558	large
24973556093953926	46	150	47.14	31.43	-3	2620737	single	1291178558	large
24973556093953926	47	150	47.14	45.71	2	2113381	single	1291178558	large
24973556093953926	48	150	47.14	35.71	-15	2521225	single	1291178558	large
24973556093953926	49	150	47.14	31.43	-28	1581662	single	1291178558	large
24973556093953926	50	150	47.14	35.71	5	1402431	single	1291178558	large
25072518748115944	1	150	37.14	37.14	-129	1600683	single	1291178558	large
25072518748115944	2	150	41.43	41.43	-96	1647666	single	1291178558	large
25072518748115944	3	150	42.86	41.43	-101	2188526	single	1291178558	large
25072518748115944	4	150	42.86	34.29	-51	2359624	single	1291178558	large
25072518748115944	5	150	42.86	42.86	-70	2119640	single	1291178558	large
25072518748115944	6	150	42.86	34.29	-126	1474142	single	1291178558	large
25072518748115944	7	150	42.86	42.86	-75	1855433	single	1291178558	large
25072518748115944	8	150	42.86	35.71	-80	2647082	single	1291178558	large
25072518748115944	9	150	42.86	38.57	-53	2359005	single	1291178558	large
25072518748115944	10	150	42.86	42.86	-30	2124277	single	1291178558	large
25072518748115944	11	150	42.86	31.43	-43	2049505	single	1291178558	large
25072518748115944	12	150	47.14	42.86	-75	2212555	single	1291178558	large
25072518748115944	13	150	47.14	42.86	-45	2076828	single	1291178558	large
25072518748115944	14	150	47.14	42.86	-35	2150178	single	1291178558	large
25072518748115944	15	150	47.14	42.86	-35	1442658	single	1291178558	large
25072518748115944	16	150	47.14	42.86	-45	1824834	single	1291178558	large
25072518748115944	17	150	47.14	42.86	-80	2496471	single	1291178558	large
25072518748115944	18	150	47.14	41.43	-11	2310552	single	1291178558	large
25072518748115944	19	150	47.14	42.86	-25	2556118	single	1291178558	large
25072518748115944	20	150	47.14	40	-17	2217946	single	1291178558	large
25072518748115944	21	150	47.14	42.86	-25	2664193	single	1291178558	large
25072518748115944	22	150	47.14	32.86	-37	2092494	single	1291178558	large
25072518748115944	23	150	47.14	41.43	-31	2373878	single	1291178558	large
25072518748115944	24	150	47.14	40	-72	1060645	single	1291178558	large
25072518748115944	25	150	47.14	41.43	-41	2115247	single	1291178558	large
25072518748115944	26	150	47.14	42.86	5	2763676	single	1291178558	large
25072518748115944	27	150	47.14	42.86	-5	2018562	single	1291178558	large
25072518748115944	28	150	47.14	34.29	-21	1713235	single	1291178558	large
25072518748115944	29	150	47.14	41.43	-21	2447672	single	1291178558	large
25072518748115944	30	150	47.14	41.43	-21	1663755	single	1291178558	large
25072518748115944	31	150	47.14	41.43	-6	2549772	single	1291178558	large
25072518748115944	32	150	47.14	41.43	-41	2641126	single	1291178558	large
25072518748115944	33	150	47.14	40	13	2202393	single	1291178558	large
25072518748115944	34	150	47.14	42.86	-10	2555968	single	1291178558	large
25072518748115944	35	150	47.14	30	-9	2124676	single	1291178558	large
25072518748115944	36	150	47.14	32.86	-62	1170798	single	1291178558	large
25072518748115944	37	150	47.14	42.86	15	1699849	single	1291178558	large
25072518748115944	38	150	47.14	30	-19	1728837	single	1291178558	large
25072518748115944	39	150	47.14	42.86	0	2544088	single	1291178558	large
25072518748115944	40	150	47.14	35.71	-15	1995712	single	1291178558	large
25072518748115944	41	150	47.14	42.86	5	1974203	single	1291178558	large
25072518748115944	42	150	47.14	40	-52	2212054	single	1291178558	large
25072518748115944	43	150	47.14	31.43	7	2350411	single	1291178558	large
25072518748115944	44	150	47.14	34.29	-21	1375146	single	1291178558	large
25072518748115944	45	150	47.14	42.86	-5	2394617	single	1291178558	large
25072518748115944	46	23	47.14	34.29	54	212851	single	1291178558	large
25072518748115944	47	150	47.14	40	3	1518806	single	1291178558	large
25072518748115944	48	150	47.14	41.43	9	1509949	single	1291178558	large
25072518748115944	49	150	47.14	37.14	21	1969113	single	1291178558	large
25072518748115944	50	150	47.14	42.86	40	2407249	single	1291178558	large
25174795088123476	1	150	45.71	45.71	-123	1762708	single	1291178558	large
25174795088123476	2	150	47.14	42.86	-90	2713033	single	1291178558	large
25174795088123476	3	150	47.14	42.86	-90	2408670	single	1291178558	large
25174795088123476	4	150	47.14	41.43	-71	1460586	single	1291178558	large
25174795088123476	5	150	47.14	31.43	-23	2463720	single	1291178558	large
25174795088123476	6	150	47.14	42.86	-120	2326961	single	1291178558	large
25174795088123476	7	150	47.14	42.86	-80	2631518	single	1291178558	large
25174795088123476	8	32	47.14	31.43	52	594403	single	1291178558	large
25174795088123476	9	150	47.14	34.29	-86	2439074	single	1291178558	large
25174795088123476	10	150	47.14	42.86	-80	2225745	single	1291178558	large
25174795088123476	11	150	47.14	31.43	-38	2190000	single	1291178558	large
25174795088123476	12	150	47.14	30	-74	2309761	single	1291178558	large
25174795088123476	13	150	47.14	42.86	-40	2075228	single	1291178558	large
25174795088123476	14	150	47.14	34.29	-26	2136313	single	1291178558	large
25174795088123476	15	150	47.14	34.29	-36	2070862	single	1291178558	large
25174795088123476	16	150	47.14	31.43	-68	2591787	single	1291178558	large
25174795088123476	17	150	47.14	40	-77	2521126	single	1291178558	large
25174795088123476	18	150	47.14	47.14	33	2007156	single	1291178558	large
25174795088123476	19	150	47.14	42.86	-35	1930321	single	1291178558	large
25174795088123476	20	150	47.14	30	-49	1450762	single	1291178558	large
25174795088123476	21	150	47.14	31.43	-33	2276134	single	1291178558	large
25174795088123476	22	150	47.14	31.43	-33	2538746	single	1291178558	large
25174795088123476	23	150	47.14	42.86	-15	2096323	single	1291178558	large
25174795088123476	24	150	47.14	34.29	-21	1214820	single	1291178558	large
25174795088123476	25	150	47.14	41.43	-26	1732805	single	1291178558	large
25174795088123476	26	150	47.14	41.43	14	2289905	single	1291178558	large
25174795088123476	27	20	47.14	24.29	37	265662	single	1291178558	large
25174795088123476	28	150	47.14	37.14	-59	1566601	single	1291178558	large
25174795088123476	29	150	47.14	30	-79	2165355	single	1291178558	large
25174795088123476	30	150	47.14	42.86	15	2472264	single	1291178558	large
25174795088123476	31	150	47.14	42.86	0	2070362	single	1291178558	large
25174795088123476	32	150	47.14	31.43	-8	2034229	single	1291178558	large
25174795088123476	33	150	47.14	35.71	-85	2169689	single	1291178558	large
25174795088123476	34	150	47.14	42.86	-25	2610596	single	1291178558	large
25174795088123476	35	42	47.14	31.43	27	684562	single	1291178558	large
25174795088123476	36	150	47.14	40	-57	1864269	single	1291178558	large
25174795088123476	37	150	47.14	31.43	-38	1314204	single	1291178558	large
25174795088123476	38	150	47.14	31.43	2	1854325	single	1291178558	large
25174795088123476	39	150	47.14	31.43	-53	2311226	single	1291178558	large
25174795088123476	40	150	47.14	41.43	-6	1403609	single	1291178558	large
25174795088123476	41	150	47.14	41.43	-36	1893729	single	1291178558	large
25174795088123476	42	150	47.14	38.57	-13	1534064	single	1291178558	large
25174795088123476	43	150	47.14	41.43	-6	2680870	single	1291178558	large
25174795088123476	44	150	47.14	41.43	-1	2763471	single	1291178558	large
25174795088123476	45	150	47.14	34.29	29	2608650	single	1291178558	large
25174795088123476	46	150	47.14	41.43	-6	2578570	single	1291178558	large
25174795088123476	47	150	47.14	40	-7	2888885	single	1291178558	large
25174795088123476	48	150	47.14	22.86	-24	1890158	single	1291178558	large
25174795088123476	49	150	47.14	22.86	-44	1313936	single	1291178558	large
25174795088123476	50	150	47.14	34.29	-16	1615698	single	1291178558	large
25276325349747729	1	150	42.86	42.86	-165	2080523	single	1291178558	large
25276325349747729	2	150	42.86	31.43	-108	2284898	single	1291178558	large
25276325349747729	3	150	42.86	42.86	-95	2069893	single	1291178558	large
25276325349747729	4	150	42.86	31.43	-73	2726706	single	1291178558	large
25276325349747729	5	150	47.14	47.14	-72	2410179	single	1291178558	large
25276325349747729	6	150	47.14	41.43	-86	2229320	single	1291178558	large
25276325349747729	7	15	47.14	27.14	44	85429	single	1291178558	large
25276325349747729	8	150	47.14	31.43	-103	2534844	single	1291178558	large
25276325349747729	9	150	47.14	31.43	-43	1896203	single	1291178558	large
25276325349747729	10	150	47.14	41.43	-61	2475761	single	1291178558	large
25276325349747729	11	150	47.14	30	-64	2443009	single	1291178558	large
25276325349747729	12	150	47.14	42.86	-40	1953935	single	1291178558	large
25276325349747729	13	150	47.14	28.57	-75	1966176	single	1291178558	large
25276325349747729	14	8	47.14	21.43	30	53573	single	1291178558	large
25276325349747729	15	150	47.14	42.86	-35	2313818	single	1291178558	large
25276325349747729	16	150	47.14	38.57	-28	1732842	single	1291178558	large
25276325349747729	17	150	47.14	40	3	1856085	single	1291178558	large
25276325349747729	18	150	47.14	42.86	-15	1786664	single	1291178558	large
25276325349747729	19	150	47.14	35.71	-35	2712787	single	1291178558	large
25276325349747729	20	150	47.14	40	-67	1925960	single	1291178558	large
25276325349747729	21	150	47.14	42.86	-25	2522487	single	1291178558	large
25276325349747729	22	150	47.14	30	-9	2278118	single	1291178558	large
25276325349747729	23	150	47.14	42.86	-70	2773584	single	1291178558	large
25276325349747729	24	150	47.14	42.86	-40	2423766	single	1291178558	large
25276325349747729	25	134	47.14	27.14	-21	1845441	single	1291178558	large
25276325349747729	26	150	47.14	41.43	4	2609232	single	1291178558	large
25276325349747729	27	150	47.14	34.29	-91	2365702	single	1291178558	large
25276325349747729	28	150	47.14	41.43	-26	2117383	single	1291178558	large
25276325349747729	29	150	47.14	42.86	-20	1941270	single	1291178558	large
25276325349747729	30	150	47.14	41.43	-41	2519063	single	1291178558	large
25276325349747729	31	150	47.14	31.43	-13	1844377	single	1291178558	large
25276325349747729	32	150	47.14	31.43	7	2202119	single	1291178558	large
25276325349747729	33	150	47.14	38.57	-48	1829092	single	1291178558	large
25276325349747729	34	150	47.14	35.71	0	2378374	single	1291178558	large
25276325349747729	35	150	47.14	42.86	10	2632448	single	1291178558	large
25276325349747729	36	150	47.14	42.86	5	2609825	single	1291178558	large
25276325349747729	37	150	47.14	31.43	-28	2393223	single	1291178558	large
25276325349747729	38	150	47.14	42.86	-15	2215844	single	1291178558	large
25276325349747729	39	150	47.14	31.43	-13	2559493	single	1291178558	large
25276325349747729	40	150	47.14	31.43	-28	1770297	single	1291178558	large
25276325349747729	41	150	47.14	27.14	-6	1564451	single	1291178558	large
25276325349747729	42	150	47.14	30	-19	1572204	single	1291178558	large
25276325349747729	43	150	47.14	41.43	-31	1282206	single	1291178558	large
25276325349747729	44	150	47.14	42.86	-10	1992999	single	1291178558	large
25276325349747729	45	150	47.14	41.43	-31	2232368	single	1291178558	large
25276325349747729	46	150	47.14	41.43	-16	1696446	single	1291178558	large
25276325349747729	47	150	47.14	31.43	-53	2141172	single	1291178558	large
25276325349747729	48	150	47.14	30	1	2239345	single	1291178558	large
25276325349747729	49	150	47.14	30	16	2847408	single	1291178558	large
25276325349747729	50	150	47.14	31.43	-58	1651743	single	1291178558	large
25381432261613125	1	132	28.57	28.57	-120	1554318	single	1291178558	large
25381432261613125	2	150	41.43	41.43	-111	1958187	single	1291178558	large
25381432261613125	3	150	42.86	35.71	-130	2007039	single	1291178558	large
25381432261613125	4	150	42.86	31.43	-103	2350828	single	1291178558	large
25381432261613125	5	150	42.86	31.43	-103	2609262	single	1291178558	large
25381432261613125	6	150	42.86	37.14	-39	2028867	single	1291178558	large
25381432261613125	7	150	42.86	40	-112	1806456	single	1291178558	large
25381432261613125	8	150	42.86	41.43	-56	1585383	single	1291178558	large
25381432261613125	9	150	42.86	41.43	-51	2316501	single	1291178558	large
25381432261613125	10	150	42.86	42.86	-10	1999897	single	1291178558	large
25381432261613125	11	150	42.86	42.86	-30	2326198	single	1291178558	large
25381432261613125	12	150	47.14	38.57	-93	2197001	single	1291178558	large
25381432261613125	13	150	47.14	40	-87	2210105	single	1291178558	large
25381432261613125	14	150	47.14	31.43	-88	2429367	single	1291178558	large
25381432261613125	15	150	47.14	40	-47	2005675	single	1291178558	large
25381432261613125	16	12	47.14	25.71	38	152912	single	1291178558	large
25381432261613125	17	150	47.14	37.14	-74	2507205	single	1291178558	large
25381432261613125	18	150	47.14	31.43	-63	2436131	single	1291178558	large
25381432261613125	19	150	47.14	34.29	-111	1986552	single	1291178558	large
25381432261613125	20	150	47.14	41.43	-46	2431658	single	1291178558	large
25381432261613125	21	150	47.14	34.29	-61	2279331	single	1291178558	large
25381432261613125	22	150	47.14	41.43	-11	2283292	single	1291178558	large
25381432261613125	23	150	47.14	34.29	-16	2590199	single	1291178558	large
25381432261613125	24	150	47.14	42.86	-40	2572624	single	1291178558	large
25381432261613125	25	150	47.14	30	-49	2302579	single	1291178558	large
25381432261613125	26	150	47.14	40	-27	1963281	single	1291178558	large
25381432261613125	27	150	47.14	42.86	5	2327831	single	1291178558	large
25381432261613125	28	44	47.14	32.86	53	768314	single	1291178558	large
25381432261613125	29	150	47.14	31.43	-48	1398380	single	1291178558	large
25381432261613125	30	150	47.14	31.43	-8	2535290	single	1291178558	large
25381432261613125	31	150	47.14	31.43	-48	2387991	single	1291178558	large
25381432261613125	32	150	47.14	41.43	-1	2494905	single	1291178558	large
25381432261613125	33	150	47.14	31.43	2	2816026	single	1291178558	large
25381432261613125	34	150	47.14	34.29	-41	1659900	single	1291178558	large
25381432261613125	35	150	47.14	31.43	-23	2396870	single	1291178558	large
25381432261613125	36	150	47.14	28.57	-35	1232082	single	1291178558	large
25381432261613125	37	150	47.14	34.29	-31	2440786	single	1291178558	large
25381432261613125	38	150	47.14	42.86	-5	2217072	single	1291178558	large
25381432261613125	39	150	47.14	42.86	20	2375505	single	1291178558	large
25381432261613125	40	150	47.14	41.43	14	2426222	single	1291178558	large
25381432261613125	41	150	47.14	40	-12	1602085	single	1291178558	large
25381432261613125	42	150	47.14	40	13	2051525	single	1291178558	large
25381432261613125	43	150	47.14	41.43	-21	1589852	single	1291178558	large
25381432261613125	44	150	47.14	31.43	-43	1536119	single	1291178558	large
25381432261613125	45	47	47.14	34.29	59	668954	single	1291178558	large
25381432261613125	46	150	47.14	42.86	-40	2584791	single	1291178558	large
25381432261613125	47	150	47.14	34.29	-66	2049833	single	1291178558	large
25381432261613125	48	150	47.14	22.86	-19	2042558	single	1291178558	large
25381432261613125	49	150	47.14	35.71	-5	2472171	single	1291178558	large
25381432261613125	50	150	47.14	32.86	8	2210264	single	1291178558	large
25485104823891233	1	150	52.86	52.86	-253	1375649	multi	1291178558	large
25485104823891233	2	150	58.57	55.71	14	1502160	multi	1291178558	large
25485104823891233	3	150	58.57	20	29	274854	multi	1291178558	large
25485104823891233	4	150	58.57	52.86	37	1272340	multi	1291178558	large
25485104823891233	5	150	58.57	15.71	21	2929284	multi	1291178558	large
25485104823891233	6	150	58.57	14.29	20	2970595	multi	1291178558	large
25485104823891233	7	150	58.57	52.86	-293	991283	multi	1291178558	large
25485104823891233	8	150	58.57	48.57	-451	851066	multi	1291178558	large
25485104823891233	9	150	60	45.71	-263	1487220	multi	1291178558	large
25485104823891233	10	150	60	14.29	20	2966154	multi	1291178558	large
25485104823891233	11	9	60	14.29	20	89886	multi	1291178558	large
25485104823891233	12	150	64.29	48.57	24	1835573	multi	1291178558	large
25485104823891233	13	150	68.57	52.86	47	1485178	multi	1291178558	large
25485104823891233	14	150	68.57	14.29	20	2966087	multi	1291178558	large
25485104823891233	15	150	70	47.14	8	1256222	multi	1291178558	large
25485104823891233	16	150	70	45.71	-3	1036522	multi	1291178558	large
25485104823891233	17	150	70	32.86	-602	511232	multi	1291178558	large
25485104823891233	18	28	70	45.71	77	503557	multi	1291178558	large
25485104823891233	19	150	70	55.71	39	1591611	multi	1291178558	large
25485104823891233	20	150	70	32.86	53	2983207	multi	1291178558	large
25485104823891233	21	150	70	48.57	-231	1126186	multi	1291178558	large
25485104823891233	22	150	70	18.57	28	2941655	multi	1291178558	large
25485104823891233	23	150	70	51.43	81	1047417	multi	1291178558	large
25485104823891233	24	150	70	14.29	20	2926927	multi	1291178558	large
25485104823891233	25	150	72.86	67.14	92	1523188	multi	1291178558	large
25485104823891233	26	150	72.86	14.29	20	2957003	multi	1291178558	large
25485104823891233	27	150	84.29	55.71	-291	1017748	multi	1291178558	large
25485104823891233	28	150	84.29	18.57	28	2853551	multi	1291178558	large
25485104823891233	29	150	84.29	22.86	46	2863416	multi	1291178558	large
25485104823891233	30	150	84.29	44.29	16	1378367	multi	1291178558	large
25485104823891233	31	150	84.29	37.14	-469	743421	multi	1291178558	large
25485104823891233	32	150	84.29	48.57	-331	1145895	multi	1291178558	large
25485104823891233	33	9	84.29	31.43	42	135647	multi	1291178558	large
25485104823891233	34	150	84.29	30	-504	595206	multi	1291178558	large
25485104823891233	35	150	84.29	34.29	69	2842790	multi	1291178558	large
25485104823891233	36	56	84.29	21.43	30	511250	multi	1291178558	large
25485104823891233	37	150	84.29	14.29	20	2926916	multi	1291178558	large
25485104823891233	38	150	84.29	15.71	21	2944812	multi	1291178558	large
25485104823891233	39	150	84.29	21.43	35	2795174	multi	1291178558	large
25485104823891233	40	150	84.29	15.71	21	2953977	multi	1291178558	large
25485104823891233	41	150	84.29	35.71	0	1357725	multi	1291178558	large
25485104823891233	42	150	84.29	14.29	20	2927487	multi	1291178558	large
25485104823891233	43	150	84.29	47.14	48	1492034	multi	1291178558	large
25485104823891233	44	150	84.29	27.14	54	2910091	multi	1291178558	large
25485104823891233	45	150	84.29	28.57	50	517009	multi	1291178558	large
25485104823891233	46	150	84.29	50	90	2737080	multi	1291178558	large
25485104823891233	47	150	84.29	18.57	28	2833350	multi	1291178558	large
25485104823891233	48	12	84.29	27.14	44	159587	multi	1291178558	large
25485104823891233	49	150	84.29	25.71	23	490430	multi	1291178558	large
25485104823891233	50	150	84.29	14.29	20	2847461	multi	1291178558	large
25573091475116422	1	150	18.57	14.29	20	2814042	multi	1291178558	large
25573091475116422	2	150	45.71	45.71	-383	1013325	multi	1291178558	large
25573091475116422	3	150	45.71	17.14	27	2912806	multi	1291178558	large
25573091475116422	4	150	45.71	20	34	2897388	multi	1291178558	large
25573091475116422	5	150	45.71	12.86	24	2862973	multi	1291178558	large
25573091475116422	6	150	45.71	20	29	2905203	multi	1291178558	large
25573091475116422	7	150	47.14	20	29	2860299	multi	1291178558	large
25573091475116422	8	150	47.14	17.14	27	2884074	multi	1291178558	large
25573091475116422	9	150	47.14	15.71	-4	2878317	multi	1291178558	large
25573091475116422	10	150	47.14	17.14	27	2967342	multi	1291178558	large
25573091475116422	11	150	47.14	12.86	19	2928769	multi	1291178558	large
25573091475116422	12	150	47.14	17.14	27	2919918	multi	1291178558	large
25573091475116422	13	150	47.14	11.43	18	1075784	multi	1291178558	large
25573091475116422	14	150	47.14	17.14	27	2924346	multi	1291178558	large
25573091475116422	15	150	48.57	42.86	-265	1066287	multi	1291178558	large
25573091475116422	16	150	48.57	17.14	27	2963613	multi	1291178558	large
25573091475116422	17	150	50	41.43	29	2674992	multi	1291178558	large
25573091475116422	18	150	51.43	47.14	-7	1721083	multi	1291178558	large
25573091475116422	19	150	61.43	45.71	72	2711879	multi	1291178558	large
25573091475116422	20	150	61.43	47.14	-427	935623	multi	1291178558	large
25573091475116422	21	150	61.43	24.29	42	2747643	multi	1291178558	large
25573091475116422	22	150	61.43	10	17	2960642	multi	1291178558	large
25573091475116422	23	150	61.43	15.71	26	2951750	multi	1291178558	large
25573091475116422	24	150	61.43	24.29	32	2332054	multi	1291178558	large
25573091475116422	25	150	61.43	35.71	-585	567486	multi	1291178558	large
25573091475116422	26	150	61.43	15.71	26	2941572	multi	1291178558	large
25573091475116422	27	150	61.43	30	21	1779677	multi	1291178558	large
25573091475116422	28	150	61.43	17.14	27	2925709	multi	1291178558	large
25573091475116422	29	150	61.43	14.29	25	2923749	multi	1291178558	large
25573091475116422	30	150	61.43	17.14	27	2943035	multi	1291178558	large
25573091475116422	31	150	61.43	27.14	-76	2751195	multi	1291178558	large
25573091475116422	32	150	61.43	15.71	21	2928770	multi	1291178558	large
25573091475116422	33	150	61.43	17.14	32	2936669	multi	1291178558	large
25573091475116422	34	49	61.43	21.43	45	356692	multi	1291178558	large
25573091475116422	35	150	61.43	15.71	26	2936081	multi	1291178558	large
25573091475116422	36	150	61.43	17.14	27	2956114	multi	1291178558	large
25573091475116422	37	150	61.43	18.57	28	2913763	multi	1291178558	large
25573091475116422	38	150	61.43	21.43	-40	2706377	multi	1291178558	large
25573091475116422	39	150	61.43	44.29	-4	1458221	multi	1291178558	large
25573091475116422	40	150	61.43	12.86	19	2946083	multi	1291178558	large
25573091475116422	41	3	61.43	5.71	9	18053	multi	1291178558	large
25573091475116422	42	150	61.43	12.86	19	2935186	multi	1291178558	large
25573091475116422	43	150	70	52.86	-248	1348222	multi	1291178558	large
25573091475116422	44	150	70	42.86	60	2575737	multi	1291178558	large
25573091475116422	45	150	70	12.86	19	2940851	multi	1291178558	large
25573091475116422	46	150	70	12.86	19	2973409	multi	1291178558	large
25573091475116422	47	150	70	28.57	25	727748	multi	1291178558	large
25573091475116422	48	150	70	12.86	19	2930190	multi	1291178558	large
25573091475116422	49	150	70	17.14	27	2943280	multi	1291178558	large
25573091475116422	50	150	70	17.14	27	2960797	multi	1291178558	large
25694941281770195	1	150	18.57	18.57	13	2811578	multi	1291178558	large
25694941281770195	2	150	21.43	21.43	40	2730468	multi	1291178558	large
25694941281770195	3	150	70	70	49	1682551	multi	1291178558	large
25694941281770195	4	150	70	15.71	21	2970893	multi	1291178558	large
25694941281770195	5	150	71.43	41.43	-31	1336256	multi	1291178558	large
25694941281770195	6	150	74.29	52.86	2	1301840	multi	1291178558	large
25694941281770195	7	150	74.29	50	20	1222682	multi	1291178558	large
25694941281770195	8	150	77.14	50	20	1920733	multi	1291178558	large
25694941281770195	9	150	78.57	57.14	70	1361158	multi	1291178558	large
25694941281770195	10	150	78.57	24.29	-643	486820	multi	1291178558	large
25694941281770195	11	150	78.57	34.29	19	826775	multi	1291178558	large
25694941281770195	12	150	78.57	14.29	20	2904059	multi	1291178558	large
25694941281770195	13	150	82.86	42.86	15	1307206	multi	1291178558	large
25694941281770195	14	20	82.86	27.14	39	171106	multi	1291178558	large
25694941281770195	15	150	85.71	42.86	20	1051998	multi	1291178558	large
25694941281770195	16	150	85.71	42.86	40	1063074	multi	1291178558	large
25694941281770195	17	150	85.71	17.14	-413	2347265	multi	1291178558	large
25694941281770195	18	150	85.71	17.14	32	2881603	multi	1291178558	large
25694941281770195	19	150	85.71	40	3	2007836	multi	1291178558	large
25694941281770195	20	150	85.71	48.57	54	944829	multi	1291178558	large
25694941281770195	21	150	85.71	32.86	63	2485470	multi	1291178558	large
25694941281770195	22	150	85.71	22.86	-69	2661297	multi	1291178558	large
25694941281770195	23	150	90	60	-398	951714	multi	1291178558	large
25694941281770195	24	150	90	15.71	21	2832951	multi	1291178558	large
25694941281770195	25	150	90	17.14	27	2930517	multi	1291178558	large
25694941281770195	26	150	90	25.71	48	307789	multi	1291178558	large
25694941281770195	27	150	90	60	22	1974892	multi	1291178558	large
25694941281770195	28	150	90	18.57	28	2797318	multi	1291178558	large
25694941281770195	29	150	90	17.14	27	2944729	multi	1291178558	large
25694941281770195	30	150	90	22.86	36	1958370	multi	1291178558	large
25694941281770195	31	150	90	14.29	20	2943228	multi	1291178558	large
25694941281770195	32	150	90	22.86	51	1896599	multi	1291178558	large
25694941281770195	33	150	90	28.57	-140	1909362	multi	1291178558	large
25694941281770195	34	150	90	14.29	20	2940734	multi	1291178558	large
25694941281770195	35	150	90	22.86	41	2770082	multi	1291178558	large
25694941281770195	36	150	90	17.14	27	2871781	multi	1291178558	large
25694941281770195	37	150	90	21.43	40	2789956	multi	1291178558	large
25694941281770195	38	150	90	15.71	26	2926231	multi	1291178558	large
25694941281770195	39	150	90	70	64	1682724	multi	1291178558	large
25694941281770195	40	150	90	27.14	-21	818730	multi	1291178558	large
25694941281770195	41	15	90	10	12	45139	multi	1291178558	large
25694941281770195	42	150	90	37.14	26	853840	multi	1291178558	large
25694941281770195	43	150	90	20	19	2316449	multi	1291178558	large
25694941281770195	44	150	90	28.57	-360	721039	multi	1291178558	large
25694941281770195	45	150	90	45.71	72	2417714	multi	1291178558	large
25694941281770195	46	150	90	14.29	25	2877305	multi	1291178558	large
25694941281770195	47	150	90	50	25	1132944	multi	1291178558	large
25694941281770195	48	150	90	54.29	68	1974985	multi	1291178558	large
25694941281770195	49	150	90	18.57	33	2821081	multi	1291178558	large
25694941281770195	50	150	90	10	17	2926354	multi	1291178558	large
25792367442767937	1	150	40	40	-477	665704	multi	1291178558	large
25792367442767937	2	150	47.14	45.71	-173	1325175	multi	1291178558	large
25792367442767937	3	150	47.14	31.43	52	2624413	multi	1291178558	large
25792367442767937	4	150	55.71	47.14	13	1287150	multi	1291178558	large
25792367442767937	5	150	55.71	48.57	24	1288447	multi	1291178558	large
25792367442767937	6	150	57.14	41.43	54	862128	multi	1291178558	large
25792367442767937	7	150	57.14	41.43	39	1378933	multi	1291178558	large
25792367442767937	8	150	64.29	44.29	-24	1355985	multi	1291178558	large
25792367442767937	9	150	64.29	17.14	27	2516594	multi	1291178558	large
25792367442767937	10	150	64.29	20	34	2935494	multi	1291178558	large
25792367442767937	11	150	64.29	17.14	27	2911025	multi	1291178558	large
25792367442767937	12	150	64.29	47.14	-157	1421647	multi	1291178558	large
25792367442767937	13	150	64.29	41.43	14	1984019	multi	1291178558	large
25792367442767937	14	150	64.29	31.43	47	2800573	multi	1291178558	large
25792367442767937	15	150	64.29	41.43	34	1374492	multi	1291178558	large
25792367442767937	16	150	64.29	28.57	55	2755393	multi	1291178558	large
25792367442767937	17	150	64.29	32.86	-17	1831359	multi	1291178558	large
25792367442767937	18	150	64.29	38.57	-338	781914	multi	1291178558	large
25792367442767937	19	150	64.29	44.29	-519	679783	multi	1291178558	large
25792367442767937	20	150	64.29	28.57	55	2724563	multi	1291178558	large
25792367442767937	21	150	64.29	12.86	19	2953556	multi	1291178558	large
25792367442767937	22	150	70	45.71	-303	1294687	multi	1291178558	large
25792367442767937	23	150	70	21.43	30	2967188	multi	1291178558	large
25792367442767937	24	150	70	41.43	24	1275526	multi	1291178558	large
25792367442767937	25	150	70	38.57	-458	814916	multi	1291178558	large
25792367442767937	26	150	70	35.71	-515	530709	multi	1291178558	large
25792367442767937	27	150	70	12.86	19	2846227	multi	1291178558	large
25792367442767937	28	150	70	18.57	33	2735738	multi	1291178558	large
25792367442767937	29	150	70	45.71	87	765257	multi	1291178558	large
25792367442767937	30	150	70	45.71	37	1406376	multi	1291178558	large
25792367442767937	31	150	70	12.86	19	2931947	multi	1291178558	large
25792367442767937	32	150	70	30	-554	540847	multi	1291178558	large
25792367442767937	33	150	70	31.43	27	1165311	multi	1291178558	large
25792367442767937	34	150	70	35.71	20	1408855	multi	1291178558	large
25792367442767937	35	150	70	50	80	1353357	multi	1291178558	large
25792367442767937	36	150	71.43	52.86	82	1061202	multi	1291178558	large
25792367442767937	37	150	71.43	14.29	20	2960346	multi	1291178558	large
25792367442767937	38	150	71.43	37.14	66	2927657	multi	1291178558	large
25792367442767937	39	150	71.43	44.29	61	1510456	multi	1291178558	large
25792367442767937	40	150	71.43	57.14	100	2320227	multi	1291178558	large
25792367442767937	41	150	71.43	45.71	87	819482	multi	1291178558	large
25792367442767937	42	150	71.43	28.57	-585	571191	multi	1291178558	large
25792367442767937	43	150	71.43	37.14	-574	600890	multi	1291178558	large
25792367442767937	44	150	71.43	47.14	78	954048	multi	1291178558	large
25792367442767937	45	150	71.43	38.57	-498	749517	multi	1291178558	large
25792367442767937	46	150	71.43	42.86	60	851095	multi	1291178558	large
25792367442767937	47	150	72.86	62.86	64	1922087	multi	1291178558	large
25792367442767937	48	29	72.86	24.29	52	367502	multi	1291178558	large
25792367442767937	49	150	72.86	27.14	-526	567047	multi	1291178558	large
25792367442767937	50	150	72.86	14.29	20	2928336	multi	1291178558	large
25874566634941107	1	150	41.43	41.43	-86	2121851	multi	1291178558	large
25874566634941107	2	150	41.43	17.14	27	2935125	multi	1291178558	large
25874566634941107	3	13	41.43	27.14	49	215911	multi	1291178558	large
25874566634941107	4	150	41.43	15.71	21	2961738	multi	1291178558	large
25874566634941107	5	150	41.43	15.71	26	2928520	multi	1291178558	large
25874566634941107	6	150	41.43	14.29	20	2965097	multi	1291178558	large
25874566634941107	7	150	41.43	15.71	21	2953229	multi	1291178558	large
25874566634941107	8	150	42.86	42.86	10	1505071	multi	1291178558	large
25874566634941107	9	150	42.86	14.29	20	2927529	multi	1291178558	large
25874566634941107	10	150	42.86	15.71	26	2940824	multi	1291178558	large
25874566634941107	11	150	42.86	15.71	26	2945661	multi	1291178558	large
25874566634941107	12	150	42.86	15.71	21	2940068	multi	1291178558	large
25874566634941107	13	150	42.86	14.29	20	2938161	multi	1291178558	large
25874566634941107	14	150	44.29	44.29	-24	1485266	multi	1291178558	large
25874566634941107	15	150	44.29	37.14	16	1406166	multi	1291178558	large
25874566634941107	16	150	44.29	32.86	58	1391776	multi	1291178558	large
25874566634941107	17	150	44.29	12.86	19	2933984	multi	1291178558	large
25874566634941107	18	150	44.29	10	17	2944123	multi	1291178558	large
25874566634941107	19	150	44.29	10	17	2888855	multi	1291178558	large
25874566634941107	20	150	51.43	47.14	-282	1126854	multi	1291178558	large
25874566634941107	21	20	51.43	18.57	33	239948	multi	1291178558	large
25874566634941107	22	150	51.43	10	17	2945862	multi	1291178558	large
25874566634941107	23	3	51.43	7.14	10	12956	multi	1291178558	large
25874566634941107	24	150	68.57	60	-303	1031457	multi	1291178558	large
25874566634941107	25	150	68.57	20	-591	504258	multi	1291178558	large
25874566634941107	26	7	68.57	18.57	28	90947	multi	1291178558	large
25874566634941107	27	150	68.57	10	17	2957767	multi	1291178558	large
25874566634941107	28	150	68.57	27.14	54	2875359	multi	1291178558	large
25874566634941107	29	150	68.57	10	17	2932459	multi	1291178558	large
25874566634941107	30	150	68.57	17.14	27	2948428	multi	1291178558	large
25874566634941107	31	150	68.57	15.71	21	2954374	multi	1291178558	large
25874566634941107	32	150	68.57	10	17	2897665	multi	1291178558	large
25874566634941107	33	150	68.57	42.86	20	1369591	multi	1291178558	large
25874566634941107	34	150	68.57	14.29	20	2942859	multi	1291178558	large
25874566634941107	35	150	70	48.57	44	2044070	multi	1291178558	large
25874566634941107	36	150	70	42.86	80	2851585	multi	1291178558	large
25874566634941107	37	150	70	27.14	-71	2713236	multi	1291178558	large
25874566634941107	38	150	70	37.14	-554	640490	multi	1291178558	large
25874566634941107	39	150	70	40	-192	1233332	multi	1291178558	large
25874566634941107	40	150	71.43	64.29	65	1035643	multi	1291178558	large
25874566634941107	41	150	72.86	45.71	2	1425533	multi	1291178558	large
25874566634941107	42	150	72.86	14.29	20	2917511	multi	1291178558	large
25874566634941107	43	3	72.86	11.43	13	17732	multi	1291178558	large
25874566634941107	44	150	72.86	41.43	44	975883	multi	1291178558	large
25874566634941107	45	150	72.86	31.43	47	949862	multi	1291178558	large
25874566634941107	46	150	72.86	15.71	21	2890029	multi	1291178558	large
25874566634941107	47	150	72.86	37.14	6	1507594	multi	1291178558	large
25874566634941107	48	150	74.29	57.14	60	1289078	multi	1291178558	large
25874566634941107	49	150	74.29	55.71	69	1536753	multi	1291178558	large
25874566634941107	50	3	74.29	7.14	10	16666	multi	1291178558	large
25973363047835224	1	150	60	60	37	1467248	multi	1291178558	large
25973363047835224	2	150	61.43	25.71	53	2864349	multi	1291178558	large
25973363047835224	3	29	61.43	40	68	365197	multi	1291178558	large
25973363047835224	4	150	72.86	68.57	73	1367588	multi	1291178558	large
25973363047835224	5	150	77.14	65.71	91	1760858	multi	1291178558	large
25973363047835224	6	150	77.14	15.71	26	2676898	multi	1291178558	large
25973363047835224	7	150	77.14	51.43	41	1771834	multi	1291178558	large
25973363047835224	8	150	77.14	42.86	-5	1810629	multi	1291178558	large
25973363047835224	9	150	85.71	48.57	-16	1530097	multi	1291178558	large
25973363047835224	10	150	85.71	54.29	-57	1874840	multi	1291178558	large
25973363047835224	11	150	85.71	52.86	42	1239432	multi	1291178558	large
25973363047835224	12	150	85.71	51.43	-9	1983902	multi	1291178558	large
25973363047835224	13	150	85.71	31.43	-78	2616305	multi	1291178558	large
25973363047835224	14	150	85.71	61.43	-427	1030743	multi	1291178558	large
25973363047835224	15	150	85.71	54.29	48	1093784	multi	1291178558	large
25973363047835224	16	150	85.71	48.57	-501	727059	multi	1291178558	large
25973363047835224	17	150	85.71	30	-554	650556	multi	1291178558	large
25973363047835224	18	16	85.71	15.71	26	126306	multi	1291178558	large
25973363047835224	19	150	85.71	44.29	21	1059926	multi	1291178558	large
25973363047835224	20	150	85.71	28.57	-620	488301	multi	1291178558	large
25973363047835224	21	150	85.71	44.29	41	1215693	multi	1291178558	large
25973363047835224	22	150	85.71	65.71	-209	1221877	multi	1291178558	large
25973363047835224	23	150	85.71	47.14	88	2775595	multi	1291178558	large
25973363047835224	24	150	85.71	30	-459	733175	multi	1291178558	large
25973363047835224	25	150	85.71	45.71	-383	661113	multi	1291178558	large
25973363047835224	26	150	85.71	15.71	26	2927727	multi	1291178558	large
25973363047835224	27	150	85.71	54.29	-332	984522	multi	1291178558	large
25973363047835224	28	150	85.71	57.14	65	1920760	multi	1291178558	large
25973363047835224	29	150	85.71	48.57	49	1001582	multi	1291178558	large
25973363047835224	30	16	85.71	22.86	36	250870	multi	1291178558	large
25973363047835224	31	150	85.71	22.86	41	2984234	multi	1291178558	large
25973363047835224	32	150	85.71	47.14	48	1423197	multi	1291178558	large
25973363047835224	33	150	85.71	14.29	20	2984488	multi	1291178558	large
25973363047835224	34	150	85.71	27.14	49	2844362	multi	1291178558	large
25973363047835224	35	150	85.71	60	-298	944440	multi	1291178558	large
25973363047835224	36	150	85.71	51.43	6	1741358	multi	1291178558	large
25973363047835224	37	150	85.71	15.71	21	2944181	multi	1291178558	large
25973363047835224	38	150	85.71	52.86	-123	1824963	multi	1291178558	large
25973363047835224	39	150	85.71	50	55	1397382	multi	1291178558	large
25973363047835224	40	150	85.71	51.43	-374	896264	multi	1291178558	large
25973363047835224	41	150	85.71	34.29	79	2907368	multi	1291178558	large
25973363047835224	42	150	87.14	50	55	1339925	multi	1291178558	large
25973363047835224	43	150	87.14	61.43	-152	1583034	multi	1291178558	large
25973363047835224	44	150	87.14	54.29	-337	925964	multi	1291178558	large
25973363047835224	45	150	87.14	55.71	74	2192841	multi	1291178558	large
25973363047835224	46	150	87.14	44.29	51	1386581	multi	1291178558	large
25973363047835224	47	150	88.57	68.57	113	1102466	multi	1291178558	large
25973363047835224	48	150	88.57	17.14	37	2657349	multi	1291178558	large
25973363047835224	49	56	88.57	22.86	26	426529	multi	1291178558	large
25973363047835224	50	150	88.57	68.57	113	909035	multi	1291178558	large
26051578481014037	1	150	50	50	20	1794910	multi	1291178558	large
26051578481014037	2	150	50	42.86	-20	1663964	multi	1291178558	large
26051578481014037	3	150	52.86	50	10	1811061	multi	1291178558	large
26051578481014037	4	150	52.86	17.14	17	2772072	multi	1291178558	large
26051578481014037	5	150	52.86	17.14	-618	543514	multi	1291178558	large
26051578481014037	6	150	57.14	52.86	47	1776795	multi	1291178558	large
26051578481014037	7	150	67.14	58.57	21	1491022	multi	1291178558	large
26051578481014037	8	150	67.14	25.71	48	2931848	multi	1291178558	large
26051578481014037	9	22	67.14	28.57	65	274443	multi	1291178558	large
26051578481014037	10	150	67.14	20	29	2813395	multi	1291178558	large
26051578481014037	11	150	67.14	14.29	20	2950114	multi	1291178558	large
26051578481014037	12	150	67.14	30	56	2902539	multi	1291178558	large
26051578481014037	13	150	67.14	35.71	-480	890832	multi	1291178558	large
26051578481014037	14	150	70	57.14	0	2008721	multi	1291178558	large
26051578481014037	15	150	70	40	58	1135513	multi	1291178558	large
26051578481014037	16	150	70	30	-619	436673	multi	1291178558	large
26051578481014037	17	150	70	40	-12	1868362	multi	1291178558	large
26051578481014037	18	150	70	41.43	74	2711473	multi	1291178558	large
26051578481014037	19	150	70	51.43	-159	1859524	multi	1291178558	large
26051578481014037	20	150	70	12.86	19	2894821	multi	1291178558	large
26051578481014037	21	150	71.43	45.71	7	1117494	multi	1291178558	large
26051578481014037	22	150	71.43	41.43	54	1676929	multi	1291178558	large
26051578481014037	23	150	71.43	38.57	52	833048	multi	1291178558	large
26051578481014037	24	150	71.43	45.71	-23	1418667	multi	1291178558	large
26051578481014037	25	150	71.43	47.14	38	1338729	multi	1291178558	large
26051578481014037	26	150	71.43	38.57	42	956437	multi	1291178558	large
26051578481014037	27	150	71.43	12.86	19	2952354	multi	1291178558	large
26051578481014037	28	150	71.43	12.86	19	2953407	multi	1291178558	large
26051578481014037	29	150	71.43	32.86	58	2882913	multi	1291178558	large
26051578481014037	30	150	71.43	12.86	19	2952216	multi	1291178558	large
26051578481014037	31	150	71.43	14.29	25	2946808	multi	1291178558	large
26051578481014037	32	150	71.43	57.14	20	1298393	multi	1291178558	large
26051578481014037	33	150	71.43	12.86	19	2955524	multi	1291178558	large
26051578481014037	34	150	71.43	31.43	62	567923	multi	1291178558	large
26051578481014037	35	150	71.43	58.57	-264	1221297	multi	1291178558	large
26051578481014037	36	150	71.43	11.43	13	2780299	multi	1291178558	large
26051578481014037	37	3	71.43	7.14	10	11821	multi	1291178558	large
26051578481014037	38	150	71.43	45.71	72	901323	multi	1291178558	large
26051578481014037	39	150	71.43	12.86	19	2936566	multi	1291178558	large
26051578481014037	40	150	71.43	45.71	87	1579619	multi	1291178558	large
26051578481014037	41	150	71.43	12.86	19	2943778	multi	1291178558	large
26051578481014037	42	150	71.43	44.29	56	829487	multi	1291178558	large
26051578481014037	43	150	71.43	32.86	13	1352407	multi	1291178558	large
26051578481014037	44	150	71.43	12.86	19	2948776	multi	1291178558	large
26051578481014037	45	150	71.43	48.57	54	1873828	multi	1291178558	large
26051578481014037	46	150	72.86	62.86	59	1838601	multi	1291178558	large
26051578481014037	47	150	72.86	18.57	-42	2740124	multi	1291178558	large
26051578481014037	48	150	72.86	12.86	19	2952165	multi	1291178558	large
26051578481014037	49	150	72.86	17.14	27	2927944	multi	1291178558	large
26051578481014037	50	150	72.86	17.14	27	2921846	multi	1291178558	large
26149313120662233	1	150	62.86	62.86	34	1929898	multi	1291178558	large
26149313120662233	2	150	68.57	58.57	1	1370313	multi	1291178558	large
26149313120662233	3	150	68.57	38.57	67	2828707	multi	1291178558	large
26149313120662233	4	150	71.43	52.86	-23	1692268	multi	1291178558	large
26149313120662233	5	150	71.43	12.86	19	2893310	multi	1291178558	large
26149313120662233	6	150	71.43	52.86	-3	1415120	multi	1291178558	large
26149313120662233	7	150	71.43	21.43	-120	2548323	multi	1291178558	large
26149313120662233	8	150	71.43	50	15	1357458	multi	1291178558	large
26149313120662233	9	150	71.43	12.86	19	2858909	multi	1291178558	large
26149313120662233	10	150	71.43	17.14	27	2945881	multi	1291178558	large
26149313120662233	11	150	71.43	50	-15	1095090	multi	1291178558	large
26149313120662233	12	150	71.43	12.86	19	2942784	multi	1291178558	large
26149313120662233	13	150	71.43	57.14	40	1553941	multi	1291178558	large
26149313120662233	14	150	74.29	44.29	76	2752677	multi	1291178558	large
26149313120662233	15	150	74.29	12.86	19	2934988	multi	1291178558	large
26149313120662233	16	150	75.71	52.86	-368	919985	multi	1291178558	large
26149313120662233	17	150	75.71	42.86	35	1225320	multi	1291178558	large
26149313120662233	18	150	75.71	28.57	-20	2368266	multi	1291178558	large
26149313120662233	19	150	77.14	58.57	-9	1172692	multi	1291178558	large
26149313120662233	20	150	77.14	70	89	1854553	multi	1291178558	large
26149313120662233	21	150	77.14	12.86	19	2941612	multi	1291178558	large
26149313120662233	22	150	77.14	55.71	-206	1315961	multi	1291178558	large
26149313120662233	23	150	80	62.86	64	1366857	multi	1291178558	large
26149313120662233	24	150	80	12.86	19	2926469	multi	1291178558	large
26149313120662233	25	150	80	55.71	19	1636087	multi	1291178558	large
26149313120662233	26	150	80	12.86	19	2909889	multi	1291178558	large
26149313120662233	27	150	80	60	82	1516001	multi	1291178558	large
26149313120662233	28	150	80	44.29	-14	1692659	multi	1291178558	large
26149313120662233	29	150	80	44.29	66	1206157	multi	1291178558	large
26149313120662233	30	150	80	12.86	19	2946321	multi	1291178558	large
26149313120662233	31	150	80	50	-25	2108721	multi	1291178558	large
26149313120662233	32	150	80	14.29	20	2936817	multi	1291178558	large
26149313120662233	33	150	80	14.29	20	2944192	multi	1291178558	large
26149313120662233	34	150	80	32.86	68	2761415	multi	1291178558	large
26149313120662233	35	150	80	18.57	28	2925772	multi	1291178558	large
26149313120662233	36	150	80	45.71	62	947444	multi	1291178558	large
26149313120662233	37	150	80	45.71	-333	1055484	multi	1291178558	large
26149313120662233	38	150	80	47.14	8	1787859	multi	1291178558	large
26149313120662233	39	150	80	41.43	29	1681162	multi	1291178558	large
26149313120662233	40	150	80	12.86	19	2953655	multi	1291178558	large
26149313120662233	41	150	80	15.71	21	2899445	multi	1291178558	large
26149313120662233	42	150	80	47.14	73	1027560	multi	1291178558	large
26149313120662233	43	150	80	35.71	-50	1273494	multi	1291178558	large
26149313120662233	44	150	80	55.71	89	1211948	multi	1291178558	large
26149313120662233	45	94	80	32.86	53	1765134	multi	1291178558	large
26149313120662233	46	150	80	12.86	19	2936773	multi	1291178558	large
26149313120662233	47	150	80	12.86	19	2882000	multi	1291178558	large
26149313120662233	48	150	80	12.86	19	2939025	multi	1291178558	large
26149313120662233	49	150	80	42.86	-225	924901	multi	1291178558	large
26149313120662233	50	150	80	17.14	27	2911331	multi	1291178558	large
26253902119693950	1	150	27.14	27.14	-126	2521939	multi	1291178558	large
26253902119693950	2	7	28.57	15.71	26	137655	multi	1291178558	large
26253902119693950	3	150	28.57	18.57	-187	2628372	multi	1291178558	large
26253902119693950	4	150	28.57	17.14	32	2883523	multi	1291178558	large
26253902119693950	5	150	30	14.29	25	2917677	multi	1291178558	large
26253902119693950	6	150	40	35.71	50	2305331	multi	1291178558	large
26253902119693950	7	150	60	58.57	31	2289727	multi	1291178558	large
26253902119693950	8	150	60	27.14	39	2635104	multi	1291178558	large
26253902119693950	9	150	62.86	37.14	-4	1635601	multi	1291178558	large
26253902119693950	10	150	62.86	44.29	16	1663445	multi	1291178558	large
26253902119693950	11	150	62.86	21.43	40	2859021	multi	1291178558	large
26253902119693950	12	150	62.86	32.86	58	2807177	multi	1291178558	large
26253902119693950	13	150	62.86	12.86	19	2965928	multi	1291178558	large
26253902119693950	14	150	62.86	42.86	40	1175050	multi	1291178558	large
26253902119693950	15	150	77.14	62.86	9	1662360	multi	1291178558	large
26253902119693950	16	150	77.14	21.43	30	2811039	multi	1291178558	large
26253902119693950	17	150	77.14	50	15	1328061	multi	1291178558	large
26253902119693950	18	150	77.14	30	-19	799638	multi	1291178558	large
26253902119693950	19	150	77.14	57.14	-160	1432497	multi	1291178558	large
26253902119693950	20	150	77.14	37.14	71	2575793	multi	1291178558	large
26253902119693950	21	150	77.14	24.29	22	1573739	multi	1291178558	large
26253902119693950	22	150	77.14	48.57	14	1389083	multi	1291178558	large
26253902119693950	23	150	77.14	40	33	1024925	multi	1291178558	large
26253902119693950	24	150	77.14	34.29	-556	603665	multi	1291178558	large
26253902119693950	25	150	77.14	28.57	-40	836162	multi	1291178558	large
26253902119693950	26	150	77.14	52.86	-143	1381805	multi	1291178558	large
26253902119693950	27	150	77.14	41.43	39	1093451	multi	1291178558	large
26253902119693950	28	150	77.14	28.57	45	2936436	multi	1291178558	large
26253902119693950	29	150	77.14	52.86	97	1984035	multi	1291178558	large
26253902119693950	30	150	77.14	18.57	28	2876240	multi	1291178558	large
26253902119693950	31	150	77.14	14.29	20	2952259	multi	1291178558	large
26253902119693950	32	150	77.14	15.71	26	2962843	multi	1291178558	large
26253902119693950	33	150	77.14	28.57	20	816025	multi	1291178558	large
26253902119693950	34	150	78.57	58.57	76	1857589	multi	1291178558	large
26253902119693950	35	150	78.57	47.14	23	1192144	multi	1291178558	large
26253902119693950	36	150	78.57	50	70	2713202	multi	1291178558	large
26253902119693950	37	150	78.57	42.86	45	1272741	multi	1291178558	large
26253902119693950	38	150	78.57	35.71	30	1276009	multi	1291178558	large
26253902119693950	39	150	78.57	41.43	9	1182483	multi	1291178558	large
26253902119693950	40	150	78.57	24.29	-48	2767795	multi	1291178558	large
26253902119693950	41	150	78.57	47.14	68	2575688	multi	1291178558	large
26253902119693950	42	150	78.57	21.43	30	2925003	multi	1291178558	large
26253902119693950	43	150	78.57	50	45	1116510	multi	1291178558	large
26253902119693950	44	150	78.57	14.29	25	2941575	multi	1291178558	large
26253902119693950	45	150	78.57	42.86	15	1080317	multi	1291178558	large
26253902119693950	46	150	78.57	20	-46	2740641	multi	1291178558	large
26253902119693950	47	150	78.57	55.71	64	1203477	multi	1291178558	large
26253902119693950	48	150	78.57	15.71	26	2938005	multi	1291178558	large
26253902119693950	49	150	78.57	55.71	74	1410400	multi	1291178558	large
26253902119693950	50	150	78.57	22.86	51	1889039	multi	1291178558	large
26352051063357950	1	40	30	30	61	616156	multi	1291178558	large
26352051063357950	2	150	30	22.86	-19	2722452	multi	1291178558	large
26352051063357950	3	150	30	12.86	19	2886555	multi	1291178558	large
26352051063357950	4	150	52.86	52.86	-13	1453049	multi	1291178558	large
26352051063357950	5	150	52.86	12.86	19	2928468	multi	1291178558	large
26352051063357950	6	150	52.86	15.71	-99	2729287	multi	1291178558	large
26352051063357950	7	150	52.86	42.86	-40	1495903	multi	1291178558	large
26352051063357950	8	150	52.86	14.29	25	2854427	multi	1291178558	large
26352051063357950	9	150	52.86	14.29	25	2937603	multi	1291178558	large
26352051063357950	10	150	61.43	54.29	13	1569367	multi	1291178558	large
26352051063357950	11	150	61.43	17.14	27	2917111	multi	1291178558	large
26352051063357950	12	150	61.43	48.57	-1	1605664	multi	1291178558	large
26352051063357950	13	150	67.14	60	47	1685536	multi	1291178558	large
26352051063357950	14	150	67.14	37.14	71	2883263	multi	1291178558	large
26352051063357950	15	150	67.14	47.14	63	2100696	multi	1291178558	large
26352051063357950	16	150	67.14	14.29	20	2822615	multi	1291178558	large
26352051063357950	17	150	67.14	51.43	16	1247457	multi	1291178558	large
26352051063357950	18	150	67.14	48.57	24	1363378	multi	1291178558	large
26352051063357950	19	150	67.14	12.86	19	2943814	multi	1291178558	large
26352051063357950	20	150	67.14	12.86	19	2951856	multi	1291178558	large
26352051063357950	21	86	67.14	27.14	49	1297473	multi	1291178558	large
26352051063357950	22	150	67.14	14.29	25	2930307	multi	1291178558	large
26352051063357950	23	150	67.14	27.14	-626	457612	multi	1291178558	large
26352051063357950	24	150	67.14	12.86	19	2935852	multi	1291178558	large
26352051063357950	25	150	72.86	55.71	44	2414360	multi	1291178558	large
26352051063357950	26	150	72.86	58.57	61	1812243	multi	1291178558	large
26352051063357950	27	150	72.86	50	30	1630048	multi	1291178558	large
26352051063357950	28	150	74.29	58.57	101	1583329	multi	1291178558	large
26352051063357950	29	25	74.29	27.14	54	432741	multi	1291178558	large
26352051063357950	30	150	74.29	14.29	25	2936101	multi	1291178558	large
26352051063357950	31	150	74.29	38.57	72	2977401	multi	1291178558	large
26352051063357950	32	150	74.29	51.43	56	1411126	multi	1291178558	large
26352051063357950	33	150	74.29	44.29	-4	1598765	multi	1291178558	large
26352051063357950	34	150	74.29	42.86	-295	1173168	multi	1291178558	large
26352051063357950	35	150	74.29	44.29	116	1437746	multi	1291178558	large
26352051063357950	36	150	74.29	52.86	27	1584235	multi	1291178558	large
26352051063357950	37	150	74.29	12.86	19	2943373	multi	1291178558	large
26352051063357950	38	150	74.29	18.57	33	2888805	multi	1291178558	large
26352051063357950	39	7	74.29	12.86	19	90142	multi	1291178558	large
26352051063357950	40	150	74.29	18.57	33	2870229	multi	1291178558	large
26352051063357950	41	150	74.29	58.57	86	1569565	multi	1291178558	large
26352051063357950	42	150	74.29	31.43	7	842738	multi	1291178558	large
26352051063357950	43	150	74.29	20	29	2825450	multi	1291178558	large
26352051063357950	44	150	74.29	17.14	27	2921112	multi	1291178558	large
26352051063357950	45	150	74.29	17.14	27	2906529	multi	1291178558	large
26352051063357950	46	150	74.29	15.71	21	2943342	multi	1291178558	large
26352051063357950	47	150	74.29	15.71	21	2943326	multi	1291178558	large
26352051063357950	48	150	74.29	35.71	25	952962	multi	1291178558	large
26352051063357950	49	150	74.29	17.14	27	2938800	multi	1291178558	large
26352051063357950	50	150	74.29	44.29	31	1377289	multi	1291178558	large
24452425332969358	1	150	40.91	40.91	-258	1758841	single	1724142412	large
24452425332969358	2	150	42.42	40.91	-133	1999093	single	1724142412	large
24452425332969358	3	150	45.45	43.94	-221	1999551	single	1724142412	large
24452425332969358	4	150	45.45	43.94	-81	1990110	single	1724142412	large
24452425332969358	5	150	46.97	39.39	-144	1962075	single	1724142412	large
24452425332969358	6	4	46.97	3.03	7	14561	single	1724142412	large
24452425332969358	7	150	46.97	43.94	-106	2146669	single	1724142412	large
24452425332969358	8	150	46.97	45.45	-90	1827144	single	1724142412	large
24452425332969358	9	150	46.97	43.94	-61	2108134	single	1724142412	large
24452425332969358	10	150	46.97	45.45	-100	2131659	single	1724142412	large
24452425332969358	11	150	46.97	42.42	-97	1941289	single	1724142412	large
24452425332969358	12	150	46.97	45.45	-85	2159262	single	1724142412	large
24452425332969358	13	150	46.97	39.39	-74	2136950	single	1724142412	large
24452425332969358	14	150	46.97	45.45	-40	2052770	single	1724142412	large
24452425332969358	15	150	57.58	56.06	-43	2122624	single	1724142412	large
24452425332969358	16	150	57.58	42.42	-117	2007257	single	1724142412	large
24452425332969358	17	150	57.58	43.94	-81	2294865	single	1724142412	large
24452425332969358	18	150	57.58	43.94	-81	1998826	single	1724142412	large
24452425332969358	19	55	57.58	37.88	55	872669	single	1724142412	large
24452425332969358	20	150	57.58	45.45	-70	2060014	single	1724142412	large
24452425332969358	21	150	57.58	45.45	-120	2306375	single	1724142412	large
24452425332969358	22	150	57.58	56.06	-73	2480445	single	1724142412	large
24452425332969358	23	150	57.58	39.39	-54	2191447	single	1724142412	large
24452425332969358	24	150	57.58	34.85	-92	1973255	single	1724142412	large
24452425332969358	25	150	57.58	51.52	-1	1932753	single	1724142412	large
24452425332969358	26	150	57.58	45.45	-10	2170262	single	1724142412	large
24452425332969358	27	7	57.58	3.03	7	17803	single	1724142412	large
24452425332969358	28	150	57.58	45.45	-20	2529740	single	1724142412	large
24452425332969358	29	150	57.58	45.45	0	2348826	single	1724142412	large
24452425332969358	30	150	57.58	56.06	37	2402059	single	1724142412	large
24452425332969358	31	150	57.58	45.45	-15	2454686	single	1724142412	large
24452425332969358	32	150	57.58	56.06	-8	2260022	single	1724142412	large
24452425332969358	33	150	57.58	43.94	9	2346443	single	1724142412	large
24452425332969358	34	150	57.58	37.88	-5	2233576	single	1724142412	large
24452425332969358	35	150	57.58	45.45	-35	1983950	single	1724142412	large
24452425332969358	36	150	57.58	45.45	-85	2251840	single	1724142412	large
24452425332969358	37	150	57.58	45.45	-45	2104887	single	1724142412	large
24452425332969358	38	6	57.58	21.21	24	47892	single	1724142412	large
24452425332969358	39	150	57.58	45.45	-5	1929001	single	1724142412	large
24452425332969358	40	150	57.58	40.91	-13	1982222	single	1724142412	large
24452425332969358	41	3	57.58	9.09	11	15164	single	1724142412	large
24452425332969358	42	150	57.58	39.39	-29	2375475	single	1724142412	large
24452425332969358	43	4	57.58	10.61	12	16643	single	1724142412	large
24452425332969358	44	150	57.58	40.91	-58	2223210	single	1724142412	large
24452425332969358	45	150	57.58	43.94	-56	2242277	single	1724142412	large
24452425332969358	46	150	57.58	39.39	-9	2237249	single	1724142412	large
24452425332969358	47	150	57.58	34.85	-62	1579831	single	1724142412	large
24452425332969358	48	150	57.58	39.39	-49	2205908	single	1724142412	large
24452425332969358	49	150	57.58	56.06	42	2182159	single	1724142412	large
24452425332969358	50	150	57.58	39.39	21	2076505	single	1724142412	large
24456300534996976	1	150	36.36	36.36	-216	1748326	single	1724142412	large
24456300534996976	2	150	42.42	40.91	-178	2106833	single	1724142412	large
24456300534996976	3	150	42.42	42.42	-117	2044721	single	1724142412	large
24456300534996976	4	150	43.94	42.42	-137	2258181	single	1724142412	large
24456300534996976	5	150	43.94	40.91	-83	2391028	single	1724142412	large
24456300534996976	6	150	45.45	45.45	-125	2240451	single	1724142412	large
24456300534996976	7	13	45.45	15.15	20	49766	single	1724142412	large
24456300534996976	8	150	45.45	39.39	-169	2250646	single	1724142412	large
24456300534996976	9	150	45.45	43.94	-81	2189670	single	1724142412	large
24456300534996976	10	150	51.52	50	-97	2164698	single	1724142412	large
24456300534996976	11	6	51.52	25.76	32	80027	single	1724142412	large
24456300534996976	12	150	51.52	43.94	-61	2257435	single	1724142412	large
24456300534996976	13	150	51.52	45.45	-130	2266289	single	1724142412	large
24456300534996976	14	150	51.52	45.45	-60	2005660	single	1724142412	large
24456300534996976	15	58	51.52	37.88	65	866844	single	1724142412	large
24456300534996976	16	150	51.52	48.48	-43	1651663	single	1724142412	large
24456300534996976	17	150	51.52	45.45	-25	2145976	single	1724142412	large
24456300534996976	18	150	51.52	37.88	-110	2161781	single	1724142412	large
24456300534996976	19	150	51.52	45.45	-155	2505070	single	1724142412	large
24456300534996976	20	150	51.52	39.39	-74	2009881	single	1724142412	large
24456300534996976	21	150	51.52	46.97	-19	2365839	single	1724142412	large
24456300534996976	22	11	51.52	30.3	40	135337	single	1724142412	large
24456300534996976	23	150	51.52	50	-27	2364814	single	1724142412	large
24456300534996976	24	150	51.52	45.45	-45	1894921	single	1724142412	large
24456300534996976	25	150	51.52	43.94	-96	2217343	single	1724142412	large
24456300534996976	26	6	51.52	9.09	11	18702	single	1724142412	large
24456300534996976	27	150	51.52	50	-12	2471639	single	1724142412	large
24456300534996976	28	150	51.52	43.94	-61	2381479	single	1724142412	large
24456300534996976	29	4	51.52	19.7	23	35535	single	1724142412	large
24456300534996976	30	150	51.52	43.94	-61	2321298	single	1724142412	large
24456300534996976	31	150	51.52	42.42	-42	2356707	single	1724142412	large
24456300534996976	32	150	51.52	43.94	-66	2115116	single	1724142412	large
24456300534996976	33	5	51.52	3.03	7	15609	single	1724142412	large
24456300534996976	34	150	51.52	46.97	-19	2471253	single	1724142412	large
24456300534996976	35	150	51.52	46.97	-29	1988460	single	1724142412	large
24456300534996976	36	150	51.52	45.45	30	1886568	single	1724142412	large
24456300534996976	37	150	51.52	45.45	-55	2058575	single	1724142412	large
24456300534996976	38	150	51.52	43.94	-46	1859301	single	1724142412	large
24456300534996976	39	150	53.03	51.52	4	2292451	single	1724142412	large
24456300534996976	40	150	53.03	45.45	-50	1777870	single	1724142412	large
24456300534996976	41	150	53.03	46.97	-19	2546077	single	1724142412	large
24456300534996976	42	150	53.03	34.85	-42	2034968	single	1724142412	large
24456300534996976	43	150	53.03	43.94	-1	1940635	single	1724142412	large
24456300534996976	44	150	53.03	39.39	-44	2300316	single	1724142412	large
24456300534996976	45	150	53.03	45.45	-5	1995368	single	1724142412	large
24456300534996976	46	150	53.03	50	13	2205804	single	1724142412	large
24456300534996976	47	150	53.03	45.45	5	2370777	single	1724142412	large
24456300534996976	48	150	53.03	37.88	-20	1977714	single	1724142412	large
24456300534996976	49	150	53.03	46.97	11	2304610	single	1724142412	large
24456300534996976	50	150	53.03	51.52	34	1841373	single	1724142412	large
24547626693713275	1	150	40.91	40.91	-168	1652812	single	1724142412	large
24547626693713275	2	5	40.91	21.21	24	43613	single	1724142412	large
24547626693713275	3	150	40.91	36.36	-191	1983875	single	1724142412	large
24547626693713275	4	150	40.91	31.82	-179	2079272	single	1724142412	large
24547626693713275	5	150	40.91	33.33	-158	2073758	single	1724142412	large
24547626693713275	6	150	42.42	42.42	-92	2208843	single	1724142412	large
24547626693713275	7	150	42.42	39.39	-79	1778821	single	1724142412	large
24547626693713275	8	150	42.42	40.91	-93	2034417	single	1724142412	large
24547626693713275	9	150	42.42	33.33	-153	2239902	single	1724142412	large
24547626693713275	10	150	42.42	42.42	-142	2098126	single	1724142412	large
24547626693713275	11	150	42.42	33.33	-103	1721865	single	1724142412	large
24547626693713275	12	150	42.42	39.39	-84	1804368	single	1724142412	large
24547626693713275	13	150	42.42	42.42	-172	1959728	single	1724142412	large
24547626693713275	14	150	45.45	34.85	-192	1797497	single	1724142412	large
24547626693713275	15	150	45.45	45.45	-110	2324092	single	1724142412	large
24547626693713275	16	150	45.45	45.45	-85	2359487	single	1724142412	large
24547626693713275	17	150	45.45	37.88	-105	2101221	single	1724142412	large
24547626693713275	18	150	45.45	34.85	-112	2034193	single	1724142412	large
24547626693713275	19	105	45.45	39.39	16	1334399	single	1724142412	large
24547626693713275	20	150	45.45	39.39	-149	1940091	single	1724142412	large
24547626693713275	21	150	45.45	45.45	-85	2309328	single	1724142412	large
24547626693713275	22	5	45.45	3.03	7	15652	single	1724142412	large
24547626693713275	23	150	45.45	45.45	-65	1993853	single	1724142412	large
24547626693713275	24	150	45.45	39.39	-34	2226224	single	1724142412	large
24547626693713275	25	70	45.45	43.94	49	738508	single	1724142412	large
24547626693713275	26	150	45.45	45.45	-10	1590627	single	1724142412	large
24547626693713275	27	150	45.45	34.85	-97	2029905	single	1724142412	large
24547626693713275	28	150	45.45	45.45	-60	2010306	single	1724142412	large
24547626693713275	29	150	45.45	45.45	-60	2124556	single	1724142412	large
24547626693713275	30	150	45.45	39.39	-69	1947585	single	1724142412	large
24547626693713275	31	150	50	50	-7	2176749	single	1724142412	large
24547626693713275	32	150	50	45.45	-80	1961741	single	1724142412	large
24547626693713275	33	150	50	39.39	-39	2082133	single	1724142412	large
24547626693713275	34	150	57.58	54.55	-24	2151483	single	1724142412	large
24547626693713275	35	98	57.58	40.91	-18	1379049	single	1724142412	large
24547626693713275	36	150	57.58	34.85	3	2226983	single	1724142412	large
24547626693713275	37	9	57.58	9.09	11	21769	single	1724142412	large
24547626693713275	38	150	57.58	51.52	-71	2357662	single	1724142412	large
24547626693713275	39	150	57.58	43.94	-21	1806670	single	1724142412	large
24547626693713275	40	150	57.58	34.85	-57	2036481	single	1724142412	large
24547626693713275	41	150	57.58	43.94	9	1208024	single	1724142412	large
24547626693713275	42	150	57.58	43.94	-51	2179169	single	1724142412	large
24547626693713275	43	150	57.58	34.85	-77	1830508	single	1724142412	large
24547626693713275	44	10	57.58	3.03	7	21896	single	1724142412	large
24547626693713275	45	150	57.58	36.36	-21	1818953	single	1724142412	large
24547626693713275	46	150	57.58	42.42	-32	1855465	single	1724142412	large
24547626693713275	47	150	57.58	43.94	-16	2047348	single	1724142412	large
24547626693713275	48	150	57.58	39.39	-29	1514671	single	1724142412	large
24547626693713275	49	150	57.58	54.55	-34	2209442	single	1724142412	large
24547626693713275	50	150	57.58	43.94	-1	2118982	single	1724142412	large
24550817854393264	1	150	40.91	40.91	-268	2139039	single	1724142412	large
24550817854393264	2	150	42.42	34.85	-202	2052086	single	1724142412	large
24550817854393264	3	150	42.42	34.85	-222	2075461	single	1724142412	large
24550817854393264	4	150	45.45	43.94	-176	2048798	single	1724142412	large
24550817854393264	5	150	45.45	43.94	-166	2026688	single	1724142412	large
24550817854393264	6	150	45.45	39.39	-129	1885576	single	1724142412	large
24550817854393264	7	150	45.45	39.39	-204	2203235	single	1724142412	large
24550817854393264	8	150	45.45	33.33	-138	1850424	single	1724142412	large
24550817854393264	9	150	45.45	43.94	-91	2036196	single	1724142412	large
24550817854393264	10	19	45.45	15.15	25	234727	single	1724142412	large
24550817854393264	11	150	45.45	34.85	-152	2354491	single	1724142412	large
24550817854393264	12	3	45.45	4.55	8	7123	single	1724142412	large
24550817854393264	13	150	45.45	43.94	-116	2202134	single	1724142412	large
24550817854393264	14	150	45.45	45.45	-110	2008117	single	1724142412	large
24550817854393264	15	5	45.45	9.09	11	18456	single	1724142412	large
24550817854393264	16	150	45.45	37.88	-75	1876751	single	1724142412	large
24550817854393264	17	150	45.45	45.45	-85	1759173	single	1724142412	large
24550817854393264	18	150	45.45	45.45	-80	2136426	single	1724142412	large
24550817854393264	19	5	45.45	3.03	7	15735	single	1724142412	large
24550817854393264	20	150	45.45	36.36	-86	1518287	single	1724142412	large
24550817854393264	21	150	45.45	34.85	-102	1726840	single	1724142412	large
24550817854393264	22	150	45.45	36.36	-41	1752522	single	1724142412	large
24550817854393264	23	150	56.06	56.06	12	2192724	single	1724142412	large
24550817854393264	24	150	56.06	43.94	-81	1811117	single	1724142412	large
24550817854393264	25	150	57.58	54.55	-59	2030514	single	1724142412	large
24550817854393264	26	150	57.58	45.45	-10	2130028	single	1724142412	large
24550817854393264	27	150	57.58	42.42	-72	1916419	single	1724142412	large
24550817854393264	28	9	57.58	10.61	12	22927	single	1724142412	large
24550817854393264	29	150	57.58	45.45	-45	2104086	single	1724142412	large
24550817854393264	30	7	57.58	9.09	11	19975	single	1724142412	large
24550817854393264	31	150	57.58	34.85	-167	2184166	single	1724142412	large
24550817854393264	32	150	57.58	45.45	-35	2075800	single	1724142412	large
24550817854393264	33	7	57.58	10.61	12	21220	single	1724142412	large
24550817854393264	34	3	57.58	10.61	12	16021	single	1724142412	large
24550817854393264	35	150	57.58	57.58	-47	2460396	single	1724142412	large
24550817854393264	36	150	57.58	54.55	-4	1906099	single	1724142412	large
24550817854393264	37	150	57.58	57.58	3	2144999	single	1724142412	large
24550817854393264	38	150	57.58	39.39	-4	1801799	single	1724142412	large
24550817854393264	39	150	57.58	34.85	-27	2030842	single	1724142412	large
24550817854393264	40	150	57.58	43.94	4	1959844	single	1724142412	large
24550817854393264	41	150	57.58	57.58	-52	2559795	single	1724142412	large
24550817854393264	42	4	57.58	3.03	7	14601	single	1724142412	large
24550817854393264	43	5	57.58	21.21	24	55039	single	1724142412	large
24550817854393264	44	150	59.09	48.48	-8	2484963	single	1724142412	large
24550817854393264	45	150	59.09	54.55	16	2369094	single	1724142412	large
24550817854393264	46	150	59.09	57.58	-47	2298636	single	1724142412	large
24550817854393264	47	150	59.09	46.97	-29	1892061	single	1724142412	large
24550817854393264	48	150	59.09	53.03	10	2383468	single	1724142412	large
24550817854393264	49	150	59.09	54.55	36	2043660	single	1724142412	large
24550817854393264	50	28	59.09	9.09	11	44998	single	1724142412	large
24632283469053083	1	150	39.39	39.39	-314	2031081	single	1724142412	large
24632283469053083	2	150	42.42	34.85	-247	2065925	single	1724142412	large
24632283469053083	3	150	42.42	34.85	-182	1841773	single	1724142412	large
24632283469053083	4	150	42.42	40.91	-118	2154078	single	1724142412	large
24632283469053083	5	10	42.42	18.18	27	91807	single	1724142412	large
24632283469053083	6	150	42.42	40.91	-208	2144542	single	1724142412	large
24632283469053083	7	10	42.42	10.61	12	24072	single	1724142412	large
24632283469053083	8	150	42.42	33.33	-98	1884633	single	1724142412	large
24632283469053083	9	26	42.42	10.61	12	42454	single	1724142412	large
24632283469053083	10	150	42.42	34.85	-127	1825014	single	1724142412	large
24632283469053083	11	150	42.42	39.39	-99	1969318	single	1724142412	large
24632283469053083	12	150	42.42	34.85	-167	2209474	single	1724142412	large
24632283469053083	13	3	42.42	10.61	12	16071	single	1724142412	large
24632283469053083	14	150	42.42	42.42	-167	2144236	single	1724142412	large
24632283469053083	15	150	42.42	39.39	-124	2041608	single	1724142412	large
24632283469053083	16	150	42.42	34.85	-117	2094615	single	1724142412	large
24632283469053083	17	150	42.42	39.39	-149	1903144	single	1724142412	large
24632283469053083	18	150	42.42	42.42	-137	2133419	single	1724142412	large
24632283469053083	19	150	42.42	42.42	-92	2021200	single	1724142412	large
24632283469053083	20	150	42.42	42.42	-37	2062761	single	1724142412	large
24632283469053083	21	150	42.42	33.33	-98	1840224	single	1724142412	large
24632283469053083	22	150	42.42	40.91	-83	2379217	single	1724142412	large
24632283469053083	23	5	42.42	15.15	20	24980	single	1724142412	large
24632283469053083	24	150	42.42	40.91	-148	1718958	single	1724142412	large
24632283469053083	25	150	42.42	42.42	-97	1906605	single	1724142412	large
24632283469053083	26	150	42.42	33.33	-83	2133470	single	1724142412	large
24632283469053083	27	150	42.42	34.85	-57	1807859	single	1724142412	large
24632283469053083	28	150	42.42	42.42	-47	2030380	single	1724142412	large
24632283469053083	29	150	42.42	39.39	-69	2202790	single	1724142412	large
24632283469053083	30	150	42.42	40.91	-48	1994598	single	1724142412	large
24632283469053083	31	150	42.42	34.85	-87	1943229	single	1724142412	large
24632283469053083	32	150	42.42	42.42	-57	2109502	single	1724142412	large
24632283469053083	33	150	42.42	34.85	-87	1849994	single	1724142412	large
24632283469053083	34	150	43.94	39.39	-154	2149728	single	1724142412	large
24632283469053083	35	150	43.94	42.42	-27	1820855	single	1724142412	large
24632283469053083	36	150	43.94	37.88	-130	1994257	single	1724142412	large
24632283469053083	37	150	43.94	39.39	-89	2591399	single	1724142412	large
24632283469053083	38	150	43.94	42.42	18	1846762	single	1724142412	large
24632283469053083	39	150	43.94	42.42	-7	2333798	single	1724142412	large
24632283469053083	40	150	43.94	43.94	-6	1729911	single	1724142412	large
24632283469053083	41	125	43.94	36.36	14	1942796	single	1724142412	large
24632283469053083	42	150	53.03	53.03	-100	2482343	single	1724142412	large
24632283469053083	43	6	53.03	10.61	12	19456	single	1724142412	large
24632283469053083	44	150	53.03	39.39	-89	1672780	single	1724142412	large
24632283469053083	45	150	53.03	40.91	-13	2030280	single	1724142412	large
24632283469053083	46	150	53.03	43.94	-26	2467726	single	1724142412	large
24632283469053083	47	150	53.03	37.88	5	2209163	single	1724142412	large
24632283469053083	48	5	53.03	19.7	23	35801	single	1724142412	large
24632283469053083	49	150	53.03	51.52	34	2568423	single	1724142412	large
24632283469053083	50	150	53.03	45.45	35	2085859	single	1724142412	large
24637695944747811	1	150	40.91	40.91	-293	1985527	single	1724142412	large
24637695944747811	2	150	40.91	33.33	-238	1968763	single	1724142412	large
24637695944747811	3	150	40.91	33.33	-118	2332187	single	1724142412	large
24637695944747811	4	150	40.91	37.88	-160	2235498	single	1724142412	large
24637695944747811	5	150	42.42	36.36	-71	1739489	single	1724142412	large
24637695944747811	6	150	53.03	53.03	-85	2082202	single	1724142412	large
24637695944747811	7	150	54.55	40.91	-53	2135366	single	1724142412	large
24637695944747811	8	150	54.55	43.94	-101	2209780	single	1724142412	large
24637695944747811	9	150	54.55	40.91	-48	1743145	single	1724142412	large
24637695944747811	10	150	54.55	42.42	-122	1954757	single	1724142412	large
24637695944747811	11	150	54.55	45.45	-120	2204472	single	1724142412	large
24637695944747811	12	150	54.55	43.94	-136	2305303	single	1724142412	large
24637695944747811	13	150	54.55	42.42	-82	1865415	single	1724142412	large
24637695944747811	14	150	54.55	37.88	-155	2032374	single	1724142412	large
24637695944747811	15	150	54.55	45.45	-85	1997327	single	1724142412	large
24637695944747811	16	150	57.58	54.55	-69	2061416	single	1724142412	large
24637695944747811	17	150	57.58	45.45	-85	2020003	single	1724142412	large
24637695944747811	18	150	57.58	39.39	-134	2281630	single	1724142412	large
24637695944747811	19	150	57.58	34.85	-22	2092234	single	1724142412	large
24637695944747811	20	150	57.58	36.36	-71	1831099	single	1724142412	large
24637695944747811	21	150	57.58	42.42	-7	1701743	single	1724142412	large
24637695944747811	22	3	57.58	3.03	7	13301	single	1724142412	large
24637695944747811	23	150	57.58	39.39	-164	2223778	single	1724142412	large
24637695944747811	24	150	57.58	51.52	-21	2417568	single	1724142412	large
24637695944747811	25	150	57.58	39.39	-84	2194631	single	1724142412	large
24637695944747811	26	150	57.58	39.39	-44	2410109	single	1724142412	large
24637695944747811	27	4	57.58	10.61	12	17445	single	1724142412	large
24637695944747811	28	150	60.61	57.58	-57	2593600	single	1724142412	large
24637695944747811	29	150	60.61	43.94	-36	2339888	single	1724142412	large
24637695944747811	30	150	60.61	51.52	-36	2309693	single	1724142412	large
24637695944747811	31	3	60.61	10.61	12	22851	single	1724142412	large
24637695944747811	32	150	60.61	43.94	-36	2333803	single	1724142412	large
24637695944747811	33	150	60.61	54.55	-54	2769099	single	1724142412	large
24637695944747811	34	150	60.61	34.85	-127	1916230	single	1724142412	large
24637695944747811	35	150	60.61	54.55	-4	2051437	single	1724142412	large
24637695944747811	36	150	60.61	53.03	15	2355667	single	1724142412	large
24637695944747811	37	150	60.61	45.45	-65	2362970	single	1724142412	large
24637695944747811	38	150	60.61	34.85	-87	1677729	single	1724142412	large
24637695944747811	39	150	60.61	57.58	-27	2242272	single	1724142412	large
24637695944747811	40	150	60.61	43.94	24	1984045	single	1724142412	large
24637695944747811	41	150	60.61	45.45	-45	2060478	single	1724142412	large
24637695944747811	42	150	60.61	34.85	-42	2027773	single	1724142412	large
24637695944747811	43	150	60.61	42.42	8	2233092	single	1724142412	large
24637695944747811	44	150	60.61	45.45	-20	2476316	single	1724142412	large
24637695944747811	45	150	60.61	39.39	-14	2382812	single	1724142412	large
24637695944747811	46	150	60.61	34.85	-67	1912428	single	1724142412	large
24637695944747811	47	150	60.61	39.39	6	2456217	single	1724142412	large
24637695944747811	48	150	60.61	37.88	-5	2203895	single	1724142412	large
24637695944747811	49	150	60.61	33.33	-8	2542263	single	1724142412	large
24637695944747811	50	150	60.61	28.79	-1	1739112	single	1724142412	large
24721471318321124	1	150	40.91	40.91	-308	1970156	single	1724142412	large
24721471318321124	2	3	40.91	10.61	12	18080	single	1724142412	large
24721471318321124	3	150	42.42	40.91	-218	1860736	single	1724142412	large
24721471318321124	4	16	42.42	18.18	32	150376	single	1724142412	large
24721471318321124	5	150	42.42	33.33	-198	2084238	single	1724142412	large
24721471318321124	6	150	42.42	42.42	-137	2071214	single	1724142412	large
24721471318321124	7	150	42.42	33.33	-123	2011011	single	1724142412	large
24721471318321124	8	150	42.42	34.85	-137	2130797	single	1724142412	large
24721471318321124	9	150	46.97	33.33	-123	1881933	single	1724142412	large
24721471318321124	10	5	46.97	9.09	11	17500	single	1724142412	large
24721471318321124	11	150	46.97	39.39	-99	1979411	single	1724142412	large
24721471318321124	12	150	46.97	40.91	-163	2169872	single	1724142412	large
24721471318321124	13	150	46.97	33.33	-108	1685999	single	1724142412	large
24721471318321124	14	150	46.97	31.82	-134	1803217	single	1724142412	large
24721471318321124	15	150	46.97	30.3	-90	1818329	single	1724142412	large
24721471318321124	16	150	46.97	33.33	-38	1898123	single	1724142412	large
24721471318321124	17	150	46.97	46.97	-104	2240550	single	1724142412	large
24721471318321124	18	150	46.97	45.45	-175	2210605	single	1724142412	large
24721471318321124	19	150	46.97	43.94	-91	2086385	single	1724142412	large
24721471318321124	20	150	46.97	40.91	-88	1606953	single	1724142412	large
24721471318321124	21	150	46.97	43.94	-41	2217688	single	1724142412	large
24721471318321124	22	15	46.97	3.03	7	27452	single	1724142412	large
24721471318321124	23	150	46.97	34.85	-147	2032854	single	1724142412	large
24721471318321124	24	150	46.97	43.94	-136	2050965	single	1724142412	large
24721471318321124	25	150	46.97	42.42	-47	1879576	single	1724142412	large
24721471318321124	26	150	51.52	50	-22	1767157	single	1724142412	large
24721471318321124	27	150	51.52	37.88	-100	1993266	single	1724142412	large
24721471318321124	28	150	57.58	54.55	-19	2064079	single	1724142412	large
24721471318321124	29	150	57.58	45.45	-35	2087151	single	1724142412	large
24721471318321124	30	150	57.58	45.45	-15	1962056	single	1724142412	large
24721471318321124	31	150	57.58	54.55	-14	2051123	single	1724142412	large
24721471318321124	32	150	57.58	37.88	-75	1503516	single	1724142412	large
24721471318321124	33	150	57.58	54.55	-59	1863346	single	1724142412	large
24721471318321124	34	150	57.58	56.06	-33	2078650	single	1724142412	large
24721471318321124	35	150	57.58	39.39	6	2058767	single	1724142412	large
24721471318321124	36	150	57.58	43.94	-16	2184891	single	1724142412	large
24721471318321124	37	150	57.58	50	-72	1889030	single	1724142412	large
24721471318321124	38	150	57.58	54.55	41	2186833	single	1724142412	large
24721471318321124	39	150	57.58	39.39	-24	2351904	single	1724142412	large
24721471318321124	40	150	57.58	51.52	39	1817322	single	1724142412	large
24721471318321124	41	21	57.58	3.03	7	34247	single	1724142412	large
24721471318321124	42	150	57.58	56.06	17	2592656	single	1724142412	large
24721471318321124	43	150	57.58	43.94	-31	1755231	single	1724142412	large
24721471318321124	44	5	57.58	10.61	12	19127	single	1724142412	large
24721471318321124	45	150	57.58	37.88	-45	2271933	single	1724142412	large
24721471318321124	46	150	57.58	45.45	-25	2501409	single	1724142412	large
24721471318321124	47	150	57.58	37.88	-15	1616511	single	1724142412	large
24721471318321124	48	150	57.58	37.88	-120	2258295	single	1724142412	large
24721471318321124	49	150	57.58	34.85	-22	2074811	single	1724142412	large
24721471318321124	50	150	57.58	54.55	1	2349219	single	1724142412	large
24739248726707158	1	150	24.24	24.24	-299	1949373	single	1724142412	large
24739248726707158	2	150	37.88	37.88	-185	1861996	single	1724142412	large
24739248726707158	3	150	42.42	39.39	-124	2044459	single	1724142412	large
24739248726707158	4	9	42.42	10.61	12	23042	single	1724142412	large
24739248726707158	5	150	42.42	40.91	-173	2124253	single	1724142412	large
24739248726707158	6	150	42.42	40.91	-123	2090393	single	1724142412	large
24739248726707158	7	150	43.94	34.85	-137	1999522	single	1724142412	large
24739248726707158	8	150	43.94	37.88	-130	1793455	single	1724142412	large
24739248726707158	9	150	43.94	40.91	-88	1989542	single	1724142412	large
24739248726707158	10	150	43.94	31.82	-79	1831653	single	1724142412	large
24739248726707158	11	18	43.94	21.21	24	69156	single	1724142412	large
24739248726707158	12	150	45.45	43.94	-141	2252474	single	1724142412	large
24739248726707158	13	150	45.45	42.42	-112	1632990	single	1724142412	large
24739248726707158	14	150	45.45	42.42	-92	2373831	single	1724142412	large
24739248726707158	15	150	45.45	45.45	-80	2235151	single	1724142412	large
24739248726707158	16	3	45.45	9.09	11	15086	single	1724142412	large
24739248726707158	17	150	45.45	40.91	-33	2319511	single	1724142412	large
24739248726707158	18	5	45.45	16.67	21	26910	single	1724142412	large
24739248726707158	19	4	45.45	10.61	12	39027	single	1724142412	large
24739248726707158	20	17	45.45	30.3	45	241556	single	1724142412	large
24739248726707158	21	150	45.45	45.45	-125	1953114	single	1724142412	large
24739248726707158	22	150	51.52	50	-22	2010254	single	1724142412	large
24739248726707158	23	150	59.09	54.55	-79	2108934	single	1724142412	large
24739248726707158	24	150	59.09	45.45	-70	1773699	single	1724142412	large
24739248726707158	25	150	59.09	51.52	-16	2350507	single	1724142412	large
24739248726707158	26	150	59.09	51.52	-31	1739041	single	1724142412	large
24739248726707158	27	4	59.09	9.09	11	16388	single	1724142412	large
24739248726707158	28	12	59.09	3.03	7	23453	single	1724142412	large
24739248726707158	29	150	59.09	45.45	-10	2320796	single	1724142412	large
24739248726707158	30	150	59.09	40.91	-118	2234997	single	1724142412	large
24739248726707158	31	14	59.09	9.09	11	27668	single	1724142412	large
24739248726707158	32	150	59.09	39.39	-99	2067935	single	1724142412	large
24739248726707158	33	13	59.09	3.03	7	24680	single	1724142412	large
24739248726707158	34	150	59.09	43.94	-36	2279571	single	1724142412	large
24739248726707158	35	5	59.09	10.61	12	23278	single	1724142412	large
24739248726707158	36	150	60.61	51.52	-21	2412983	single	1724142412	large
24739248726707158	37	150	60.61	48.48	-13	2719779	single	1724142412	large
24739248726707158	38	150	60.61	39.39	-49	2124404	single	1724142412	large
24739248726707158	39	9	60.61	34.85	48	101827	single	1724142412	large
24739248726707158	40	150	60.61	39.39	-9	1903151	single	1724142412	large
24739248726707158	41	3	60.61	10.61	12	23025	single	1724142412	large
24739248726707158	42	150	60.61	45.45	-45	1919831	single	1724142412	large
24739248726707158	43	150	60.61	50	-12	2332216	single	1724142412	large
24739248726707158	44	73	60.61	51.52	79	1042983	single	1724142412	large
24739248726707158	45	150	60.61	45.45	-10	2242491	single	1724142412	large
24739248726707158	46	150	60.61	50	-2	2687225	single	1724142412	large
24739248726707158	47	150	60.61	45.45	-25	2242121	single	1724142412	large
24739248726707158	48	150	60.61	42.42	13	2132408	single	1724142412	large
24739248726707158	49	150	60.61	46.97	16	2286910	single	1724142412	large
24739248726707158	50	150	60.61	45.45	-15	2352240	single	1724142412	large
24811271176639598	1	150	36.36	36.36	-241	1759993	single	1724142412	large
24811271176639598	2	7	36.36	3.03	7	19792	single	1724142412	large
24811271176639598	3	150	36.36	31.82	-189	2182579	single	1724142412	large
24811271176639598	4	150	36.36	31.82	-144	1535379	single	1724142412	large
24811271176639598	5	150	45.45	45.45	-130	1990876	single	1724142412	large
24811271176639598	6	150	45.45	40.91	-118	2239272	single	1724142412	large
24811271176639598	7	150	46.97	43.94	-116	2101467	single	1724142412	large
24811271176639598	8	150	46.97	42.42	-142	2190180	single	1724142412	large
24811271176639598	9	150	46.97	40.91	-93	2106078	single	1724142412	large
24811271176639598	10	150	51.52	50	-97	2201083	single	1724142412	large
24811271176639598	11	150	51.52	37.88	-50	2184802	single	1724142412	large
24811271176639598	12	150	51.52	45.45	-140	1969716	single	1724142412	large
24811271176639598	13	150	53.03	48.48	-93	2031049	single	1724142412	large
24811271176639598	14	150	53.03	45.45	-110	1934520	single	1724142412	large
24811271176639598	15	150	53.03	33.33	-153	1920773	single	1724142412	large
24811271176639598	16	150	53.03	45.45	-85	2251832	single	1724142412	large
24811271176639598	17	4	53.03	9.09	11	16692	single	1724142412	large
24811271176639598	18	150	53.03	40.91	-93	2359423	single	1724142412	large
24811271176639598	19	150	53.03	34.85	-82	1933382	single	1724142412	large
24811271176639598	20	150	53.03	39.39	-109	2093525	single	1724142412	large
24811271176639598	21	150	53.03	28.79	-86	1533330	single	1724142412	large
24811271176639598	22	60	53.03	27.27	33	798522	single	1724142412	large
24811271176639598	23	3	53.03	3.03	7	13395	single	1724142412	large
24811271176639598	24	150	53.03	34.85	-57	2431909	single	1724142412	large
24811271176639598	25	5	53.03	10.61	12	19422	single	1724142412	large
24811271176639598	26	150	53.03	34.85	-82	2340277	single	1724142412	large
24811271176639598	27	150	53.03	43.94	-46	2157858	single	1724142412	large
24811271176639598	28	150	53.03	48.48	-33	2180225	single	1724142412	large
24811271176639598	29	150	53.03	45.45	-5	2465275	single	1724142412	large
24811271176639598	30	150	53.03	51.52	-36	2411096	single	1724142412	large
24811271176639598	31	150	53.03	39.39	-49	2447013	single	1724142412	large
24811271176639598	32	68	53.03	25.76	22	952805	single	1724142412	large
24811271176639598	33	150	53.03	39.39	-84	2455223	single	1724142412	large
24811271176639598	34	150	53.03	42.42	-47	1987690	single	1724142412	large
24811271176639598	35	150	53.03	48.48	17	2654768	single	1724142412	large
24811271176639598	36	150	53.03	51.52	-11	2094218	single	1724142412	large
24811271176639598	37	150	53.03	46.97	-64	2609557	single	1724142412	large
24811271176639598	38	150	53.03	39.39	-14	2324277	single	1724142412	large
24811271176639598	39	150	53.03	53.03	-25	2560794	single	1724142412	large
24811271176639598	40	150	53.03	33.33	-58	2003753	single	1724142412	large
24811271176639598	41	150	53.03	45.45	5	2501784	single	1724142412	large
24811271176639598	42	150	53.03	42.42	-7	2213291	single	1724142412	large
24811271176639598	43	150	53.03	53.03	5	2484938	single	1724142412	large
24811271176639598	44	150	53.03	45.45	-35	2507593	single	1724142412	large
24811271176639598	45	150	53.03	46.97	-39	2233996	single	1724142412	large
24811271176639598	46	150	53.03	30.3	0	1511509	single	1724142412	large
24811271176639598	47	150	53.03	50	13	1925439	single	1724142412	large
24811271176639598	48	150	53.03	39.39	-39	1942297	single	1724142412	large
24811271176639598	49	150	53.03	45.45	5	2265859	single	1724142412	large
24811271176639598	50	150	53.03	30.3	-10	2157053	single	1724142412	large
24818137026218058	1	150	42.42	42.42	-157	1972166	single	1724142412	large
24818137026218058	2	150	42.42	33.33	-183	1703753	single	1724142412	large
24818137026218058	3	150	46.97	43.94	-131	2169263	single	1724142412	large
24818137026218058	4	150	46.97	40.91	-143	2034377	single	1724142412	large
24818137026218058	5	150	46.97	40.91	-163	2128471	single	1724142412	large
24818137026218058	6	150	46.97	40.91	-143	2152664	single	1724142412	large
24818137026218058	7	150	46.97	43.94	-116	2271248	single	1724142412	large
24818137026218058	8	150	46.97	43.94	-96	2283246	single	1724142412	large
24818137026218058	9	150	46.97	34.85	-207	2157521	single	1724142412	large
24818137026218058	10	150	51.52	46.97	-104	2084906	single	1724142412	large
24818137026218058	11	150	51.52	39.39	-94	2349393	single	1724142412	large
24818137026218058	12	150	51.52	39.39	-154	2373607	single	1724142412	large
24818137026218058	13	150	51.52	48.48	-98	1924552	single	1724142412	large
24818137026218058	14	150	51.52	34.85	-67	1874555	single	1724142412	large
24818137026218058	15	150	51.52	45.45	-85	2087640	single	1724142412	large
24818137026218058	16	10	51.52	12.12	18	69813	single	1724142412	large
24818137026218058	17	150	51.52	45.45	-100	2260898	single	1724142412	large
24818137026218058	18	150	51.52	43.94	-71	2284033	single	1724142412	large
24818137026218058	19	17	51.52	12.12	18	72430	single	1724142412	large
24818137026218058	20	150	51.52	45.45	-75	2309810	single	1724142412	large
24818137026218058	21	150	51.52	34.85	-57	1777988	single	1724142412	large
24818137026218058	22	150	51.52	45.45	-10	2105329	single	1724142412	large
24818137026218058	23	150	51.52	45.45	-40	2416517	single	1724142412	large
24818137026218058	24	150	51.52	34.85	-102	1883952	single	1724142412	large
24818137026218058	25	150	53.03	51.52	-56	2377803	single	1724142412	large
24818137026218058	26	150	53.03	43.94	-91	2421320	single	1724142412	large
24818137026218058	27	150	53.03	46.97	-64	2281565	single	1724142412	large
24818137026218058	28	150	53.03	34.85	-22	2018394	single	1724142412	large
24818137026218058	29	150	53.03	45.45	-90	2295276	single	1724142412	large
24818137026218058	30	150	53.03	46.97	-24	2011535	single	1724142412	large
24818137026218058	31	150	57.58	54.55	6	2032695	single	1724142412	large
24818137026218058	32	150	57.58	34.85	-47	1737557	single	1724142412	large
24818137026218058	33	150	57.58	43.94	-66	2049141	single	1724142412	large
24818137026218058	34	150	57.58	39.39	-64	1825250	single	1724142412	large
24818137026218058	35	150	57.58	42.42	-52	2089037	single	1724142412	large
24818137026218058	36	150	57.58	40.91	-33	2420267	single	1724142412	large
24818137026218058	37	5	57.58	21.21	29	55509	single	1724142412	large
24818137026218058	38	150	57.58	51.52	-16	2368710	single	1724142412	large
24818137026218058	39	150	57.58	45.45	-35	2614205	single	1724142412	large
24818137026218058	40	150	57.58	42.42	-107	2435889	single	1724142412	large
24818137026218058	41	150	57.58	48.48	-23	1724895	single	1724142412	large
24818137026218058	42	150	57.58	45.45	-30	2422436	single	1724142412	large
24818137026218058	43	150	57.58	37.88	30	1867571	single	1724142412	large
24818137026218058	44	98	57.58	45.45	35	1431417	single	1724142412	large
24818137026218058	45	150	57.58	46.97	-39	2549911	single	1724142412	large
24818137026218058	46	150	57.58	42.42	-22	1787030	single	1724142412	large
24818137026218058	47	3	57.58	7.58	10	14875	single	1724142412	large
24818137026218058	48	150	57.58	45.45	-65	2147739	single	1724142412	large
24818137026218058	49	150	57.58	37.88	-15	1685567	single	1724142412	large
24818137026218058	50	150	57.58	39.39	-154	2507454	single	1724142412	large
24909036163825549	1	150	34.85	34.85	-217	2107910	single	1724142412	large
24909036163825549	2	150	34.85	33.33	-233	1882237	single	1724142412	large
24909036163825549	3	150	42.42	42.42	-92	1871872	single	1724142412	large
24909036163825549	4	150	46.97	45.45	-70	2129115	single	1724142412	large
24909036163825549	5	150	46.97	37.88	-190	1945266	single	1724142412	large
24909036163825549	6	150	46.97	37.88	-115	2185746	single	1724142412	large
24909036163825549	7	150	46.97	45.45	-120	1900682	single	1724142412	large
24909036163825549	8	150	46.97	39.39	-109	2137806	single	1724142412	large
24909036163825549	9	150	46.97	45.45	-155	2279629	single	1724142412	large
24909036163825549	10	150	46.97	46.97	-139	2318457	single	1724142412	large
24909036163825549	11	150	51.52	51.52	-91	2351420	single	1724142412	large
24909036163825549	12	150	51.52	45.45	-100	2337180	single	1724142412	large
24909036163825549	13	150	51.52	28.79	-66	2091423	single	1724142412	large
24909036163825549	14	150	53.03	46.97	-129	2193098	single	1724142412	large
24909036163825549	15	150	53.03	43.94	-71	2255847	single	1724142412	large
24909036163825549	16	6	53.03	22.73	30	54703	single	1724142412	large
24909036163825549	17	3	53.03	3.03	7	13477	single	1724142412	large
24909036163825549	18	150	53.03	37.88	-135	2178460	single	1724142412	large
24909036163825549	19	150	53.03	43.94	-26	1872729	single	1724142412	large
24909036163825549	20	7	53.03	15.15	25	58567	single	1724142412	large
24909036163825549	21	150	53.03	48.48	-73	1879980	single	1724142412	large
24909036163825549	22	150	53.03	43.94	-66	2197686	single	1724142412	large
24909036163825549	23	150	53.03	53.03	30	2098556	single	1724142412	large
24909036163825549	24	4	53.03	19.7	23	35243	single	1724142412	large
24909036163825549	25	150	53.03	39.39	-119	2534581	single	1724142412	large
24909036163825549	26	3	53.03	10.61	12	16112	single	1724142412	large
24909036163825549	27	12	53.03	34.85	48	201118	single	1724142412	large
24909036163825549	28	150	53.03	45.45	-40	2107824	single	1724142412	large
24909036163825549	29	150	53.03	37.88	-80	1897228	single	1724142412	large
24909036163825549	30	150	53.03	28.79	-86	2136766	single	1724142412	large
24909036163825549	31	150	53.03	31.82	-49	2158859	single	1724142412	large
24909036163825549	32	150	53.03	33.33	-58	1796081	single	1724142412	large
24909036163825549	33	150	53.03	43.94	-31	2002504	single	1724142412	large
24909036163825549	34	150	53.03	34.85	-62	2194715	single	1724142412	large
24909036163825549	35	150	53.03	34.85	-72	1690565	single	1724142412	large
24909036163825549	36	10	53.03	34.85	48	126756	single	1724142412	large
24909036163825549	37	150	53.03	40.91	-83	2194053	single	1724142412	large
24909036163825549	38	150	53.03	45.45	-40	2189400	single	1724142412	large
24909036163825549	39	150	53.03	45.45	-30	2045315	single	1724142412	large
24909036163825549	40	10	53.03	12.12	13	30874	single	1724142412	large
24909036163825549	41	150	53.03	42.42	-22	2397390	single	1724142412	large
24909036163825549	42	150	57.58	54.55	11	1941087	single	1724142412	large
24909036163825549	43	150	57.58	46.97	41	1764714	single	1724142412	large
24909036163825549	44	150	57.58	51.52	19	2391652	single	1724142412	large
24909036163825549	45	150	57.58	31.82	-14	1810774	single	1724142412	large
24909036163825549	46	7	57.58	15.15	20	52673	single	1724142412	large
24909036163825549	47	150	57.58	37.88	-15	2368624	single	1724142412	large
24909036163825549	48	150	57.58	53.03	-15	2463333	single	1724142412	large
24909036163825549	49	150	57.58	43.94	-21	1926631	single	1724142412	large
24909036163825549	50	150	57.58	42.42	13	1902207	single	1724142412	large
24916605787808429	1	18	24.24	24.24	46	246029	single	1724142412	large
24916605787808429	2	150	31.82	31.82	-269	2055020	single	1724142412	large
24916605787808429	3	150	33.33	33.33	-208	2063625	single	1724142412	large
24916605787808429	4	150	33.33	31.82	-184	1826903	single	1724142412	large
24916605787808429	5	150	34.85	34.85	-202	2212028	single	1724142412	large
24916605787808429	6	150	34.85	33.33	-133	1883901	single	1724142412	large
24916605787808429	7	150	34.85	34.85	-202	2119136	single	1724142412	large
24916605787808429	8	150	34.85	34.85	-182	2053307	single	1724142412	large
24916605787808429	9	150	42.42	31.82	-124	1994746	single	1724142412	large
24916605787808429	10	150	42.42	34.85	-147	1819669	single	1724142412	large
24916605787808429	11	150	42.42	34.85	-107	1839159	single	1724142412	large
24916605787808429	12	150	42.42	34.85	-107	1909467	single	1724142412	large
24916605787808429	13	150	42.42	34.85	-97	2130866	single	1724142412	large
24916605787808429	14	150	42.42	34.85	-147	2111752	single	1724142412	large
24916605787808429	15	150	42.42	34.85	-7	1559989	single	1724142412	large
24916605787808429	16	150	42.42	34.85	-122	2026053	single	1724142412	large
24916605787808429	17	150	42.42	34.85	-157	2157377	single	1724142412	large
24916605787808429	18	150	42.42	34.85	-97	1891966	single	1724142412	large
24916605787808429	19	8	42.42	13.64	19	54605	single	1724142412	large
24916605787808429	20	150	42.42	39.39	-179	2331851	single	1724142412	large
24916605787808429	21	150	42.42	33.33	-103	2138055	single	1724142412	large
24916605787808429	22	150	42.42	34.85	-132	2248184	single	1724142412	large
24916605787808429	23	150	42.42	34.85	-192	2120116	single	1724142412	large
24916605787808429	24	150	45.45	42.42	-42	2490500	single	1724142412	large
24916605787808429	25	150	45.45	39.39	-74	2035817	single	1724142412	large
24916605787808429	26	150	45.45	31.82	-69	1523677	single	1724142412	large
24916605787808429	27	150	45.45	37.88	-130	2034836	single	1724142412	large
24916605787808429	28	150	45.45	31.82	-89	1849786	single	1724142412	large
24916605787808429	29	150	45.45	34.85	-82	2090254	single	1724142412	large
24916605787808429	30	150	45.45	34.85	-142	2000152	single	1724142412	large
24916605787808429	31	4	45.45	10.61	12	22211	single	1724142412	large
24916605787808429	32	150	45.45	42.42	-17	2257051	single	1724142412	large
24916605787808429	33	55	45.45	24.24	41	544112	single	1724142412	large
24916605787808429	34	150	45.45	36.36	-81	2037470	single	1724142412	large
24916605787808429	35	150	45.45	24.24	-29	1890292	single	1724142412	large
24916605787808429	36	150	51.52	50	-137	2572537	single	1724142412	large
24916605787808429	37	70	51.52	22.73	-25	797000	single	1724142412	large
24916605787808429	38	150	51.52	42.42	-112	2383011	single	1724142412	large
24916605787808429	39	150	51.52	36.36	-26	2051202	single	1724142412	large
24916605787808429	40	150	51.52	37.88	-105	1986744	single	1724142412	large
24916605787808429	41	150	51.52	33.33	-53	2171955	single	1724142412	large
24916605787808429	42	150	51.52	39.39	-69	2190560	single	1724142412	large
24916605787808429	43	150	51.52	19.7	-32	1801336	single	1724142412	large
24916605787808429	44	150	51.52	28.79	-106	1794158	single	1724142412	large
24916605787808429	45	150	51.52	43.94	-6	2267676	single	1724142412	large
24916605787808429	46	150	51.52	33.33	-118	1795221	single	1724142412	large
24916605787808429	47	150	51.52	28.79	34	1749445	single	1724142412	large
24916605787808429	48	150	51.52	36.36	-11	2281614	single	1724142412	large
24916605787808429	49	6	51.52	15.15	20	31973	single	1724142412	large
24916605787808429	50	150	51.52	37.88	10	2151270	single	1724142412	large
24996322998670398	1	150	31.82	31.82	-314	2041969	single	1724142412	large
24996322998670398	2	150	31.82	31.82	-224	1844154	single	1724142412	large
24996322998670398	3	150	39.39	39.39	-114	1884929	single	1724142412	large
24996322998670398	4	150	43.94	43.94	-121	2039896	single	1724142412	large
24996322998670398	5	150	43.94	33.33	-188	2029369	single	1724142412	large
24996322998670398	6	150	43.94	40.91	-123	2428897	single	1724142412	large
24996322998670398	7	150	45.45	43.94	-141	2146007	single	1724142412	large
24996322998670398	8	150	45.45	42.42	-237	2280107	single	1724142412	large
24996322998670398	9	150	45.45	40.91	-73	1646553	single	1724142412	large
24996322998670398	10	150	45.45	43.94	-131	2536152	single	1724142412	large
24996322998670398	11	150	45.45	33.33	-158	2155009	single	1724142412	large
24996322998670398	12	150	45.45	43.94	-41	2039997	single	1724142412	large
24996322998670398	13	6	45.45	7.58	10	17951	single	1724142412	large
24996322998670398	14	150	45.45	34.85	-127	1954374	single	1724142412	large
24996322998670398	15	4	45.45	9.09	11	16512	single	1724142412	large
24996322998670398	16	3	45.45	10.61	12	17153	single	1724142412	large
24996322998670398	17	150	45.45	37.88	-155	2438956	single	1724142412	large
24996322998670398	18	6	45.45	12.12	13	38906	single	1724142412	large
24996322998670398	19	150	45.45	45.45	-115	2430300	single	1724142412	large
24996322998670398	20	150	45.45	43.94	-86	2252711	single	1724142412	large
24996322998670398	21	150	45.45	43.94	-66	2248146	single	1724142412	large
24996322998670398	22	150	45.45	39.39	-64	2504636	single	1724142412	large
24996322998670398	23	150	45.45	43.94	-96	2279763	single	1724142412	large
24996322998670398	24	150	45.45	45.45	-50	2344989	single	1724142412	large
24996322998670398	25	6	45.45	10.61	12	19348	single	1724142412	large
24996322998670398	26	53	45.45	33.33	47	707883	single	1724142412	large
24996322998670398	27	150	46.97	40.91	-78	2232901	single	1724142412	large
24996322998670398	28	150	46.97	42.42	-107	2067170	single	1724142412	large
24996322998670398	29	150	46.97	43.94	34	2242155	single	1724142412	large
24996322998670398	30	150	46.97	43.94	-46	2170973	single	1724142412	large
24996322998670398	31	150	46.97	45.45	-20	1880693	single	1724142412	large
24996322998670398	32	150	46.97	40.91	-28	1502084	single	1724142412	large
24996322998670398	33	150	46.97	42.42	-67	1969536	single	1724142412	large
24996322998670398	34	150	46.97	34.85	-47	1941221	single	1724142412	large
24996322998670398	35	150	46.97	45.45	-130	2318723	single	1724142412	large
24996322998670398	36	150	46.97	33.33	-68	1645206	single	1724142412	large
24996322998670398	37	150	46.97	33.33	-83	2007692	single	1724142412	large
24996322998670398	38	150	46.97	39.39	6	2169742	single	1724142412	large
24996322998670398	39	150	46.97	34.85	-17	2287411	single	1724142412	large
24996322998670398	40	42	46.97	33.33	57	546173	single	1724142412	large
24996322998670398	41	150	46.97	34.85	-132	2277973	single	1724142412	large
24996322998670398	42	150	46.97	43.94	-46	2389065	single	1724142412	large
24996322998670398	43	150	46.97	46.97	-39	2315319	single	1724142412	large
24996322998670398	44	150	46.97	34.85	-37	1687720	single	1724142412	large
24996322998670398	45	150	46.97	40.91	7	1713239	single	1724142412	large
24996322998670398	46	150	46.97	45.45	-25	2116981	single	1724142412	large
24996322998670398	47	19	46.97	21.21	24	88296	single	1724142412	large
24996322998670398	48	150	46.97	39.39	-19	2084972	single	1724142412	large
24996322998670398	49	150	46.97	39.39	-69	2178685	single	1724142412	large
24996322998670398	50	150	46.97	42.42	-67	2431538	single	1724142412	large
25008742906179939	1	150	31.82	31.82	-249	1613441	single	1724142412	large
25008742906179939	2	28	31.82	21.21	24	327032	single	1724142412	large
25008742906179939	3	150	31.82	31.82	-279	1985602	single	1724142412	large
25008742906179939	4	6	39.39	25.76	37	71769	single	1724142412	large
25008742906179939	5	150	51.52	50	-107	2134131	single	1724142412	large
25008742906179939	6	150	51.52	40.91	-143	2061402	single	1724142412	large
25008742906179939	7	150	53.03	33.33	-53	1871262	single	1724142412	large
25008742906179939	8	150	53.03	40.91	-173	2192744	single	1724142412	large
25008742906179939	9	7	53.03	3.03	7	17837	single	1724142412	large
25008742906179939	10	150	53.03	40.91	-133	2115471	single	1724142412	large
25008742906179939	11	150	53.03	33.33	-103	1908714	single	1724142412	large
25008742906179939	12	150	53.03	42.42	-97	1760912	single	1724142412	large
25008742906179939	13	150	53.03	42.42	-132	2079738	single	1724142412	large
25008742906179939	14	150	53.03	34.85	-162	2117087	single	1724142412	large
25008742906179939	15	150	53.03	34.85	-142	1904576	single	1724142412	large
25008742906179939	16	150	53.03	42.42	-12	2081966	single	1724142412	large
25008742906179939	17	150	53.03	36.36	-71	1959521	single	1724142412	large
25008742906179939	18	150	53.03	37.88	-95	2036900	single	1724142412	large
25008742906179939	19	150	53.03	43.94	-41	2085403	single	1724142412	large
25008742906179939	20	150	53.03	45.45	-50	1992938	single	1724142412	large
25008742906179939	21	150	53.03	45.45	-10	1918378	single	1724142412	large
25008742906179939	22	150	53.03	45.45	-150	2242482	single	1724142412	large
25008742906179939	23	150	53.03	45.45	-75	2390659	single	1724142412	large
25008742906179939	24	150	53.03	33.33	-118	1886981	single	1724142412	large
25008742906179939	25	150	53.03	45.45	-105	2137143	single	1724142412	large
25008742906179939	26	150	53.03	42.42	-22	2169771	single	1724142412	large
25008742906179939	27	150	53.03	33.33	-38	1891152	single	1724142412	large
25008742906179939	28	150	53.03	45.45	-35	2159947	single	1724142412	large
25008742906179939	29	150	53.03	39.39	-59	2477490	single	1724142412	large
25008742906179939	30	150	53.03	45.45	-60	2306896	single	1724142412	large
25008742906179939	31	7	53.03	7.58	10	18737	single	1724142412	large
25008742906179939	32	150	53.03	42.42	-72	1473397	single	1724142412	large
25008742906179939	33	10	53.03	15.15	20	72562	single	1724142412	large
25008742906179939	34	150	53.03	45.45	-70	2653405	single	1724142412	large
25008742906179939	35	150	53.03	33.33	-123	2052021	single	1724142412	large
25008742906179939	36	150	53.03	24.24	-19	1370176	single	1724142412	large
25008742906179939	37	150	53.03	42.42	-87	2243702	single	1724142412	large
25008742906179939	38	150	53.03	31.82	-14	1716020	single	1724142412	large
25008742906179939	39	150	53.03	50	-37	2200285	single	1724142412	large
25008742906179939	40	150	53.03	43.94	-16	2517284	single	1724142412	large
25008742906179939	41	150	53.03	45.45	-30	1741834	single	1724142412	large
25008742906179939	42	150	53.03	39.39	21	1959339	single	1724142412	large
25008742906179939	43	150	53.03	40.91	-18	2193841	single	1724142412	large
25008742906179939	44	150	53.03	43.94	-46	2334850	single	1724142412	large
25008742906179939	45	150	53.03	45.45	5	2168722	single	1724142412	large
25008742906179939	46	150	53.03	42.42	-22	2565235	single	1724142412	large
25008742906179939	47	150	53.03	33.33	-18	2106784	single	1724142412	large
25008742906179939	48	150	53.03	34.85	-47	2111329	single	1724142412	large
25008742906179939	49	150	53.03	39.39	-49	2129033	single	1724142412	large
25008742906179939	50	150	53.03	34.85	-42	1836178	single	1724142412	large
25087505931220968	1	150	31.82	31.82	-249	1868016	single	1724142412	large
25087505931220968	2	150	45.45	45.45	-170	2282381	single	1724142412	large
25087505931220968	3	7	45.45	9.09	11	20056	single	1724142412	large
25087505931220968	4	150	45.45	34.85	-137	2013103	single	1724142412	large
25087505931220968	5	150	45.45	37.88	-155	2128361	single	1724142412	large
25087505931220968	6	145	45.45	43.94	-81	1946486	single	1724142412	large
25087505931220968	7	150	45.45	37.88	-85	2421377	single	1724142412	large
25087505931220968	8	150	45.45	43.94	-91	2067615	single	1724142412	large
25087505931220968	9	150	45.45	45.45	-140	2162232	single	1724142412	large
25087505931220968	10	150	45.45	45.45	-130	2189625	single	1724142412	large
25087505931220968	11	150	45.45	45.45	-150	2115955	single	1724142412	large
25087505931220968	12	150	45.45	43.94	-131	1974056	single	1724142412	large
25087505931220968	13	150	45.45	43.94	-111	2228987	single	1724142412	large
25087505931220968	14	24	45.45	16.67	11	222049	single	1724142412	large
25087505931220968	15	150	45.45	39.39	-54	2149259	single	1724142412	large
25087505931220968	16	150	45.45	45.45	-45	2120977	single	1724142412	large
25087505931220968	17	150	45.45	45.45	-25	2084114	single	1724142412	large
25087505931220968	18	150	45.45	43.94	-66	2033507	single	1724142412	large
25087505931220968	19	150	45.45	42.42	-42	1792755	single	1724142412	large
25087505931220968	20	5	45.45	24.24	31	50703	single	1724142412	large
25087505931220968	21	150	45.45	31.82	-154	2121966	single	1724142412	large
25087505931220968	22	150	45.45	34.85	-42	2316382	single	1724142412	large
25087505931220968	23	150	45.45	34.85	-162	2175022	single	1724142412	large
25087505931220968	24	150	45.45	42.42	-32	1927139	single	1724142412	large
25087505931220968	25	150	45.45	45.45	-90	2554918	single	1724142412	large
25087505931220968	26	150	45.45	34.85	-42	2003035	single	1724142412	large
25087505931220968	27	150	45.45	39.39	-39	1985901	single	1724142412	large
25087505931220968	28	10	45.45	18.18	22	40108	single	1724142412	large
25087505931220968	29	3	45.45	10.61	12	23352	single	1724142412	large
25087505931220968	30	150	45.45	45.45	-90	1980516	single	1724142412	large
25087505931220968	31	150	45.45	45.45	-55	1676941	single	1724142412	large
25087505931220968	32	150	45.45	39.39	-19	1977308	single	1724142412	large
25087505931220968	33	15	45.45	12.12	13	56793	single	1724142412	large
25087505931220968	34	5	45.45	21.21	24	33927	single	1724142412	large
25087505931220968	35	150	45.45	45.45	-45	2541859	single	1724142412	large
25087505931220968	36	3	45.45	9.09	11	15509	single	1724142412	large
25087505931220968	37	150	45.45	42.42	-67	2180655	single	1724142412	large
25087505931220968	38	150	45.45	42.42	28	2374635	single	1724142412	large
25087505931220968	39	9	45.45	24.24	41	92413	single	1724142412	large
25087505931220968	40	150	45.45	39.39	-19	2475946	single	1724142412	large
25087505931220968	41	150	54.55	43.94	-36	2179452	single	1724142412	large
25087505931220968	42	150	54.55	43.94	-11	2039044	single	1724142412	large
25087505931220968	43	150	54.55	43.94	-121	2347146	single	1724142412	large
25087505931220968	44	150	54.55	45.45	10	2271877	single	1724142412	large
25087505931220968	45	150	54.55	54.55	6	2094052	single	1724142412	large
25087505931220968	46	150	54.55	40.91	-28	1896378	single	1724142412	large
25087505931220968	47	140	56.06	56.06	-18	2069062	single	1724142412	large
25087505931220968	48	150	56.06	54.55	56	2873146	single	1724142412	large
25087505931220968	49	150	56.06	37.88	-55	2242099	single	1724142412	large
25087505931220968	50	17	56.06	7.58	10	30511	single	1724142412	large
25102616940347847	1	150	33.33	33.33	-303	1938728	single	1724142412	large
25102616940347847	2	150	40.91	40.91	-148	1952653	single	1724142412	large
25102616940347847	3	150	45.45	45.45	-165	2005591	single	1724142412	large
25102616940347847	4	150	45.45	34.85	53	262275	single	1724142412	large
25102616940347847	5	3	45.45	3.03	7	13386	single	1724142412	large
25102616940347847	6	3	45.45	10.61	12	16401	single	1724142412	large
25102616940347847	7	150	45.45	33.33	-208	2021780	single	1724142412	large
25102616940347847	8	150	45.45	34.85	-112	1960438	single	1724142412	large
25102616940347847	9	150	45.45	40.91	-53	1837887	single	1724142412	large
25102616940347847	10	150	45.45	42.42	-122	2123065	single	1724142412	large
25102616940347847	11	150	45.45	34.85	-62	1867166	single	1724142412	large
25102616940347847	12	150	56.06	50	-62	2159934	single	1724142412	large
25102616940347847	13	3	56.06	10.61	12	15717	single	1724142412	large
25102616940347847	14	150	56.06	43.94	-96	2318782	single	1724142412	large
25102616940347847	15	150	56.06	42.42	-147	1991723	single	1724142412	large
25102616940347847	16	150	56.06	40.91	-138	2331939	single	1724142412	large
25102616940347847	17	150	56.06	40.91	-98	2165138	single	1724142412	large
25102616940347847	18	150	56.06	39.39	-44	2160897	single	1724142412	large
25102616940347847	19	150	56.06	43.94	-151	2184110	single	1724142412	large
25102616940347847	20	150	56.06	43.94	-36	2063453	single	1724142412	large
25102616940347847	21	150	56.06	40.91	-118	2113841	single	1724142412	large
25102616940347847	22	150	56.06	45.45	-50	2185113	single	1724142412	large
25102616940347847	23	3	56.06	10.61	12	15708	single	1724142412	large
25102616940347847	24	150	56.06	45.45	-60	2226125	single	1724142412	large
25102616940347847	25	150	56.06	45.45	-55	1703037	single	1724142412	large
25102616940347847	26	150	56.06	39.39	-64	2268649	single	1724142412	large
25102616940347847	27	150	56.06	43.94	-41	1792610	single	1724142412	large
25102616940347847	28	150	56.06	45.45	-90	2038221	single	1724142412	large
25102616940347847	29	150	56.06	36.36	-121	1716742	single	1724142412	large
25102616940347847	30	150	56.06	42.42	-12	1952311	single	1724142412	large
25102616940347847	31	150	59.09	50	-42	2149546	single	1724142412	large
25102616940347847	32	150	59.09	39.39	11	2090457	single	1724142412	large
25102616940347847	33	150	59.09	51.52	-26	2244351	single	1724142412	large
25102616940347847	34	150	59.09	50	-52	2202601	single	1724142412	large
25102616940347847	35	150	59.09	43.94	-81	1702112	single	1724142412	large
25102616940347847	36	150	59.09	39.39	6	2062078	single	1724142412	large
25102616940347847	37	150	59.09	46.97	-89	2487082	single	1724142412	large
25102616940347847	38	150	59.09	48.48	-18	2233257	single	1724142412	large
25102616940347847	39	150	59.09	51.52	-41	2230271	single	1724142412	large
25102616940347847	40	150	59.09	43.94	-46	1399801	single	1724142412	large
25102616940347847	41	150	59.09	45.45	-25	1984887	single	1724142412	large
25102616940347847	42	150	59.09	39.39	-9	2062242	single	1724142412	large
25102616940347847	43	150	59.09	39.39	-79	1790218	single	1724142412	large
25102616940347847	44	150	59.09	43.94	-81	2313733	single	1724142412	large
25102616940347847	45	150	59.09	34.85	-2	1639113	single	1724142412	large
25102616940347847	46	150	59.09	45.45	-50	2255549	single	1724142412	large
25102616940347847	47	150	59.09	43.94	-6	2322693	single	1724142412	large
25102616940347847	48	150	59.09	43.94	-26	2187917	single	1724142412	large
25102616940347847	49	150	59.09	45.45	15	1827960	single	1724142412	large
25102616940347847	50	150	59.09	43.94	-16	1646670	single	1724142412	large
25174542458809322	1	150	31.82	31.82	-229	1712900	single	1724142412	large
25174542458809322	2	150	40.91	40.91	-168	2395419	single	1724142412	large
25174542458809322	3	150	46.97	45.45	-55	1938877	single	1724142412	large
25174542458809322	4	150	46.97	42.42	-112	2266894	single	1724142412	large
25174542458809322	5	150	46.97	46.97	-74	2226941	single	1724142412	large
25174542458809322	6	12	46.97	21.21	24	60981	single	1724142412	large
25174542458809322	7	150	46.97	46.97	-124	2328996	single	1724142412	large
25174542458809322	8	150	46.97	45.45	-75	2152227	single	1724142412	large
25174542458809322	9	150	46.97	43.94	-101	2256593	single	1724142412	large
25174542458809322	10	150	46.97	42.42	-37	2286786	single	1724142412	large
25174542458809322	11	150	46.97	45.45	15	1649011	single	1724142412	large
25174542458809322	12	150	46.97	45.45	-90	1896600	single	1724142412	large
25174542458809322	13	150	46.97	45.45	-75	2067387	single	1724142412	large
25174542458809322	14	150	46.97	42.42	-62	1490166	single	1724142412	large
25174542458809322	15	150	46.97	46.97	-54	2371949	single	1724142412	large
25174542458809322	16	150	46.97	46.97	-94	2175035	single	1724142412	large
25174542458809322	17	150	46.97	40.91	-98	2112448	single	1724142412	large
25174542458809322	18	150	46.97	45.45	5	2212959	single	1724142412	large
25174542458809322	19	150	46.97	45.45	-100	2323323	single	1724142412	large
25174542458809322	20	150	46.97	42.42	-122	2187276	single	1724142412	large
25174542458809322	21	150	46.97	40.91	-38	2316060	single	1724142412	large
25174542458809322	22	150	46.97	45.45	-110	2267421	single	1724142412	large
25174542458809322	23	3	46.97	9.09	11	15511	single	1724142412	large
25174542458809322	24	150	53.03	51.52	-36	2804776	single	1724142412	large
25174542458809322	25	150	53.03	39.39	-39	2044519	single	1724142412	large
25174542458809322	26	150	57.58	56.06	-3	2469219	single	1724142412	large
25174542458809322	27	150	57.58	42.42	-52	1941315	single	1724142412	large
25174542458809322	28	150	57.58	56.06	-13	2132861	single	1724142412	large
25174542458809322	29	4	57.58	10.61	12	17178	single	1724142412	large
25174542458809322	30	150	57.58	42.42	-67	2491788	single	1724142412	large
25174542458809322	31	150	57.58	53.03	-60	2239921	single	1724142412	large
25174542458809322	32	150	57.58	51.52	-11	2100693	single	1724142412	large
25174542458809322	33	150	60.61	56.06	7	2198928	single	1724142412	large
25174542458809322	34	150	60.61	28.79	-121	1949465	single	1724142412	large
25174542458809322	35	150	60.61	33.33	22	2417275	single	1724142412	large
25174542458809322	36	5	60.61	10.61	12	19313	single	1724142412	large
25174542458809322	37	150	60.61	39.39	-69	2242172	single	1724142412	large
25174542458809322	38	150	60.61	31.82	1	2385294	single	1724142412	large
25174542458809322	39	150	60.61	43.94	-26	2310924	single	1724142412	large
25174542458809322	40	150	60.61	43.94	-11	2256583	single	1724142412	large
25174542458809322	41	150	60.61	43.94	-11	2556366	single	1724142412	large
25174542458809322	42	150	60.61	34.85	-77	2482254	single	1724142412	large
25174542458809322	43	150	60.61	37.88	20	2191208	single	1724142412	large
25174542458809322	44	150	60.61	31.82	-64	1876608	single	1724142412	large
25174542458809322	45	150	60.61	34.85	3	2432626	single	1724142412	large
25174542458809322	46	150	60.61	34.85	8	2048749	single	1724142412	large
25174542458809322	47	150	60.61	56.06	-33	2383907	single	1724142412	large
25174542458809322	48	150	60.61	45.45	-20	2526496	single	1724142412	large
25174542458809322	49	150	60.61	43.94	-86	2319644	single	1724142412	large
25174542458809322	50	150	60.61	34.85	-2	1609628	single	1724142412	large
25195363162384701	1	150	34.85	34.85	-287	2017387	single	1724142412	large
25195363162384701	2	150	34.85	34.85	-257	2129393	single	1724142412	large
25195363162384701	3	150	34.85	24.24	-199	1864409	single	1724142412	large
25195363162384701	4	150	34.85	34.85	-47	1556236	single	1724142412	large
25195363162384701	5	150	42.42	42.42	-87	1976247	single	1724142412	large
25195363162384701	6	150	42.42	34.85	-162	2051589	single	1724142412	large
25195363162384701	7	150	42.42	39.39	-134	2135662	single	1724142412	large
25195363162384701	8	6	42.42	15.15	20	70702	single	1724142412	large
25195363162384701	9	150	42.42	24.24	-199	1892311	single	1724142412	large
25195363162384701	10	150	42.42	34.85	-102	1845684	single	1724142412	large
25195363162384701	11	150	42.42	34.85	-162	2124323	single	1724142412	large
25195363162384701	12	150	42.42	34.85	-112	1848852	single	1724142412	large
25195363162384701	13	150	42.42	34.85	-152	1910489	single	1724142412	large
25195363162384701	14	150	42.42	31.82	-124	1832261	single	1724142412	large
25195363162384701	15	150	45.45	42.42	-117	2306636	single	1724142412	large
25195363162384701	16	150	45.45	34.85	-87	1883654	single	1724142412	large
25195363162384701	17	142	48.48	43.94	-31	1980315	single	1724142412	large
25195363162384701	18	150	48.48	34.85	-122	2126173	single	1724142412	large
25195363162384701	19	150	48.48	33.33	-113	2153388	single	1724142412	large
25195363162384701	20	150	48.48	33.33	-103	2146435	single	1724142412	large
25195363162384701	21	15	48.48	3.03	7	26907	single	1724142412	large
25195363162384701	22	150	48.48	34.85	-102	2361257	single	1724142412	large
25195363162384701	23	150	48.48	34.85	-62	1624758	single	1724142412	large
25195363162384701	24	150	51.52	48.48	-83	2307790	single	1724142412	large
25195363162384701	25	150	51.52	34.85	-102	1831361	single	1724142412	large
25195363162384701	26	150	51.52	34.85	-82	1665668	single	1724142412	large
25195363162384701	27	150	51.52	34.85	-47	1785121	single	1724142412	large
25195363162384701	28	150	51.52	34.85	-62	2252207	single	1724142412	large
25195363162384701	29	150	51.52	33.33	-73	2036003	single	1724142412	large
25195363162384701	30	150	51.52	33.33	-23	2179367	single	1724142412	large
25195363162384701	31	150	51.52	33.33	-43	1720833	single	1724142412	large
25195363162384701	32	150	51.52	36.36	-86	1796727	single	1724142412	large
25195363162384701	33	20	51.52	18.18	32	242805	single	1724142412	large
25195363162384701	34	150	51.52	33.33	-48	1694144	single	1724142412	large
25195363162384701	35	150	51.52	34.85	-52	2354132	single	1724142412	large
25195363162384701	36	8	51.52	3.03	7	18959	single	1724142412	large
25195363162384701	37	150	51.52	30.3	-70	2231565	single	1724142412	large
25195363162384701	38	150	51.52	34.85	-112	2191501	single	1724142412	large
25195363162384701	39	150	51.52	33.33	-38	1856445	single	1724142412	large
25195363162384701	40	8	51.52	7.58	10	19776	single	1724142412	large
25195363162384701	41	150	51.52	34.85	-127	2219430	single	1724142412	large
25195363162384701	42	150	51.52	34.85	-52	2137524	single	1724142412	large
25195363162384701	43	150	51.52	34.85	-82	1935347	single	1724142412	large
25195363162384701	44	150	51.52	34.85	-42	1554082	single	1724142412	large
25195363162384701	45	150	51.52	34.85	-62	1919227	single	1724142412	large
25195363162384701	46	150	51.52	33.33	-28	2027217	single	1724142412	large
25195363162384701	47	150	51.52	33.33	-33	2214615	single	1724142412	large
25195363162384701	48	150	51.52	34.85	-27	2132814	single	1724142412	large
25195363162384701	49	150	51.52	39.39	-39	2253209	single	1724142412	large
25195363162384701	50	150	51.52	24.24	-29	1309632	single	1724142412	large
25276285107060142	1	150	48.48	48.48	-243	2193401	single	1724142412	large
25276285107060142	2	150	48.48	42.42	-222	1896694	single	1724142412	large
25276285107060142	3	150	50	33.33	-163	1918116	single	1724142412	large
25276285107060142	4	150	51.52	33.33	-163	2048604	single	1724142412	large
25276285107060142	5	150	51.52	31.82	-189	1883550	single	1724142412	large
25276285107060142	6	150	51.52	42.42	-77	1920286	single	1724142412	large
25276285107060142	7	4	51.52	9.09	11	16412	single	1724142412	large
25276285107060142	8	150	51.52	42.42	-122	2078536	single	1724142412	large
25276285107060142	9	150	51.52	42.42	-127	2209491	single	1724142412	large
25276285107060142	10	24	51.52	39.39	61	417963	single	1724142412	large
25276285107060142	11	5	51.52	3.03	7	16598	single	1724142412	large
25276285107060142	12	150	51.52	34.85	-162	2029014	single	1724142412	large
25276285107060142	13	150	51.52	40.91	-113	2141497	single	1724142412	large
25276285107060142	14	150	51.52	40.91	-163	2182641	single	1724142412	large
25276285107060142	15	150	51.52	42.42	-47	1765146	single	1724142412	large
25276285107060142	16	150	51.52	40.91	-68	2105930	single	1724142412	large
25276285107060142	17	150	51.52	40.91	-103	2117935	single	1724142412	large
25276285107060142	18	150	51.52	42.42	-87	2249418	single	1724142412	large
25276285107060142	19	150	51.52	33.33	-143	2116714	single	1724142412	large
25276285107060142	20	150	51.52	33.33	-108	1929499	single	1724142412	large
25276285107060142	21	150	51.52	42.42	-107	1880275	single	1724142412	large
25276285107060142	22	150	51.52	34.85	-92	2123016	single	1724142412	large
25276285107060142	23	150	51.52	40.91	-123	1966796	single	1724142412	large
25276285107060142	24	150	51.52	42.42	-82	1994807	single	1724142412	large
25276285107060142	25	150	51.52	43.94	-71	2055739	single	1724142412	large
25276285107060142	26	150	51.52	34.85	-82	1879780	single	1724142412	large
25276285107060142	27	150	51.52	48.48	-33	2188588	single	1724142412	large
25276285107060142	28	150	51.52	40.91	-58	2341519	single	1724142412	large
25276285107060142	29	150	51.52	40.91	-63	1485975	single	1724142412	large
25276285107060142	30	150	51.52	43.94	29	1942371	single	1724142412	large
25276285107060142	31	150	51.52	42.42	-17	1928457	single	1724142412	large
25276285107060142	32	150	51.52	42.42	-87	2185268	single	1724142412	large
25276285107060142	33	150	51.52	40.91	-33	2163782	single	1724142412	large
25276285107060142	34	150	51.52	42.42	-62	2259142	single	1724142412	large
25276285107060142	35	150	51.52	39.39	-69	2306971	single	1724142412	large
25276285107060142	36	11	51.52	30.3	40	96222	single	1724142412	large
25276285107060142	37	150	51.52	42.42	-47	2067624	single	1724142412	large
25276285107060142	38	150	51.52	34.85	-57	1917866	single	1724142412	large
25276285107060142	39	150	51.52	42.42	-52	1771479	single	1724142412	large
25276285107060142	40	150	51.52	19.7	33	394453	single	1724142412	large
25276285107060142	41	150	51.52	45.45	-50	2503583	single	1724142412	large
25276285107060142	42	150	51.52	37.88	-50	2440865	single	1724142412	large
25276285107060142	43	150	51.52	42.42	3	2496968	single	1724142412	large
25276285107060142	44	150	51.52	42.42	-87	2205029	single	1724142412	large
25276285107060142	45	150	51.52	40.91	-23	1868781	single	1724142412	large
25276285107060142	46	150	51.52	40.91	-63	2019952	single	1724142412	large
25276285107060142	47	150	51.52	42.42	-12	1823311	single	1724142412	large
25276285107060142	48	11	51.52	28.79	39	78297	single	1724142412	large
25276285107060142	49	150	51.52	39.39	-9	1426735	single	1724142412	large
25276285107060142	50	150	51.52	34.85	-17	1763063	single	1724142412	large
25285633464715636	1	150	40.91	40.91	-208	1931745	single	1724142412	large
25285633464715636	2	150	42.42	33.33	-243	1931329	single	1724142412	large
25285633464715636	3	150	42.42	33.33	-188	1944022	single	1724142412	large
25285633464715636	4	150	42.42	24.24	-169	1679831	single	1724142412	large
25285633464715636	5	150	42.42	33.33	-243	1994653	single	1724142412	large
25285633464715636	6	150	42.42	33.33	-158	1919943	single	1724142412	large
25285633464715636	7	9	42.42	22.73	30	92020	single	1724142412	large
25285633464715636	8	150	42.42	33.33	-173	2014371	single	1724142412	large
25285633464715636	9	3	42.42	3.03	7	13395	single	1724142412	large
25285633464715636	10	150	42.42	33.33	-168	2095646	single	1724142412	large
25285633464715636	11	150	42.42	31.82	-94	1946306	single	1724142412	large
25285633464715636	12	150	42.42	34.85	-137	2120049	single	1724142412	large
25285633464715636	13	150	42.42	31.82	-134	2147429	single	1724142412	large
25285633464715636	14	150	42.42	31.82	-79	2039991	single	1724142412	large
25285633464715636	15	150	42.42	40.91	-78	1831784	single	1724142412	large
25285633464715636	16	150	42.42	34.85	-127	2069751	single	1724142412	large
25285633464715636	17	150	42.42	34.85	-137	2065495	single	1724142412	large
25285633464715636	18	150	42.42	30.3	-80	1739198	single	1724142412	large
25285633464715636	19	150	42.42	34.85	-62	1997662	single	1724142412	large
25285633464715636	20	150	42.42	30.3	-60	1936501	single	1724142412	large
25285633464715636	21	150	42.42	33.33	-133	2090411	single	1724142412	large
25285633464715636	22	93	42.42	24.24	-19	900322	single	1724142412	large
25285633464715636	23	150	42.42	34.85	-77	1950087	single	1724142412	large
25285633464715636	24	150	42.42	34.85	-102	2131410	single	1724142412	large
25285633464715636	25	150	42.42	33.33	-93	1682946	single	1724142412	large
25285633464715636	26	150	42.42	30.3	-95	1810641	single	1724142412	large
25285633464715636	27	150	42.42	30.3	-145	2236753	single	1724142412	large
25285633464715636	28	4	42.42	7.58	10	15403	single	1724142412	large
25285633464715636	29	150	42.42	33.33	-78	1924200	single	1724142412	large
25285633464715636	30	150	42.42	33.33	-78	1962160	single	1724142412	large
25285633464715636	31	150	42.42	33.33	-33	1644399	single	1724142412	large
25285633464715636	32	150	56.06	54.55	-39	2404701	single	1724142412	large
25285633464715636	33	150	56.06	34.85	-62	2005920	single	1724142412	large
25285633464715636	34	150	56.06	37.88	-100	1574603	single	1724142412	large
25285633464715636	35	19	56.06	16.67	21	49061	single	1724142412	large
25285633464715636	36	150	56.06	33.33	-88	2195439	single	1724142412	large
25285633464715636	37	150	56.06	39.39	-24	2293785	single	1724142412	large
25285633464715636	38	150	56.06	31.82	-99	1989878	single	1724142412	large
25285633464715636	39	7	56.06	12.12	13	26788	single	1724142412	large
25285633464715636	40	150	56.06	24.24	-114	2152828	single	1724142412	large
25285633464715636	41	6	56.06	10.61	12	19247	single	1724142412	large
25285633464715636	42	150	56.06	34.85	-52	1866541	single	1724142412	large
25285633464715636	43	150	56.06	33.33	-43	2241364	single	1724142412	large
25285633464715636	44	15	56.06	27.27	28	238845	single	1724142412	large
25285633464715636	45	150	56.06	30.3	-25	2176143	single	1724142412	large
25285633464715636	46	150	56.06	45.45	-15	2401322	single	1724142412	large
25285633464715636	47	150	56.06	34.85	-52	1898075	single	1724142412	large
25285633464715636	48	150	56.06	31.82	-29	1959877	single	1724142412	large
25285633464715636	49	150	56.06	53.03	65	1776270	single	1724142412	large
25285633464715636	50	150	57.58	42.42	23	2295159	single	1724142412	large
25367682085756064	1	150	37.88	37.88	-55	976052	multi	1724142412	large
25367682085756064	2	150	43.94	42.42	28	962267	multi	1724142412	large
25367682085756064	3	150	54.55	51.52	39	1028862	multi	1724142412	large
25367682085756064	4	150	54.55	33.33	57	915397	multi	1724142412	large
25367682085756064	5	150	54.55	24.24	41	377683	multi	1724142412	large
25367682085756064	6	150	54.55	25.76	47	714588	multi	1724142412	large
25367682085756064	7	150	54.55	15.15	25	453553	multi	1724142412	large
25367682085756064	8	150	54.55	31.82	51	788724	multi	1724142412	large
25367682085756064	9	150	54.55	9.09	16	68857	multi	1724142412	large
25367682085756064	10	150	54.55	22.73	35	2770129	multi	1724142412	large
25367682085756064	11	150	54.55	30.3	-630	2066082	multi	1724142412	large
25367682085756064	12	150	54.55	34.85	-77	1153194	multi	1724142412	large
25367682085756064	13	150	57.58	50	58	1054004	multi	1724142412	large
25367682085756064	14	150	57.58	4.55	-697	2060084	multi	1724142412	large
25367682085756064	15	150	59.09	50	-212	1956461	multi	1724142412	large
25367682085756064	16	150	59.09	37.88	45	978230	multi	1724142412	large
25367682085756064	17	150	59.09	46.97	56	1307567	multi	1724142412	large
25367682085756064	18	150	59.09	10.61	22	1135137	multi	1724142412	large
25367682085756064	19	150	59.09	33.33	42	734371	multi	1724142412	large
25367682085756064	20	150	59.09	50	108	1216918	multi	1724142412	large
25367682085756064	21	150	59.09	50	98	1160061	multi	1724142412	large
25367682085756064	22	150	59.09	40.91	52	2029794	multi	1724142412	large
25367682085756064	23	150	59.09	31.82	61	1014535	multi	1724142412	large
25367682085756064	24	150	59.09	40.91	47	842072	multi	1724142412	large
25367682085756064	25	150	62.12	46.97	76	819259	multi	1724142412	large
25367682085756064	26	150	62.12	19.7	38	1138936	multi	1724142412	large
25367682085756064	27	150	62.12	43.94	34	861884	multi	1724142412	large
25367682085756064	28	150	62.12	3.03	7	1138479	multi	1724142412	large
25367682085756064	29	150	62.12	45.45	55	793765	multi	1724142412	large
25367682085756064	30	150	62.12	39.39	71	1160021	multi	1724142412	large
25367682085756064	31	150	69.7	50	118	707176	multi	1724142412	large
25367682085756064	32	150	69.7	24.24	41	292405	multi	1724142412	large
25367682085756064	33	150	69.7	27.27	48	155169	multi	1724142412	large
25367682085756064	34	150	69.7	40.91	72	745368	multi	1724142412	large
25367682085756064	35	150	69.7	40.91	17	1040674	multi	1724142412	large
25367682085756064	36	150	69.7	43.94	74	1276993	multi	1724142412	large
25367682085756064	37	150	72.73	57.58	78	1555622	multi	1724142412	large
25367682085756064	38	150	72.73	34.85	63	733328	multi	1724142412	large
25367682085756064	39	150	72.73	15.15	20	2776021	multi	1724142412	large
25367682085756064	40	150	72.73	57.58	108	1492172	multi	1724142412	large
25367682085756064	41	150	72.73	30.3	-305	2334732	multi	1724142412	large
25367682085756064	42	150	72.73	31.82	-4	2835132	multi	1724142412	large
25367682085756064	43	150	74.24	60.61	110	1105283	multi	1724142412	large
25367682085756064	44	150	74.24	48.48	92	690126	multi	1724142412	large
25367682085756064	45	150	74.24	43.94	54	932685	multi	1724142412	large
25367682085756064	46	150	74.24	24.24	41	2879022	multi	1724142412	large
25367682085756064	47	150	74.24	33.33	-573	2052989	multi	1724142412	large
25367682085756064	48	150	74.24	51.52	24	1406385	multi	1724142412	large
25367682085756064	49	150	74.24	42.42	83	481958	multi	1724142412	large
25367682085756064	50	150	74.24	9.09	16	323955	multi	1724142412	large
25371572057000852	1	150	37.88	37.88	45	819722	multi	1724142412	large
25371572057000852	2	150	46.97	33.33	-38	965394	multi	1724142412	large
25371572057000852	3	150	53.03	46.97	41	987033	multi	1724142412	large
25371572057000852	4	18	53.03	9.09	21	107604	multi	1724142412	large
25371572057000852	5	150	54.55	34.85	33	803133	multi	1724142412	large
25371572057000852	6	150	56.06	40.91	2	1253001	multi	1724142412	large
25371572057000852	7	150	59.09	30.3	65	373918	multi	1724142412	large
25371572057000852	8	150	59.09	40.91	67	1552466	multi	1724142412	large
25371572057000852	9	150	59.09	36.36	29	872354	multi	1724142412	large
25371572057000852	10	150	59.09	43.94	9	879079	multi	1724142412	large
25371572057000852	11	150	62.12	56.06	117	945021	multi	1724142412	large
25371572057000852	12	150	62.12	34.85	48	1067182	multi	1724142412	large
25371572057000852	13	150	62.12	48.48	47	1014215	multi	1724142412	large
25371572057000852	14	150	62.12	46.97	56	994886	multi	1724142412	large
25371572057000852	15	150	66.67	50	33	1305434	multi	1724142412	large
25371572057000852	16	13	66.67	21.21	49	78422	multi	1724142412	large
25371572057000852	17	150	66.67	40.91	47	842942	multi	1724142412	large
25371572057000852	18	150	66.67	42.42	-342	1870087	multi	1724142412	large
25371572057000852	19	150	66.67	39.39	51	791594	multi	1724142412	large
25371572057000852	20	150	66.67	39.39	56	681936	multi	1724142412	large
25371572057000852	21	150	66.67	3.03	7	1041377	multi	1724142412	large
25371572057000852	22	150	71.21	57.58	83	986671	multi	1724142412	large
25371572057000852	23	150	71.21	16.67	26	1174186	multi	1724142412	large
25371572057000852	24	150	71.21	46.97	56	1012221	multi	1724142412	large
25371572057000852	25	150	71.21	27.27	33	995516	multi	1724142412	large
25371572057000852	26	150	71.21	42.42	53	1076163	multi	1724142412	large
25371572057000852	27	4	71.21	1.52	6	10536	multi	1724142412	large
25371572057000852	28	150	71.21	16.67	31	2752618	multi	1724142412	large
25371572057000852	29	150	71.21	28.79	59	2625519	multi	1724142412	large
25371572057000852	30	150	71.21	16.67	-614	2015258	multi	1724142412	large
25371572057000852	31	150	71.21	43.94	79	1555536	multi	1724142412	large
25371572057000852	32	150	71.21	43.94	64	1063721	multi	1724142412	large
25371572057000852	33	150	71.21	51.52	14	1519427	multi	1724142412	large
25371572057000852	34	150	71.21	24.24	16	462587	multi	1724142412	large
25371572057000852	35	150	71.21	31.82	56	609450	multi	1724142412	large
25371572057000852	36	150	71.21	40.91	62	913901	multi	1724142412	large
25371572057000852	37	150	72.73	57.58	98	1265265	multi	1724142412	large
25371572057000852	38	150	72.73	33.33	67	341618	multi	1724142412	large
25371572057000852	39	150	72.73	50	18	1122032	multi	1724142412	large
25371572057000852	40	4	72.73	4.55	8	18647	multi	1724142412	large
25371572057000852	41	150	72.73	33.33	42	788977	multi	1724142412	large
25371572057000852	42	150	72.73	13.64	24	952038	multi	1724142412	large
25371572057000852	43	150	72.73	10.61	17	159639	multi	1724142412	large
25371572057000852	44	150	72.73	50	83	794879	multi	1724142412	large
25371572057000852	45	150	72.73	46.97	61	1012133	multi	1724142412	large
25371572057000852	46	150	72.73	42.42	53	1362982	multi	1724142412	large
25371572057000852	47	150	72.73	39.39	81	458638	multi	1724142412	large
25371572057000852	48	150	72.73	42.42	63	1194842	multi	1724142412	large
25371572057000852	49	150	72.73	39.39	56	1357699	multi	1724142412	large
25371572057000852	50	45	72.73	36.36	84	560918	multi	1724142412	large
25421569320933995	1	150	56.06	56.06	97	1426990	multi	1724142412	large
25421569320933995	2	150	56.06	33.33	42	586346	multi	1724142412	large
25421569320933995	3	150	56.06	43.94	-6	1194581	multi	1724142412	large
25421569320933995	4	10	56.06	19.7	28	107092	multi	1724142412	large
25421569320933995	5	150	57.58	42.42	-17	1164783	multi	1724142412	large
25421569320933995	6	150	57.58	40.91	87	962034	multi	1724142412	large
25421569320933995	7	150	57.58	33.33	52	481351	multi	1724142412	large
25421569320933995	8	150	57.58	36.36	19	1033365	multi	1724142412	large
25421569320933995	9	150	57.58	46.97	56	1321263	multi	1724142412	large
25421569320933995	10	150	57.58	36.36	74	693941	multi	1724142412	large
25421569320933995	11	150	60.61	45.45	65	1332059	multi	1724142412	large
25421569320933995	12	150	60.61	34.85	53	713744	multi	1724142412	large
25421569320933995	13	150	71.21	62.12	86	1576966	multi	1724142412	large
25421569320933995	14	150	72.73	56.06	67	1171518	multi	1724142412	large
25421569320933995	15	150	72.73	24.24	21	535913	multi	1724142412	large
25421569320933995	16	150	72.73	28.79	59	430715	multi	1724142412	large
25421569320933995	17	33	72.73	34.85	88	392769	multi	1724142412	large
25421569320933995	18	150	72.73	48.48	57	908066	multi	1724142412	large
25421569320933995	19	150	72.73	56.06	92	1434709	multi	1724142412	large
25421569320933995	20	150	72.73	18.18	32	2692582	multi	1724142412	large
25421569320933995	21	150	74.24	43.94	-6	2710830	multi	1724142412	large
25421569320933995	22	150	74.24	50	-17	1280027	multi	1724142412	large
25421569320933995	23	150	74.24	57.58	98	1996552	multi	1724142412	large
25421569320933995	24	150	74.24	13.64	19	1069006	multi	1724142412	large
25421569320933995	25	150	74.24	16.67	31	2595654	multi	1724142412	large
25421569320933995	26	150	74.24	36.36	34	807552	multi	1724142412	large
25421569320933995	27	150	74.24	36.36	59	2833300	multi	1724142412	large
25421569320933995	28	150	74.24	28.79	64	287984	multi	1724142412	large
25421569320933995	29	150	74.24	36.36	59	1274287	multi	1724142412	large
25421569320933995	30	150	74.24	53.03	85	936431	multi	1724142412	large
25421569320933995	31	150	74.24	43.94	54	902483	multi	1724142412	large
25421569320933995	32	150	74.24	10.61	17	90357	multi	1724142412	large
25421569320933995	33	150	74.24	31.82	36	456619	multi	1724142412	large
25421569320933995	34	150	74.24	50	48	810284	multi	1724142412	large
25421569320933995	35	150	74.24	45.45	65	600184	multi	1724142412	large
25421569320933995	36	150	74.24	9.09	16	1039618	multi	1724142412	large
25421569320933995	37	150	74.24	45.45	50	1281210	multi	1724142412	large
25421569320933995	38	150	74.24	45.45	65	917030	multi	1724142412	large
25421569320933995	39	150	74.24	43.94	54	1154310	multi	1724142412	large
25421569320933995	40	150	74.24	19.7	33	2723731	multi	1724142412	large
25421569320933995	41	150	74.24	37.88	80	480864	multi	1724142412	large
25421569320933995	42	150	74.24	50	103	742106	multi	1724142412	large
25421569320933995	43	150	74.24	43.94	64	531269	multi	1724142412	large
25421569320933995	44	150	74.24	51.52	89	753084	multi	1724142412	large
25421569320933995	45	150	74.24	42.42	63	488883	multi	1724142412	large
25421569320933995	46	150	74.24	53.03	85	1008937	multi	1724142412	large
25421569320933995	47	150	74.24	40.91	37	915665	multi	1724142412	large
25421569320933995	48	150	74.24	9.09	16	183436	multi	1724142412	large
25421569320933995	49	18	74.24	43.94	74	235589	multi	1724142412	large
25421569320933995	50	150	74.24	34.85	73	1285821	multi	1724142412	large
25427848308709806	1	150	7.58	4.55	-697	2059234	multi	1724142412	large
25427848308709806	2	14	16.67	13.64	24	194001	multi	1724142412	large
25427848308709806	3	150	16.67	10.61	17	2908949	multi	1724142412	large
25427848308709806	4	10	28.79	24.24	36	103545	multi	1724142412	large
25427848308709806	5	150	59.09	59.09	89	1229703	multi	1724142412	large
25427848308709806	6	150	62.12	46.97	61	976659	multi	1724142412	large
25427848308709806	7	150	62.12	4.55	8	1141992	multi	1724142412	large
25427848308709806	8	150	63.64	21.21	49	2644263	multi	1724142412	large
25427848308709806	9	150	63.64	33.33	2	763470	multi	1724142412	large
25427848308709806	10	150	63.64	10.61	-118	2565066	multi	1724142412	large
25427848308709806	11	150	63.64	42.42	83	780273	multi	1724142412	large
25427848308709806	12	150	68.18	56.06	112	1395644	multi	1724142412	large
25427848308709806	13	150	68.18	48.48	42	1221279	multi	1724142412	large
25427848308709806	14	150	71.21	50	118	1038878	multi	1724142412	large
25427848308709806	15	150	71.21	43.94	34	1287799	multi	1724142412	large
25427848308709806	16	150	71.21	33.33	62	1028253	multi	1724142412	large
25427848308709806	17	150	71.21	45.45	35	1117030	multi	1724142412	large
25427848308709806	18	150	71.21	42.42	33	879863	multi	1724142412	large
25427848308709806	19	150	71.21	42.42	68	1738202	multi	1724142412	large
25427848308709806	20	150	71.21	19.7	38	2885586	multi	1724142412	large
25427848308709806	21	150	71.21	9.09	16	1168527	multi	1724142412	large
25427848308709806	22	150	71.21	24.24	41	1387704	multi	1724142412	large
25427848308709806	23	6	71.21	9.09	16	47636	multi	1724142412	large
25427848308709806	24	150	71.21	46.97	56	1287134	multi	1724142412	large
25427848308709806	25	150	71.21	33.33	67	517208	multi	1724142412	large
25427848308709806	26	150	72.73	56.06	67	1036446	multi	1724142412	large
25427848308709806	27	150	72.73	37.88	35	2723269	multi	1724142412	large
25427848308709806	28	150	72.73	43.94	69	1077334	multi	1724142412	large
25427848308709806	29	150	72.73	33.33	22	2620376	multi	1724142412	large
25427848308709806	30	150	72.73	50	38	1348552	multi	1724142412	large
25427848308709806	31	150	72.73	42.42	88	1214888	multi	1724142412	large
25427848308709806	32	150	72.73	54.55	91	1022001	multi	1724142412	large
25427848308709806	33	150	74.24	39.39	76	535184	multi	1724142412	large
25427848308709806	34	150	74.24	56.06	112	1355751	multi	1724142412	large
25427848308709806	35	150	74.24	53.03	50	1837936	multi	1724142412	large
25427848308709806	36	150	74.24	12.12	23	1147037	multi	1724142412	large
25427848308709806	37	150	74.24	34.85	48	1098049	multi	1724142412	large
25427848308709806	38	150	74.24	33.33	-313	1814982	multi	1724142412	large
25427848308709806	39	150	74.24	27.27	48	468654	multi	1724142412	large
25427848308709806	40	150	74.24	21.21	49	1099967	multi	1724142412	large
25427848308709806	41	150	74.24	42.42	58	2473493	multi	1724142412	large
25427848308709806	42	150	74.24	25.76	62	1122781	multi	1724142412	large
25427848308709806	43	150	74.24	43.94	54	974670	multi	1724142412	large
25427848308709806	44	150	74.24	57.58	98	1098474	multi	1724142412	large
25427848308709806	45	150	75.76	56.06	72	1662969	multi	1724142412	large
25427848308709806	46	150	75.76	46.97	66	1010870	multi	1724142412	large
25427848308709806	47	150	75.76	33.33	47	1381127	multi	1724142412	large
25427848308709806	48	150	75.76	15.15	5	282310	multi	1724142412	large
25427848308709806	49	150	75.76	33.33	-488	1858788	multi	1724142412	large
25427848308709806	50	150	75.76	25.76	42	655328	multi	1724142412	large
25474721652743986	1	150	27.27	27.27	48	465078	multi	1724142412	large
25474721652743986	2	150	40.91	39.39	56	498157	multi	1724142412	large
25474721652743986	3	15	40.91	9.09	21	78336	multi	1724142412	large
25474721652743986	4	11	40.91	10.61	22	95717	multi	1724142412	large
25474721652743986	5	150	50	46.97	11	1149793	multi	1724142412	large
25474721652743986	6	150	51.52	40.91	47	713886	multi	1724142412	large
25474721652743986	7	150	51.52	34.85	38	2794744	multi	1724142412	large
25474721652743986	8	150	53.03	39.39	41	883131	multi	1724142412	large
25474721652743986	9	150	53.03	28.79	-6	957873	multi	1724142412	large
25474721652743986	10	150	54.55	37.88	45	790849	multi	1724142412	large
25474721652743986	11	150	54.55	42.42	33	925459	multi	1724142412	large
25474721652743986	12	150	54.55	31.82	51	493292	multi	1724142412	large
25474721652743986	13	150	54.55	24.24	46	1081601	multi	1724142412	large
25474721652743986	14	150	54.55	27.27	43	2832695	multi	1724142412	large
25474721652743986	15	150	54.55	40.91	27	1791709	multi	1724142412	large
25474721652743986	16	150	57.58	48.48	102	1066604	multi	1724142412	large
25474721652743986	17	150	57.58	39.39	51	851330	multi	1724142412	large
25474721652743986	18	150	57.58	33.33	27	949941	multi	1724142412	large
25474721652743986	19	150	57.58	28.79	54	223049	multi	1724142412	large
25474721652743986	20	150	57.58	28.79	-31	1228296	multi	1724142412	large
25474721652743986	21	150	57.58	21.21	39	362533	multi	1724142412	large
25474721652743986	22	150	57.58	34.85	68	1529014	multi	1724142412	large
25474721652743986	23	150	57.58	37.88	10	939380	multi	1724142412	large
25474721652743986	24	150	57.58	34.85	58	2677969	multi	1724142412	large
25474721652743986	25	150	57.58	28.79	49	571159	multi	1724142412	large
25474721652743986	26	150	57.58	50	58	1306822	multi	1724142412	large
25474721652743986	27	4	57.58	1.52	6	10605	multi	1724142412	large
25474721652743986	28	150	57.58	50	43	1242026	multi	1724142412	large
25474721652743986	29	150	62.12	45.45	85	414845	multi	1724142412	large
25474721652743986	30	150	62.12	53.03	95	563015	multi	1724142412	large
25474721652743986	31	150	62.12	42.42	48	584215	multi	1724142412	large
25474721652743986	32	150	63.64	48.48	77	1595524	multi	1724142412	large
25474721652743986	33	150	63.64	22.73	35	1725138	multi	1724142412	large
25474721652743986	34	150	63.64	45.45	90	1869513	multi	1724142412	large
25474721652743986	35	150	63.64	36.36	64	607718	multi	1724142412	large
25474721652743986	36	150	71.21	56.06	72	1502688	multi	1724142412	large
25474721652743986	37	150	71.21	4.55	8	1042030	multi	1724142412	large
25474721652743986	38	150	71.21	16.67	26	2770948	multi	1724142412	large
25474721652743986	39	150	71.21	22.73	10	433665	multi	1724142412	large
25474721652743986	40	150	71.21	48.48	-3	1288092	multi	1724142412	large
25474721652743986	41	150	71.21	48.48	97	1067969	multi	1724142412	large
25474721652743986	42	150	71.21	28.79	64	1563052	multi	1724142412	large
25474721652743986	43	150	71.21	45.45	85	618182	multi	1724142412	large
25474721652743986	44	150	71.21	40.91	27	2744662	multi	1724142412	large
25474721652743986	45	150	71.21	43.94	79	938274	multi	1724142412	large
25474721652743986	46	150	71.21	45.45	60	700683	multi	1724142412	large
25474721652743986	47	150	71.21	42.42	53	1120641	multi	1724142412	large
25474721652743986	48	150	71.21	45.45	40	865116	multi	1724142412	large
25474721652743986	49	150	71.21	39.39	81	907967	multi	1724142412	large
25474721652743986	50	150	71.21	43.94	49	878373	multi	1724142412	large
25493819007608705	1	150	7.58	4.55	-707	2058483	multi	1724142412	large
25493819007608705	2	150	10.61	10.61	-658	1999250	multi	1724142412	large
25493819007608705	3	150	48.48	48.48	47	1301376	multi	1724142412	large
25493819007608705	4	150	48.48	40.91	32	859673	multi	1724142412	large
25493819007608705	5	150	50	42.42	88	471863	multi	1724142412	large
25493819007608705	6	150	50	42.42	28	1366424	multi	1724142412	large
25493819007608705	7	150	50	34.85	83	612899	multi	1724142412	large
25493819007608705	8	150	50	36.36	-341	2038388	multi	1724142412	large
25493819007608705	9	150	50	31.82	66	358201	multi	1724142412	large
25493819007608705	10	150	50	13.64	-661	2075600	multi	1724142412	large
25493819007608705	11	150	50	27.27	53	2626539	multi	1724142412	large
25493819007608705	12	150	56.06	48.48	97	834349	multi	1724142412	large
25493819007608705	13	150	56.06	40.91	32	982182	multi	1724142412	large
25493819007608705	14	150	56.06	40.91	47	829464	multi	1724142412	large
25493819007608705	15	150	56.06	4.55	8	1085114	multi	1724142412	large
25493819007608705	16	150	56.06	36.36	64	1089050	multi	1724142412	large
25493819007608705	17	150	56.06	33.33	37	906036	multi	1724142412	large
25493819007608705	18	150	63.64	56.06	82	1467590	multi	1724142412	large
25493819007608705	19	150	63.64	30.3	60	1174826	multi	1724142412	large
25493819007608705	20	150	63.64	39.39	16	1198223	multi	1724142412	large
25493819007608705	21	150	65.15	54.55	51	1274871	multi	1724142412	large
25493819007608705	22	150	65.15	43.94	54	983395	multi	1724142412	large
25493819007608705	23	150	65.15	48.48	92	1334692	multi	1724142412	large
25493819007608705	24	150	65.15	43.94	74	1978522	multi	1724142412	large
25493819007608705	25	150	65.15	36.36	59	773338	multi	1724142412	large
25493819007608705	26	150	65.15	48.48	52	1021991	multi	1724142412	large
25493819007608705	27	150	65.15	42.42	33	940651	multi	1724142412	large
25493819007608705	28	150	65.15	45.45	85	889371	multi	1724142412	large
25493819007608705	29	150	65.15	56.06	117	1076348	multi	1724142412	large
25493819007608705	30	150	65.15	56.06	77	1082061	multi	1724142412	large
25493819007608705	31	150	68.18	59.09	84	1037468	multi	1724142412	large
25493819007608705	32	150	68.18	46.97	101	527169	multi	1724142412	large
25493819007608705	33	150	68.18	4.55	8	1126792	multi	1724142412	large
25493819007608705	34	150	68.18	40.91	72	1093884	multi	1724142412	large
25493819007608705	35	150	68.18	33.33	57	706384	multi	1724142412	large
25493819007608705	36	150	68.18	42.42	48	1017775	multi	1724142412	large
25493819007608705	37	150	68.18	19.7	38	1123519	multi	1724142412	large
25493819007608705	38	150	69.7	54.55	31	1400810	multi	1724142412	large
25493819007608705	39	150	69.7	50	78	725319	multi	1724142412	large
25493819007608705	40	150	71.21	59.09	69	1341795	multi	1724142412	large
25493819007608705	41	150	71.21	50	93	851592	multi	1724142412	large
25493819007608705	42	150	71.21	51.52	94	916578	multi	1724142412	large
25493819007608705	43	150	71.21	51.52	89	957954	multi	1724142412	large
25493819007608705	44	150	71.21	33.33	57	582991	multi	1724142412	large
25493819007608705	45	150	71.21	34.85	63	411426	multi	1724142412	large
25493819007608705	46	150	71.21	4.55	8	1173472	multi	1724142412	large
25493819007608705	47	150	71.21	31.82	51	1328809	multi	1724142412	large
25493819007608705	48	150	71.21	4.55	-697	2085117	multi	1724142412	large
25493819007608705	49	150	71.21	56.06	117	1565519	multi	1724142412	large
25493819007608705	50	10	71.21	24.24	36	146167	multi	1724142412	large
25529645028248738	1	150	56.06	56.06	127	956715	multi	1724142412	large
25529645028248738	2	150	60.61	48.48	12	1362948	multi	1724142412	large
25529645028248738	3	150	62.12	43.94	64	985504	multi	1724142412	large
25529645028248738	4	150	65.15	50	-7	1341453	multi	1724142412	large
25529645028248738	5	150	65.15	34.85	48	687666	multi	1724142412	large
25529645028248738	6	150	65.15	31.82	31	1011021	multi	1724142412	large
25529645028248738	7	150	65.15	54.55	91	1313150	multi	1724142412	large
25529645028248738	8	150	65.15	36.36	64	1066617	multi	1724142412	large
25529645028248738	9	150	65.15	46.97	76	1035700	multi	1724142412	large
25529645028248738	10	150	65.15	40.91	67	1067021	multi	1724142412	large
25529645028248738	11	150	65.15	30.3	40	624127	multi	1724142412	large
25529645028248738	12	150	65.15	36.36	44	1023460	multi	1724142412	large
25529645028248738	13	150	65.15	54.55	51	1128513	multi	1724142412	large
25529645028248738	14	150	65.15	37.88	75	512450	multi	1724142412	large
25529645028248738	15	150	71.21	57.58	78	1373327	multi	1724142412	large
25529645028248738	16	150	71.21	43.94	59	930199	multi	1724142412	large
25529645028248738	17	150	71.21	40.91	47	1031464	multi	1724142412	large
25529645028248738	18	150	71.21	48.48	77	880269	multi	1724142412	large
25529645028248738	19	150	71.21	31.82	66	942223	multi	1724142412	large
25529645028248738	20	150	71.21	27.27	3	2789302	multi	1724142412	large
25529645028248738	21	150	71.21	34.85	68	269417	multi	1724142412	large
25529645028248738	22	150	71.21	13.64	14	2809739	multi	1724142412	large
25529645028248738	23	150	71.21	34.85	-422	2130720	multi	1724142412	large
25529645028248738	24	150	71.21	30.3	45	494810	multi	1724142412	large
25529645028248738	25	150	71.21	60.61	100	1034134	multi	1724142412	large
25529645028248738	26	150	71.21	15.15	35	1685651	multi	1724142412	large
25529645028248738	27	150	71.21	3.03	7	2857762	multi	1724142412	large
25529645028248738	28	150	71.21	43.94	9	1028857	multi	1724142412	large
25529645028248738	29	150	71.21	12.12	18	189123	multi	1724142412	large
25529645028248738	30	150	71.21	42.42	58	1260826	multi	1724142412	large
25529645028248738	31	150	71.21	31.82	66	794212	multi	1724142412	large
25529645028248738	32	150	71.21	42.42	-7	1254937	multi	1724142412	large
25529645028248738	33	150	71.21	51.52	89	765460	multi	1724142412	large
25529645028248738	34	150	71.21	34.85	58	715085	multi	1724142412	large
25529645028248738	35	150	71.21	39.39	86	2254133	multi	1724142412	large
25529645028248738	36	150	71.21	21.21	44	1027481	multi	1724142412	large
25529645028248738	37	11	71.21	24.24	36	109776	multi	1724142412	large
25529645028248738	38	150	72.73	42.42	83	1005095	multi	1724142412	large
25529645028248738	39	150	72.73	43.94	59	1629114	multi	1724142412	large
25529645028248738	40	150	72.73	46.97	61	1108777	multi	1724142412	large
25529645028248738	41	150	72.73	53.03	25	1457696	multi	1724142412	large
25529645028248738	42	150	72.73	22.73	35	1001773	multi	1724142412	large
25529645028248738	43	150	72.73	33.33	37	711583	multi	1724142412	large
25529645028248738	44	150	72.73	24.24	46	441461	multi	1724142412	large
25529645028248738	45	150	72.73	10.61	27	1023304	multi	1724142412	large
25529645028248738	46	150	72.73	37.88	75	606551	multi	1724142412	large
25529645028248738	47	150	72.73	56.06	107	969221	multi	1724142412	large
25529645028248738	48	150	74.24	54.55	106	756531	multi	1724142412	large
25529645028248738	49	150	74.24	54.55	91	1330564	multi	1724142412	large
25529645028248738	50	150	74.24	42.42	73	763068	multi	1724142412	large
25551323201688123	1	150	6.06	3.03	-713	2048090	multi	1724142412	large
25551323201688123	2	150	39.39	39.39	-24	942774	multi	1724142412	large
25551323201688123	3	150	39.39	18.18	42	443273	multi	1724142412	large
25551323201688123	4	150	43.94	30.3	60	1224264	multi	1724142412	large
25551323201688123	5	150	56.06	54.55	81	818958	multi	1724142412	large
25551323201688123	6	150	56.06	9.09	16	821588	multi	1724142412	large
25551323201688123	7	150	57.58	48.48	82	1079215	multi	1724142412	large
25551323201688123	8	150	57.58	30.3	-50	2486803	multi	1724142412	large
25551323201688123	9	150	57.58	4.55	8	2853886	multi	1724142412	large
25551323201688123	10	150	57.58	28.79	24	829537	multi	1724142412	large
25551323201688123	11	150	59.09	48.48	97	659733	multi	1724142412	large
25551323201688123	12	150	59.09	43.94	-1	1087185	multi	1724142412	large
25551323201688123	13	150	59.09	54.55	66	1307954	multi	1724142412	large
25551323201688123	14	15	59.09	36.36	59	228776	multi	1724142412	large
25551323201688123	15	150	74.24	60.61	35	1760914	multi	1724142412	large
25551323201688123	16	150	74.24	48.48	77	589515	multi	1724142412	large
25551323201688123	17	150	74.24	40.91	62	773608	multi	1724142412	large
25551323201688123	18	150	74.24	39.39	-4	2696423	multi	1724142412	large
25551323201688123	19	150	74.24	57.58	88	1188124	multi	1724142412	large
25551323201688123	20	150	74.24	40.91	72	727048	multi	1724142412	large
25551323201688123	21	150	74.24	36.36	59	627905	multi	1724142412	large
25551323201688123	22	150	74.24	51.52	109	950755	multi	1724142412	large
25551323201688123	23	150	74.24	34.85	58	730600	multi	1724142412	large
25551323201688123	24	10	74.24	3.03	7	35634	multi	1724142412	large
25551323201688123	25	150	74.24	54.55	66	1380057	multi	1724142412	large
25551323201688123	26	150	74.24	46.97	61	1121114	multi	1724142412	large
25551323201688123	27	150	74.24	46.97	61	935204	multi	1724142412	large
25551323201688123	28	150	74.24	40.91	67	667117	multi	1724142412	large
25551323201688123	29	150	74.24	30.3	40	785608	multi	1724142412	large
25551323201688123	30	150	74.24	46.97	16	1285962	multi	1724142412	large
25551323201688123	31	150	74.24	42.42	53	1212568	multi	1724142412	large
25551323201688123	32	150	74.24	31.82	51	960663	multi	1724142412	large
25551323201688123	33	150	74.24	46.97	61	1892371	multi	1724142412	large
25551323201688123	34	150	74.24	45.45	55	902154	multi	1724142412	large
25551323201688123	35	150	74.24	51.52	54	932918	multi	1724142412	large
25551323201688123	36	150	74.24	48.48	102	1051735	multi	1724142412	large
25551323201688123	37	150	74.24	51.52	74	1070996	multi	1724142412	large
25551323201688123	38	150	74.24	40.91	42	1033948	multi	1724142412	large
25551323201688123	39	150	74.24	59.09	79	1005249	multi	1724142412	large
25551323201688123	40	150	74.24	39.39	61	840900	multi	1724142412	large
25551323201688123	41	150	74.24	30.3	50	2783137	multi	1724142412	large
25551323201688123	42	150	74.24	39.39	86	1089436	multi	1724142412	large
25551323201688123	43	150	74.24	56.06	37	1250174	multi	1724142412	large
25551323201688123	44	150	74.24	40.91	82	668762	multi	1724142412	large
25551323201688123	45	150	74.24	4.55	-707	2080448	multi	1724142412	large
25551323201688123	46	35	74.24	24.24	41	307723	multi	1724142412	large
25551323201688123	47	150	74.24	42.42	73	730666	multi	1724142412	large
25551323201688123	48	150	74.24	42.42	68	726173	multi	1724142412	large
25551323201688123	49	150	74.24	18.18	37	1108696	multi	1724142412	large
25551323201688123	50	150	74.24	50	88	1211512	multi	1724142412	large
25585808665557732	1	150	46.97	46.97	51	1156825	multi	1724142412	large
25585808665557732	2	150	53.03	48.48	87	2705237	multi	1724142412	large
25585808665557732	3	150	54.55	25.76	52	2780305	multi	1724142412	large
25585808665557732	4	150	54.55	40.91	72	1054636	multi	1724142412	large
25585808665557732	5	150	54.55	45.45	95	1003075	multi	1724142412	large
25585808665557732	6	150	54.55	30.3	20	2773124	multi	1724142412	large
25585808665557732	7	150	54.55	34.85	-467	2127281	multi	1724142412	large
25585808665557732	8	150	54.55	9.09	21	719900	multi	1724142412	large
25585808665557732	9	150	56.06	46.97	61	1286879	multi	1724142412	large
25585808665557732	10	150	63.64	54.55	81	981773	multi	1724142412	large
25585808665557732	11	150	66.67	43.94	74	755929	multi	1724142412	large
25585808665557732	12	150	66.67	50	63	957158	multi	1724142412	large
25585808665557732	13	150	66.67	39.39	31	1894475	multi	1724142412	large
25585808665557732	14	150	69.7	59.09	114	1274735	multi	1724142412	large
25585808665557732	15	34	69.7	21.21	54	176187	multi	1724142412	large
25585808665557732	16	150	69.7	43.94	49	1145968	multi	1724142412	large
25585808665557732	17	150	69.7	56.06	92	1541014	multi	1724142412	large
25585808665557732	18	150	69.7	46.97	71	1280058	multi	1724142412	large
25585808665557732	19	150	69.7	43.94	69	1108565	multi	1724142412	large
25585808665557732	20	150	69.7	45.45	55	1098716	multi	1724142412	large
25585808665557732	21	150	69.7	12.12	18	351800	multi	1724142412	large
25585808665557732	22	150	69.7	18.18	32	1079342	multi	1724142412	large
25585808665557732	23	150	69.7	15.15	25	2415022	multi	1724142412	large
25585808665557732	24	150	71.21	40.91	67	651676	multi	1724142412	large
25585808665557732	25	150	71.21	46.97	61	708877	multi	1724142412	large
25585808665557732	26	150	71.21	54.55	26	1590708	multi	1724142412	large
25585808665557732	27	150	71.21	37.88	55	1262599	multi	1724142412	large
25585808665557732	28	150	71.21	45.45	60	1120253	multi	1724142412	large
25585808665557732	29	150	71.21	27.27	48	2819307	multi	1724142412	large
25585808665557732	30	150	71.21	56.06	72	1261244	multi	1724142412	large
25585808665557732	31	150	71.21	30.3	50	2801231	multi	1724142412	large
25585808665557732	32	150	71.21	4.55	8	1044939	multi	1724142412	large
25585808665557732	33	150	71.21	46.97	66	955531	multi	1724142412	large
25585808665557732	34	150	72.73	53.03	90	546116	multi	1724142412	large
25585808665557732	35	150	72.73	16.67	31	2723441	multi	1724142412	large
25585808665557732	36	150	72.73	39.39	51	874962	multi	1724142412	large
25585808665557732	37	150	72.73	39.39	81	2176876	multi	1724142412	large
25585808665557732	38	9	72.73	16.67	36	64561	multi	1724142412	large
25585808665557732	39	150	72.73	42.42	53	971247	multi	1724142412	large
25585808665557732	40	150	72.73	50	93	788095	multi	1724142412	large
25585808665557732	41	150	72.73	25.76	47	334838	multi	1724142412	large
25585808665557732	42	150	72.73	53.03	80	851408	multi	1724142412	large
25585808665557732	43	150	72.73	39.39	36	1505358	multi	1724142412	large
25585808665557732	44	150	72.73	30.3	60	2744604	multi	1724142412	large
25585808665557732	45	150	72.73	37.88	75	1244123	multi	1724142412	large
25585808665557732	46	150	72.73	46.97	51	802119	multi	1724142412	large
25585808665557732	47	150	72.73	45.45	90	2293721	multi	1724142412	large
25585808665557732	48	150	72.73	21.21	-51	2628816	multi	1724142412	large
25585808665557732	49	150	72.73	46.97	71	2225197	multi	1724142412	large
25585808665557732	50	150	72.73	36.36	89	1524043	multi	1724142412	large
25607952467139508	1	150	60.61	60.61	65	1572158	multi	1724142412	large
25607952467139508	2	150	60.61	15.15	-30	2850494	multi	1724142412	large
25607952467139508	3	150	60.61	33.33	72	1664156	multi	1724142412	large
25607952467139508	4	150	60.61	25.76	67	1098830	multi	1724142412	large
25607952467139508	5	150	62.12	40.91	12	1700465	multi	1724142412	large
25607952467139508	6	150	65.15	45.45	85	596003	multi	1724142412	large
25607952467139508	7	150	71.21	56.06	77	1115489	multi	1724142412	large
25607952467139508	8	150	71.21	24.24	56	1020892	multi	1724142412	large
25607952467139508	9	150	71.21	48.48	102	1101774	multi	1724142412	large
25607952467139508	10	150	72.73	50	48	1050897	multi	1724142412	large
25607952467139508	11	150	72.73	54.55	11	1513405	multi	1724142412	large
25607952467139508	12	150	72.73	39.39	66	892599	multi	1724142412	large
25607952467139508	13	150	72.73	33.33	47	1004976	multi	1724142412	large
25607952467139508	14	150	72.73	45.45	100	811237	multi	1724142412	large
25607952467139508	15	150	72.73	34.85	73	463189	multi	1724142412	large
25607952467139508	16	150	72.73	53.03	50	1180862	multi	1724142412	large
25607952467139508	17	150	72.73	45.45	85	725194	multi	1724142412	large
25607952467139508	18	150	72.73	10.61	22	98286	multi	1724142412	large
25607952467139508	19	150	72.73	62.12	141	1577561	multi	1724142412	large
25607952467139508	20	150	72.73	37.88	30	2657844	multi	1724142412	large
25607952467139508	21	150	72.73	46.97	106	1079527	multi	1724142412	large
25607952467139508	22	150	72.73	10.61	-653	2016987	multi	1724142412	large
25607952467139508	23	150	72.73	22.73	35	288244	multi	1724142412	large
25607952467139508	24	150	72.73	53.03	100	1129510	multi	1724142412	large
25607952467139508	25	150	72.73	30.3	55	2565597	multi	1724142412	large
25607952467139508	26	150	72.73	53.03	125	855639	multi	1724142412	large
25607952467139508	27	150	72.73	53.03	85	1399235	multi	1724142412	large
25607952467139508	28	150	74.24	56.06	17	2037476	multi	1724142412	large
25607952467139508	29	150	74.24	48.48	37	956010	multi	1724142412	large
25607952467139508	30	150	74.24	24.24	-629	2101356	multi	1724142412	large
25607952467139508	31	150	74.24	33.33	27	543300	multi	1724142412	large
25607952467139508	32	150	74.24	53.03	85	1532817	multi	1724142412	large
25607952467139508	33	9	74.24	19.7	28	92122	multi	1724142412	large
25607952467139508	34	150	74.24	53.03	90	1025398	multi	1724142412	large
25607952467139508	35	150	74.24	9.09	16	1126600	multi	1724142412	large
25607952467139508	36	150	74.24	39.39	81	762300	multi	1724142412	large
25607952467139508	37	150	74.24	43.94	84	638522	multi	1724142412	large
25607952467139508	38	150	74.24	60.61	80	1314843	multi	1724142412	large
25607952467139508	39	150	74.24	36.36	49	1044076	multi	1724142412	large
25607952467139508	40	150	74.24	22.73	45	251158	multi	1724142412	large
25607952467139508	41	150	74.24	34.85	58	596640	multi	1724142412	large
25607952467139508	42	150	74.24	48.48	42	1120486	multi	1724142412	large
25607952467139508	43	150	77.27	51.52	69	1191765	multi	1724142412	large
25607952467139508	44	150	77.27	31.82	61	1744697	multi	1724142412	large
25607952467139508	45	150	77.27	43.94	74	875739	multi	1724142412	large
25607952467139508	46	150	77.27	39.39	71	996591	multi	1724142412	large
25607952467139508	47	150	77.27	39.39	66	2331735	multi	1724142412	large
25607952467139508	48	54	77.27	45.45	90	609481	multi	1724142412	large
25607952467139508	49	150	77.27	37.88	65	475744	multi	1724142412	large
25607952467139508	50	150	77.27	48.48	77	756257	multi	1724142412	large
25656612159415568	1	150	43.94	43.94	39	1377218	multi	1724142412	large
25656612159415568	2	150	43.94	7.58	15	419178	multi	1724142412	large
25656612159415568	3	150	50	31.82	66	2809384	multi	1724142412	large
25656612159415568	4	150	53.03	48.48	87	901983	multi	1724142412	large
25656612159415568	5	150	54.55	19.7	13	2427967	multi	1724142412	large
25656612159415568	6	150	54.55	18.18	7	2771066	multi	1724142412	large
25656612159415568	7	150	54.55	21.21	44	1574213	multi	1724142412	large
25656612159415568	8	150	54.55	28.79	44	1232178	multi	1724142412	large
25656612159415568	9	150	54.55	25.76	42	1050864	multi	1724142412	large
25656612159415568	10	150	63.64	50	23	1277619	multi	1724142412	large
25656612159415568	11	150	63.64	36.36	54	2531800	multi	1724142412	large
25656612159415568	12	150	63.64	27.27	43	1015898	multi	1724142412	large
25656612159415568	13	150	63.64	43.94	29	871474	multi	1724142412	large
25656612159415568	14	150	65.15	48.48	72	930709	multi	1724142412	large
25656612159415568	15	150	68.18	46.97	41	885756	multi	1724142412	large
25656612159415568	16	150	68.18	30.3	55	2744252	multi	1724142412	large
25656612159415568	17	150	69.7	46.97	61	2313302	multi	1724142412	large
25656612159415568	18	150	69.7	37.88	45	948449	multi	1724142412	large
25656612159415568	19	150	69.7	9.09	21	1040355	multi	1724142412	large
25656612159415568	20	150	69.7	22.73	-655	2033259	multi	1724142412	large
25656612159415568	21	150	69.7	34.85	68	568626	multi	1724142412	large
25656612159415568	22	150	71.21	51.52	34	1131667	multi	1724142412	large
25656612159415568	23	150	71.21	40.91	47	868123	multi	1724142412	large
25656612159415568	24	150	71.21	31.82	46	703519	multi	1724142412	large
25656612159415568	25	150	71.21	39.39	41	821502	multi	1724142412	large
25656612159415568	26	150	71.21	21.21	49	190020	multi	1724142412	large
25656612159415568	27	150	71.21	25.76	22	1316580	multi	1724142412	large
25656612159415568	28	150	71.21	48.48	107	988329	multi	1724142412	large
25656612159415568	29	150	71.21	40.91	77	959170	multi	1724142412	large
25656612159415568	30	150	72.73	53.03	45	779792	multi	1724142412	large
25656612159415568	31	150	72.73	43.94	84	891376	multi	1724142412	large
25656612159415568	32	150	72.73	13.64	-681	1940463	multi	1724142412	large
25656612159415568	33	150	72.73	4.55	13	131706	multi	1724142412	large
25656612159415568	34	150	72.73	48.48	57	1343231	multi	1724142412	large
25656612159415568	35	150	72.73	22.73	45	1070930	multi	1724142412	large
25656612159415568	36	150	72.73	43.94	89	938172	multi	1724142412	large
25656612159415568	37	150	72.73	25.76	22	648035	multi	1724142412	large
25656612159415568	38	150	72.73	31.82	51	1850192	multi	1724142412	large
25656612159415568	39	150	72.73	48.48	52	1049631	multi	1724142412	large
25656612159415568	40	150	72.73	37.88	75	1982165	multi	1724142412	large
25656612159415568	41	150	72.73	36.36	44	1011826	multi	1724142412	large
25656612159415568	42	150	72.73	33.33	67	802079	multi	1724142412	large
25656612159415568	43	150	72.73	51.52	69	685415	multi	1724142412	large
25656612159415568	44	150	72.73	28.79	49	2575604	multi	1724142412	large
25656612159415568	45	13	72.73	28.79	54	171606	multi	1724142412	large
25656612159415568	46	150	72.73	50	68	984414	multi	1724142412	large
25656612159415568	47	150	72.73	46.97	96	2716700	multi	1724142412	large
25656612159415568	48	150	72.73	45.45	70	978066	multi	1724142412	large
25656612159415568	49	150	72.73	60.61	100	737958	multi	1724142412	large
25656612159415568	50	150	72.73	19.7	28	1359057	multi	1724142412	large
25666801690020080	1	150	6.06	3.03	-713	2086762	multi	1724142412	large
25666801690020080	2	150	25.76	22.73	-630	2095089	multi	1724142412	large
25666801690020080	3	150	57.58	56.06	7	1375246	multi	1724142412	large
25666801690020080	4	150	59.09	46.97	71	872866	multi	1724142412	large
25666801690020080	5	150	60.61	27.27	53	394590	multi	1724142412	large
25666801690020080	6	150	62.12	59.09	79	1067688	multi	1724142412	large
25666801690020080	7	150	62.12	45.45	50	1022890	multi	1724142412	large
25666801690020080	8	150	62.12	46.97	81	1443820	multi	1724142412	large
25666801690020080	9	150	62.12	28.79	49	2943283	multi	1724142412	large
25666801690020080	10	150	62.12	42.42	78	1185260	multi	1724142412	large
25666801690020080	11	150	62.12	54.55	91	738671	multi	1724142412	large
25666801690020080	12	150	62.12	37.88	65	2759194	multi	1724142412	large
25666801690020080	13	150	62.12	10.61	-673	2033195	multi	1724142412	large
25666801690020080	14	150	62.12	30.3	60	376574	multi	1724142412	large
25666801690020080	15	150	62.12	22.73	45	2769292	multi	1724142412	large
25666801690020080	16	150	62.12	40.91	62	824040	multi	1724142412	large
25666801690020080	17	150	62.12	45.45	65	1107212	multi	1724142412	large
25666801690020080	18	150	62.12	25.76	32	589005	multi	1724142412	large
25666801690020080	19	150	62.12	53.03	95	1269198	multi	1724142412	large
25666801690020080	20	150	62.12	54.55	36	1124469	multi	1724142412	large
25666801690020080	21	150	68.18	48.48	67	988355	multi	1724142412	large
25666801690020080	22	150	68.18	4.55	8	2890861	multi	1724142412	large
25666801690020080	23	150	68.18	45.45	85	867835	multi	1724142412	large
25666801690020080	24	150	68.18	36.36	34	943541	multi	1724142412	large
25666801690020080	25	150	68.18	30.3	-25	949241	multi	1724142412	large
25666801690020080	26	150	68.18	10.61	22	1139433	multi	1724142412	large
25666801690020080	27	150	68.18	10.61	22	1137009	multi	1724142412	large
25666801690020080	28	150	68.18	33.33	52	980942	multi	1724142412	large
25666801690020080	29	150	68.18	36.36	-436	1842665	multi	1724142412	large
25666801690020080	30	150	68.18	51.52	94	1144056	multi	1724142412	large
25666801690020080	31	150	68.18	30.3	35	534531	multi	1724142412	large
25666801690020080	32	150	68.18	51.52	109	2764148	multi	1724142412	large
25666801690020080	33	150	68.18	45.45	60	1005464	multi	1724142412	large
25666801690020080	34	150	68.18	34.85	38	1673164	multi	1724142412	large
25666801690020080	35	150	68.18	42.42	-7	2746943	multi	1724142412	large
25666801690020080	36	150	68.18	42.42	63	401860	multi	1724142412	large
25666801690020080	37	150	68.18	31.82	46	579522	multi	1724142412	large
25666801690020080	38	150	68.18	40.91	72	1001607	multi	1724142412	large
25666801690020080	39	150	68.18	22.73	45	1201552	multi	1724142412	large
25666801690020080	40	150	68.18	13.64	-71	2808969	multi	1724142412	large
25666801690020080	41	150	69.7	59.09	74	1333476	multi	1724142412	large
25666801690020080	42	150	69.7	43.94	69	930679	multi	1724142412	large
25666801690020080	43	150	69.7	45.45	-20	2630129	multi	1724142412	large
25666801690020080	44	150	71.21	43.94	49	786895	multi	1724142412	large
25666801690020080	45	150	71.21	24.24	36	1014543	multi	1724142412	large
25666801690020080	46	150	71.21	43.94	69	782213	multi	1724142412	large
25666801690020080	47	150	71.21	46.97	71	477978	multi	1724142412	large
25666801690020080	48	150	71.21	22.73	25	2821891	multi	1724142412	large
25666801690020080	49	150	71.21	24.24	51	285456	multi	1724142412	large
25666801690020080	50	150	71.21	45.45	65	645326	multi	1724142412	large
25720580549668907	1	150	39.39	39.39	-29	1107943	multi	1724142412	large
25720580549668907	2	150	39.39	33.33	37	1066041	multi	1724142412	large
25720580549668907	3	150	43.94	28.79	-6	2789436	multi	1724142412	large
25720580549668907	4	150	43.94	42.42	28	1102269	multi	1724142412	large
25720580549668907	5	150	43.94	3.03	7	968472	multi	1724142412	large
25720580549668907	6	150	45.45	34.85	53	1258461	multi	1724142412	large
25720580549668907	7	150	51.52	48.48	32	842605	multi	1724142412	large
25720580549668907	8	150	51.52	7.58	15	1015570	multi	1724142412	large
25720580549668907	9	150	51.52	33.33	27	755816	multi	1724142412	large
25720580549668907	10	150	57.58	48.48	47	980778	multi	1724142412	large
25720580549668907	11	150	57.58	45.45	30	1153274	multi	1724142412	large
25720580549668907	12	150	57.58	53.03	80	1241994	multi	1724142412	large
25720580549668907	13	150	57.58	10.61	22	1041170	multi	1724142412	large
25720580549668907	14	150	57.58	37.88	30	947118	multi	1724142412	large
25720580549668907	15	150	57.58	40.91	82	675792	multi	1724142412	large
25720580549668907	16	6	57.58	16.67	26	75117	multi	1724142412	large
25720580549668907	17	150	68.18	60.61	75	1078483	multi	1724142412	large
25720580549668907	18	150	68.18	22.73	45	153223	multi	1724142412	large
25720580549668907	19	150	69.7	45.45	85	982665	multi	1724142412	large
25720580549668907	20	150	69.7	43.94	19	1018067	multi	1724142412	large
25720580549668907	21	150	69.7	46.97	76	853581	multi	1724142412	large
25720580549668907	22	12	69.7	10.61	22	115045	multi	1724142412	large
25720580549668907	23	150	69.7	40.91	82	967945	multi	1724142412	large
25720580549668907	24	150	69.7	19.7	43	353660	multi	1724142412	large
25720580549668907	25	6	69.7	10.61	17	68978	multi	1724142412	large
25720580549668907	26	6	69.7	12.12	18	84580	multi	1724142412	large
25720580549668907	27	150	74.24	56.06	57	1261147	multi	1724142412	large
25720580549668907	28	150	74.24	50	118	1985053	multi	1724142412	large
25720580549668907	29	150	74.24	3.03	7	807033	multi	1724142412	large
25720580549668907	30	150	74.24	30.3	-550	1989924	multi	1724142412	large
25720580549668907	31	150	74.24	15.15	35	1076257	multi	1724142412	large
25720580549668907	32	150	74.24	43.94	79	778656	multi	1724142412	large
25720580549668907	33	150	74.24	48.48	82	1206153	multi	1724142412	large
25720580549668907	34	150	74.24	43.94	69	743096	multi	1724142412	large
25720580549668907	35	150	74.24	24.24	41	426783	multi	1724142412	large
25720580549668907	36	150	74.24	31.82	51	631318	multi	1724142412	large
25720580549668907	37	150	74.24	53.03	85	920019	multi	1724142412	large
25720580549668907	38	6	74.24	3.03	7	63396	multi	1724142412	large
25720580549668907	39	23	74.24	28.79	59	295933	multi	1724142412	large
25720580549668907	40	3	74.24	1.52	6	8583	multi	1724142412	large
25720580549668907	41	150	74.24	21.21	-626	2053312	multi	1724142412	large
25720580549668907	42	150	74.24	45.45	45	1073852	multi	1724142412	large
25720580549668907	43	150	74.24	42.42	53	1143674	multi	1724142412	large
25720580549668907	44	150	74.24	48.48	87	821775	multi	1724142412	large
25720580549668907	45	150	74.24	12.12	18	1057001	multi	1724142412	large
25720580549668907	46	150	74.24	54.55	96	1469499	multi	1724142412	large
25720580549668907	47	150	74.24	9.09	-59	2784624	multi	1724142412	large
25720580549668907	48	150	74.24	12.12	13	2845960	multi	1724142412	large
25720580549668907	49	150	74.24	54.55	101	1516146	multi	1724142412	large
25720580549668907	50	150	74.24	43.94	54	1131316	multi	1724142412	large
25734890244737780	1	150	45.45	45.45	25	1434150	multi	1724142412	large
25734890244737780	2	150	50	45.45	50	1074417	multi	1724142412	large
25734890244737780	3	150	51.52	34.85	3	1122511	multi	1724142412	large
25734890244737780	4	150	60.61	53.03	50	1581294	multi	1724142412	large
25734890244737780	5	150	60.61	57.58	33	1174896	multi	1724142412	large
25734890244737780	6	150	60.61	45.45	-25	1155030	multi	1724142412	large
25734890244737780	7	150	60.61	16.67	26	2936043	multi	1724142412	large
25734890244737780	8	150	60.61	31.82	1	1219358	multi	1724142412	large
25734890244737780	9	150	60.61	34.85	-87	2492474	multi	1724142412	large
25734890244737780	10	150	68.18	54.55	81	1055110	multi	1724142412	large
25734890244737780	11	150	69.7	50	73	958237	multi	1724142412	large
25734890244737780	12	150	69.7	40.91	77	932984	multi	1724142412	large
25734890244737780	13	150	69.7	43.94	89	917939	multi	1724142412	large
25734890244737780	14	150	69.7	25.76	47	2866750	multi	1724142412	large
25734890244737780	15	150	69.7	40.91	22	2778598	multi	1724142412	large
25734890244737780	16	150	69.7	31.82	61	2525501	multi	1724142412	large
25734890244737780	17	150	69.7	50	48	1710273	multi	1724142412	large
25734890244737780	18	150	69.7	59.09	14	1197532	multi	1724142412	large
25734890244737780	19	150	69.7	59.09	59	1629087	multi	1724142412	large
25734890244737780	20	150	69.7	10.61	22	94825	multi	1724142412	large
25734890244737780	21	150	69.7	56.06	112	1357653	multi	1724142412	large
25734890244737780	22	150	71.21	46.97	-384	2087188	multi	1724142412	large
25734890244737780	23	150	71.21	53.03	85	1393559	multi	1724142412	large
25734890244737780	24	150	71.21	34.85	33	707493	multi	1724142412	large
25734890244737780	25	150	71.21	40.91	77	660456	multi	1724142412	large
25734890244737780	26	150	72.73	48.48	72	914016	multi	1724142412	large
25734890244737780	27	150	72.73	4.55	8	1134275	multi	1724142412	large
25734890244737780	28	150	72.73	22.73	55	512084	multi	1724142412	large
25734890244737780	29	150	72.73	34.85	53	720490	multi	1724142412	large
25734890244737780	30	150	72.73	48.48	107	1610903	multi	1724142412	large
25734890244737780	31	150	72.73	39.39	26	932061	multi	1724142412	large
25734890244737780	32	150	72.73	60.61	90	1296684	multi	1724142412	large
25734890244737780	33	150	72.73	54.55	91	1129826	multi	1724142412	large
25734890244737780	34	150	72.73	57.58	128	1286306	multi	1724142412	large
25734890244737780	35	150	72.73	40.91	57	1411096	multi	1724142412	large
25734890244737780	36	10	72.73	24.24	36	153452	multi	1724142412	large
25734890244737780	37	150	72.73	15.15	-665	2093479	multi	1724142412	large
25734890244737780	38	150	72.73	27.27	48	1174338	multi	1724142412	large
25734890244737780	39	150	72.73	37.88	60	772959	multi	1724142412	large
25734890244737780	40	150	72.73	53.03	105	850313	multi	1724142412	large
25734890244737780	41	150	72.73	46.97	91	688539	multi	1724142412	large
25734890244737780	42	150	72.73	25.76	42	456746	multi	1724142412	large
25734890244737780	43	150	72.73	46.97	96	439579	multi	1724142412	large
25734890244737780	44	150	72.73	9.09	21	1141769	multi	1724142412	large
25734890244737780	45	150	72.73	54.55	56	1141596	multi	1724142412	large
25734890244737780	46	150	72.73	50	83	953702	multi	1724142412	large
25734890244737780	47	150	72.73	33.33	62	454696	multi	1724142412	large
25734890244737780	48	50	72.73	37.88	80	613861	multi	1724142412	large
25734890244737780	49	150	72.73	39.39	71	848913	multi	1724142412	large
25734890244737780	50	150	72.73	42.42	58	1357635	multi	1724142412	large
25771978048264078	1	150	43.94	43.94	64	1042223	multi	1724142412	large
25771978048264078	2	150	46.97	34.85	18	997770	multi	1724142412	large
25771978048264078	3	150	60.61	59.09	79	1409559	multi	1724142412	large
25771978048264078	4	41	60.61	45.45	80	532219	multi	1724142412	large
25771978048264078	5	150	60.61	40.91	22	982293	multi	1724142412	large
25771978048264078	6	150	60.61	40.91	7	1236731	multi	1724142412	large
25771978048264078	7	150	60.61	31.82	-24	2690220	multi	1724142412	large
25771978048264078	8	150	60.61	43.94	-6	1298002	multi	1724142412	large
25771978048264078	9	150	60.61	9.09	21	999159	multi	1724142412	large
25771978048264078	10	150	62.12	43.94	79	985768	multi	1724142412	large
25771978048264078	11	150	62.12	43.94	24	1272275	multi	1724142412	large
25771978048264078	12	150	63.64	42.42	48	976787	multi	1724142412	large
25771978048264078	13	150	63.64	53.03	20	1304606	multi	1724142412	large
25771978048264078	14	150	63.64	9.09	21	2812316	multi	1724142412	large
25771978048264078	15	150	63.64	39.39	21	1103569	multi	1724142412	large
25771978048264078	16	150	69.7	62.12	66	1640855	multi	1724142412	large
25771978048264078	17	150	69.7	53.03	30	1155261	multi	1724142412	large
25771978048264078	18	150	69.7	46.97	56	1116592	multi	1724142412	large
25771978048264078	19	150	69.7	7.58	20	984271	multi	1724142412	large
25771978048264078	20	150	69.7	39.39	56	1068068	multi	1724142412	large
25771978048264078	21	150	69.7	34.85	13	888027	multi	1724142412	large
25771978048264078	22	150	72.73	48.48	22	1148241	multi	1724142412	large
25771978048264078	23	150	72.73	19.7	28	1073103	multi	1724142412	large
25771978048264078	24	150	75.76	51.52	89	986357	multi	1724142412	large
25771978048264078	25	150	75.76	3.03	7	1009431	multi	1724142412	large
25771978048264078	26	150	75.76	13.64	-681	1993008	multi	1724142412	large
25771978048264078	27	150	75.76	40.91	87	1141945	multi	1724142412	large
25771978048264078	28	150	75.76	25.76	67	2661141	multi	1724142412	large
25771978048264078	29	7	75.76	3.03	7	54283	multi	1724142412	large
25771978048264078	30	150	75.76	34.85	13	337402	multi	1724142412	large
25771978048264078	31	150	77.27	43.94	69	858394	multi	1724142412	large
25771978048264078	32	150	77.27	54.55	116	910407	multi	1724142412	large
25771978048264078	33	150	77.27	15.15	20	832796	multi	1724142412	large
25771978048264078	34	150	77.27	15.15	10	2784982	multi	1724142412	large
25771978048264078	35	150	77.27	13.64	24	125243	multi	1724142412	large
25771978048264078	36	150	77.27	21.21	4	1038032	multi	1724142412	large
25771978048264078	37	150	77.27	51.52	64	782418	multi	1724142412	large
25771978048264078	38	150	77.27	31.82	46	674967	multi	1724142412	large
25771978048264078	39	150	77.27	45.45	50	791881	multi	1724142412	large
25771978048264078	40	150	77.27	45.45	85	1145149	multi	1724142412	large
25771978048264078	41	150	77.27	27.27	-82	2570991	multi	1724142412	large
25771978048264078	42	150	77.27	22.73	40	299308	multi	1724142412	large
25771978048264078	43	150	77.27	21.21	39	1236450	multi	1724142412	large
25771978048264078	44	150	77.27	43.94	79	762080	multi	1724142412	large
25771978048264078	45	6	77.27	13.64	24	64571	multi	1724142412	large
25771978048264078	46	150	77.27	19.7	23	491370	multi	1724142412	large
25771978048264078	47	150	77.27	33.33	72	342084	multi	1724142412	large
25771978048264078	48	150	77.27	53.03	95	1797537	multi	1724142412	large
25771978048264078	49	26	77.27	25.76	57	250179	multi	1724142412	large
25771978048264078	50	150	77.27	45.45	55	498165	multi	1724142412	large
25796724898305810	1	150	39.39	39.39	61	817434	multi	1724142412	large
25796724898305810	2	150	46.97	46.97	26	1065586	multi	1724142412	large
25796724898305810	3	25	48.48	30.3	55	198072	multi	1724142412	large
25796724898305810	4	150	54.55	42.42	68	961700	multi	1724142412	large
25796724898305810	5	150	54.55	45.45	20	1013008	multi	1724142412	large
25796724898305810	6	150	54.55	45.45	105	830275	multi	1724142412	large
25796724898305810	7	150	56.06	46.97	36	1169175	multi	1724142412	large
25796724898305810	8	150	56.06	28.79	54	268451	multi	1724142412	large
25796724898305810	9	150	56.06	39.39	76	883325	multi	1724142412	large
25796724898305810	10	150	56.06	40.91	92	877773	multi	1724142412	large
25796724898305810	11	150	69.7	66.67	114	1741835	multi	1724142412	large
25796724898305810	12	150	72.73	57.58	123	949257	multi	1724142412	large
25796724898305810	13	150	72.73	40.91	47	784917	multi	1724142412	large
25796724898305810	14	150	72.73	34.85	-507	2117628	multi	1724142412	large
25796724898305810	15	150	72.73	10.61	17	998277	multi	1724142412	large
25796724898305810	16	150	72.73	48.48	92	1228404	multi	1724142412	large
25796724898305810	17	150	72.73	10.61	22	1105862	multi	1724142412	large
25796724898305810	18	150	72.73	12.12	28	1121434	multi	1724142412	large
25796724898305810	19	150	74.24	59.09	54	1208320	multi	1724142412	large
25796724898305810	20	150	74.24	45.45	55	853812	multi	1724142412	large
25796724898305810	21	150	75.76	46.97	71	1459204	multi	1724142412	large
25796724898305810	22	150	75.76	16.67	26	320967	multi	1724142412	large
25796724898305810	23	150	75.76	43.94	74	904899	multi	1724142412	large
25796724898305810	24	150	75.76	50	38	1364020	multi	1724142412	large
25796724898305810	25	150	75.76	19.7	-642	2068342	multi	1724142412	large
25796724898305810	26	150	75.76	45.45	65	975370	multi	1724142412	large
25796724898305810	27	150	75.76	43.94	64	442014	multi	1724142412	large
25796724898305810	28	8	75.76	16.67	26	84011	multi	1724142412	large
25796724898305810	29	150	75.76	40.91	72	891678	multi	1724142412	large
25796724898305810	30	150	75.76	50	73	1378524	multi	1724142412	large
25796724898305810	31	150	75.76	10.61	22	1156916	multi	1724142412	large
25796724898305810	32	150	75.76	46.97	61	1069420	multi	1724142412	large
25796724898305810	33	150	75.76	33.33	62	529613	multi	1724142412	large
25796724898305810	34	150	75.76	15.15	25	885327	multi	1724142412	large
25796724898305810	35	150	75.76	36.36	64	449798	multi	1724142412	large
25796724898305810	36	150	75.76	10.61	-658	2006593	multi	1724142412	large
25796724898305810	37	150	75.76	40.91	82	735193	multi	1724142412	large
25796724898305810	38	150	75.76	39.39	76	944465	multi	1724142412	large
25796724898305810	39	150	75.76	46.97	36	1273290	multi	1724142412	large
25796724898305810	40	150	75.76	45.45	60	888842	multi	1724142412	large
25796724898305810	41	150	75.76	33.33	72	639048	multi	1724142412	large
25796724898305810	42	150	75.76	33.33	62	2870442	multi	1724142412	large
25796724898305810	43	150	75.76	16.67	26	2846459	multi	1724142412	large
25796724898305810	44	150	75.76	54.55	111	2238232	multi	1724142412	large
25796724898305810	45	150	75.76	43.94	69	1280236	multi	1724142412	large
25796724898305810	46	150	75.76	51.52	64	1402111	multi	1724142412	large
25796724898305810	47	150	75.76	36.36	74	674583	multi	1724142412	large
25796724898305810	48	150	75.76	43.94	79	878790	multi	1724142412	large
25796724898305810	49	150	75.76	46.97	96	860697	multi	1724142412	large
25796724898305810	50	150	75.76	30.3	60	628257	multi	1724142412	large
25827732574543516	1	150	56.06	56.06	27	1200684	multi	1724142412	large
25827732574543516	2	150	56.06	22.73	40	1061136	multi	1724142412	large
25827732574543516	3	150	57.58	24.24	46	1231434	multi	1724142412	large
25827732574543516	4	150	60.61	39.39	66	982722	multi	1724142412	large
25827732574543516	5	150	60.61	46.97	41	1101170	multi	1724142412	large
25827732574543516	6	150	60.61	16.67	31	1104697	multi	1724142412	large
25827732574543516	7	150	60.61	36.36	79	839979	multi	1724142412	large
25827732574543516	8	150	60.61	22.73	35	1752190	multi	1724142412	large
25827732574543516	9	150	60.61	33.33	67	2377163	multi	1724142412	large
25827732574543516	10	150	60.61	33.33	57	1793504	multi	1724142412	large
25827732574543516	11	150	62.12	48.48	77	886078	multi	1724142412	large
25827732574543516	12	150	62.12	43.94	-331	2068647	multi	1724142412	large
25827732574543516	13	150	62.12	40.91	67	843330	multi	1724142412	large
25827732574543516	14	150	62.12	43.94	64	2593544	multi	1724142412	large
25827732574543516	15	150	62.12	40.91	67	830157	multi	1724142412	large
25827732574543516	16	150	69.7	57.58	63	1363051	multi	1724142412	large
25827732574543516	17	150	69.7	45.45	35	1536029	multi	1724142412	large
25827732574543516	18	150	69.7	46.97	61	969970	multi	1724142412	large
25827732574543516	19	150	69.7	15.15	-45	2737764	multi	1724142412	large
25827732574543516	20	150	71.21	50	98	856649	multi	1724142412	large
25827732574543516	21	7	71.21	13.64	24	81778	multi	1724142412	large
25827732574543516	22	150	71.21	33.33	47	433586	multi	1724142412	large
25827732574543516	23	150	71.21	45.45	50	907495	multi	1724142412	large
25827732574543516	24	150	72.73	43.94	84	620097	multi	1724142412	large
25827732574543516	25	150	75.76	63.64	117	860706	multi	1724142412	large
25827732574543516	26	150	75.76	57.58	78	1113183	multi	1724142412	large
25827732574543516	27	150	75.76	53.03	80	2078845	multi	1724142412	large
25827732574543516	28	150	75.76	46.97	31	1395289	multi	1724142412	large
25827732574543516	29	150	75.76	31.82	71	676957	multi	1724142412	large
25827732574543516	30	150	75.76	18.18	37	464992	multi	1724142412	large
25827732574543516	31	150	75.76	34.85	33	541204	multi	1724142412	large
25827732574543516	32	150	75.76	56.06	107	1027268	multi	1724142412	large
25827732574543516	33	150	75.76	39.39	61	1748789	multi	1724142412	large
25827732574543516	34	150	75.76	34.85	43	1095416	multi	1724142412	large
25827732574543516	35	150	75.76	24.24	31	453435	multi	1724142412	large
25827732574543516	36	150	75.76	12.12	18	1174228	multi	1724142412	large
25827732574543516	37	150	75.76	43.94	79	896273	multi	1724142412	large
25827732574543516	38	150	75.76	45.45	50	1145386	multi	1724142412	large
25827732574543516	39	150	75.76	43.94	54	849801	multi	1724142412	large
25827732574543516	40	10	75.76	15.15	25	65537	multi	1724142412	large
25827732574543516	41	3	75.76	1.52	6	8409	multi	1724142412	large
25827732574543516	42	150	75.76	51.52	79	1012224	multi	1724142412	large
25827732574543516	43	150	75.76	37.88	60	635956	multi	1724142412	large
25827732574543516	44	150	75.76	34.85	48	725163	multi	1724142412	large
25827732574543516	45	150	75.76	27.27	53	975236	multi	1724142412	large
25827732574543516	46	150	75.76	34.85	53	2833778	multi	1724142412	large
25827732574543516	47	150	75.76	46.97	66	960650	multi	1724142412	large
25827732574543516	48	150	75.76	36.36	44	668725	multi	1724142412	large
25827732574543516	49	150	75.76	45.45	65	919158	multi	1724142412	large
25827732574543516	50	150	75.76	53.03	110	2071354	multi	1724142412	large
25851740370143324	1	150	7.58	4.55	-707	2058078	multi	1724142412	large
25851740370143324	2	150	43.94	43.94	-21	1194256	multi	1724142412	large
25851740370143324	3	150	48.48	36.36	34	890107	multi	1724142412	large
25851740370143324	4	150	50	39.39	66	654210	multi	1724142412	large
25851740370143324	5	150	50	39.39	31	1004202	multi	1724142412	large
25851740370143324	6	10	50	27.27	43	95017	multi	1724142412	large
25851740370143324	7	150	51.52	40.91	62	1135244	multi	1724142412	large
25851740370143324	8	150	59.09	48.48	2	1357553	multi	1724142412	large
25851740370143324	9	150	59.09	13.64	29	2816293	multi	1724142412	large
25851740370143324	10	150	59.09	40.91	42	1120248	multi	1724142412	large
25851740370143324	11	150	60.61	42.42	68	874440	multi	1724142412	large
25851740370143324	12	150	62.12	51.52	79	1105446	multi	1724142412	large
25851740370143324	13	150	62.12	56.06	82	956214	multi	1724142412	large
25851740370143324	14	150	62.12	19.7	28	1016665	multi	1724142412	large
25851740370143324	15	150	62.12	10.61	22	2796491	multi	1724142412	large
25851740370143324	16	150	63.64	50	8	1397271	multi	1724142412	large
25851740370143324	17	150	63.64	12.12	-682	2077396	multi	1724142412	large
25851740370143324	18	150	69.7	56.06	97	950733	multi	1724142412	large
25851740370143324	19	16	69.7	19.7	28	183185	multi	1724142412	large
25851740370143324	20	150	69.7	50	98	914581	multi	1724142412	large
25851740370143324	21	150	69.7	37.88	25	1090907	multi	1724142412	large
25851740370143324	22	150	69.7	4.55	-707	2057009	multi	1724142412	large
25851740370143324	23	150	69.7	59.09	74	1556403	multi	1724142412	large
25851740370143324	24	150	69.7	4.55	8	1057337	multi	1724142412	large
25851740370143324	25	150	69.7	16.67	36	1039852	multi	1724142412	large
25851740370143324	26	150	69.7	43.94	94	585096	multi	1724142412	large
25851740370143324	27	150	69.7	50	108	2216411	multi	1724142412	large
25851740370143324	28	150	69.7	46.97	81	2756337	multi	1724142412	large
25851740370143324	29	150	69.7	57.58	53	1173318	multi	1724142412	large
25851740370143324	30	150	69.7	25.76	-608	2003159	multi	1724142412	large
25851740370143324	31	150	69.7	10.61	-678	2037424	multi	1724142412	large
25851740370143324	32	150	69.7	24.24	-84	2514185	multi	1724142412	large
25851740370143324	33	150	69.7	40.91	62	882125	multi	1724142412	large
25851740370143324	34	150	69.7	31.82	56	450600	multi	1724142412	large
25851740370143324	35	150	69.7	18.18	37	1008679	multi	1724142412	large
25851740370143324	36	150	69.7	34.85	58	794579	multi	1724142412	large
25851740370143324	37	150	69.7	45.45	55	790781	multi	1724142412	large
25851740370143324	38	150	69.7	51.52	104	709322	multi	1724142412	large
25851740370143324	39	150	69.7	40.91	67	925389	multi	1724142412	large
25851740370143324	40	150	69.7	34.85	48	1342301	multi	1724142412	large
25851740370143324	41	150	69.7	57.58	93	1289784	multi	1724142412	large
25851740370143324	42	150	69.7	10.61	22	299352	multi	1724142412	large
25851740370143324	43	150	69.7	9.09	16	1120414	multi	1724142412	large
25851740370143324	44	150	69.7	42.42	-582	2068249	multi	1724142412	large
25851740370143324	45	150	69.7	51.52	64	1216491	multi	1724142412	large
25851740370143324	46	150	69.7	34.85	48	434599	multi	1724142412	large
25851740370143324	47	150	69.7	45.45	70	876390	multi	1724142412	large
25851740370143324	48	150	69.7	10.61	-638	1996522	multi	1724142412	large
25851740370143324	49	150	69.7	50	83	771694	multi	1724142412	large
25851740370143324	50	150	69.7	46.97	81	800388	multi	1724142412	large
25884902117786819	1	150	7.58	4.55	8	1019875	multi	1724142412	large
25884902117786819	2	31	36.36	34.85	58	306697	multi	1724142412	large
25884902117786819	3	150	53.03	50	93	998421	multi	1724142412	large
25884902117786819	4	150	56.06	43.94	59	1132848	multi	1724142412	large
25884902117786819	5	150	57.58	37.88	20	1220608	multi	1724142412	large
25884902117786819	6	150	57.58	37.88	55	768841	multi	1724142412	large
25884902117786819	7	150	60.61	39.39	1	1042339	multi	1724142412	large
25884902117786819	8	150	63.64	48.48	47	1516538	multi	1724142412	large
25884902117786819	9	150	63.64	40.91	82	1254334	multi	1724142412	large
25884902117786819	10	7	63.64	21.21	29	87851	multi	1724142412	large
25884902117786819	11	150	63.64	39.39	26	863136	multi	1724142412	large
25884902117786819	12	19	63.64	21.21	44	213374	multi	1724142412	large
25884902117786819	13	150	63.64	42.42	33	1013624	multi	1724142412	large
25884902117786819	14	150	63.64	34.85	18	2670315	multi	1724142412	large
25884902117786819	15	150	63.64	31.82	26	680197	multi	1724142412	large
25884902117786819	16	8	63.64	15.15	20	77502	multi	1724142412	large
25884902117786819	17	150	65.15	42.42	38	1175368	multi	1724142412	large
25884902117786819	18	150	65.15	46.97	36	1114516	multi	1724142412	large
25884902117786819	19	150	65.15	39.39	36	1038576	multi	1724142412	large
25884902117786819	20	150	65.15	42.42	88	809311	multi	1724142412	large
25884902117786819	21	150	68.18	48.48	82	1192453	multi	1724142412	large
25884902117786819	22	11	68.18	22.73	40	136606	multi	1724142412	large
25884902117786819	23	150	68.18	34.85	58	895891	multi	1724142412	large
25884902117786819	24	150	68.18	39.39	71	1780046	multi	1724142412	large
25884902117786819	25	150	68.18	43.94	44	1061027	multi	1724142412	large
25884902117786819	26	150	68.18	33.33	-488	2064049	multi	1724142412	large
25884902117786819	27	150	68.18	40.91	42	1052520	multi	1724142412	large
25884902117786819	28	150	68.18	31.82	36	552292	multi	1724142412	large
25884902117786819	29	150	68.18	28.79	64	369661	multi	1724142412	large
25884902117786819	30	150	68.18	43.94	59	907276	multi	1724142412	large
25884902117786819	31	150	68.18	39.39	76	2618059	multi	1724142412	large
25884902117786819	32	150	68.18	39.39	71	655349	multi	1724142412	large
25884902117786819	33	150	68.18	31.82	61	494024	multi	1724142412	large
25884902117786819	34	150	68.18	51.52	34	1233637	multi	1724142412	large
25884902117786819	35	150	68.18	19.7	43	1731590	multi	1724142412	large
25884902117786819	36	150	68.18	43.94	79	747316	multi	1724142412	large
25884902117786819	37	150	68.18	51.52	79	854786	multi	1724142412	large
25884902117786819	38	150	68.18	53.03	35	1710412	multi	1724142412	large
25884902117786819	39	150	68.18	31.82	46	504580	multi	1724142412	large
25884902117786819	40	150	68.18	56.06	97	1258795	multi	1724142412	large
25884902117786819	41	150	68.18	39.39	81	923556	multi	1724142412	large
25884902117786819	42	150	68.18	28.79	54	972202	multi	1724142412	large
25884902117786819	43	150	68.18	33.33	37	401875	multi	1724142412	large
25884902117786819	44	150	68.18	15.15	20	1105319	multi	1724142412	large
25884902117786819	45	150	68.18	39.39	71	724664	multi	1724142412	large
25884902117786819	46	150	68.18	53.03	35	1944172	multi	1724142412	large
25884902117786819	47	13	68.18	25.76	42	160657	multi	1724142412	large
25884902117786819	48	150	68.18	62.12	126	1562722	multi	1724142412	large
25884902117786819	49	150	68.18	28.79	4	1211327	multi	1724142412	large
25884902117786819	50	150	68.18	31.82	41	739611	multi	1724142412	large
25914870424795609	1	150	39.39	39.39	26	742747	multi	1724142412	large
25914870424795609	2	150	39.39	28.79	49	577516	multi	1724142412	large
25914870424795609	3	150	51.52	50	68	1142112	multi	1724142412	large
25914870424795609	4	150	51.52	43.94	34	1036703	multi	1724142412	large
25914870424795609	5	150	51.52	19.7	33	85457	multi	1724142412	large
25914870424795609	6	150	66.67	60.61	70	1082831	multi	1724142412	large
25914870424795609	7	150	66.67	10.61	22	2835924	multi	1724142412	large
25914870424795609	8	150	66.67	51.52	64	1607552	multi	1724142412	large
25914870424795609	9	7	66.67	15.15	25	88885	multi	1724142412	large
25914870424795609	10	150	66.67	53.03	85	958523	multi	1724142412	large
25914870424795609	11	150	66.67	42.42	58	1345425	multi	1724142412	large
25914870424795609	12	150	66.67	43.94	24	1128134	multi	1724142412	large
25914870424795609	13	150	66.67	43.94	24	937393	multi	1724142412	large
25914870424795609	14	150	66.67	43.94	69	1367865	multi	1724142412	large
25914870424795609	15	150	66.67	48.48	77	977785	multi	1724142412	large
25914870424795609	16	150	66.67	45.45	45	734248	multi	1724142412	large
25914870424795609	17	150	66.67	45.45	90	815138	multi	1724142412	large
25914870424795609	18	150	66.67	39.39	66	896583	multi	1724142412	large
25914870424795609	19	150	72.73	63.64	72	1371317	multi	1724142412	large
25914870424795609	20	150	72.73	28.79	19	2838463	multi	1724142412	large
25914870424795609	21	150	72.73	51.52	59	1089513	multi	1724142412	large
25914870424795609	22	150	72.73	45.45	-20	1107624	multi	1724142412	large
25914870424795609	23	150	72.73	19.7	33	2588803	multi	1724142412	large
25914870424795609	24	150	72.73	45.45	85	540453	multi	1724142412	large
25914870424795609	25	150	74.24	40.91	52	1796947	multi	1724142412	large
25914870424795609	26	150	74.24	7.58	15	2827492	multi	1724142412	large
25914870424795609	27	150	74.24	48.48	17	1197305	multi	1724142412	large
25914870424795609	28	150	75.76	50	83	1259801	multi	1724142412	large
25914870424795609	29	150	75.76	48.48	67	1117833	multi	1724142412	large
25914870424795609	30	150	75.76	30.3	65	311364	multi	1724142412	large
25914870424795609	31	150	75.76	24.24	36	1124875	multi	1724142412	large
25914870424795609	32	150	75.76	10.61	-658	2009877	multi	1724142412	large
25914870424795609	33	150	75.76	30.3	35	807797	multi	1724142412	large
25914870424795609	34	150	75.76	50	-17	1237368	multi	1724142412	large
25914870424795609	35	150	75.76	15.15	25	1691917	multi	1724142412	large
25914870424795609	36	150	75.76	28.79	44	2861292	multi	1724142412	large
25914870424795609	37	150	75.76	18.18	37	552468	multi	1724142412	large
25914870424795609	38	150	75.76	46.97	76	1047624	multi	1724142412	large
25914870424795609	39	150	75.76	15.15	30	1027543	multi	1724142412	large
25914870424795609	40	150	77.27	57.58	68	1138516	multi	1724142412	large
25914870424795609	41	150	77.27	40.91	32	1043999	multi	1724142412	large
25914870424795609	42	150	77.27	34.85	78	938370	multi	1724142412	large
25914870424795609	43	150	77.27	57.58	78	1334891	multi	1724142412	large
25914870424795609	44	150	77.27	45.45	75	731431	multi	1724142412	large
25914870424795609	45	150	77.27	15.15	5	2733907	multi	1724142412	large
25914870424795609	46	150	77.27	40.91	52	739772	multi	1724142412	large
25914870424795609	47	150	77.27	33.33	37	903393	multi	1724142412	large
25914870424795609	48	150	77.27	51.52	129	1744317	multi	1724142412	large
25914870424795609	49	150	77.27	56.06	122	1267706	multi	1724142412	large
25914870424795609	50	150	77.27	19.7	43	1106382	multi	1724142412	large
24451400049890355	1	28	24.29	22.86	11	328969	single	2052036314	large
24451400049890355	2	150	42.86	42.86	-55	2177571	single	2052036314	large
24451400049890355	3	150	44.29	38.57	-63	2187718	single	2052036314	large
24451400049890355	4	150	47.14	42.86	0	2040331	single	2052036314	large
24451400049890355	5	150	47.14	42.86	5	1716046	single	2052036314	large
24451400049890355	6	150	47.14	44.29	-69	2239936	single	2052036314	large
24451400049890355	7	150	47.14	41.43	-6	1706167	single	2052036314	large
24451400049890355	8	150	47.14	37.14	-34	1697643	single	2052036314	large
24451400049890355	9	150	47.14	38.57	-58	2278784	single	2052036314	large
24451400049890355	10	150	47.14	41.43	-51	2197968	single	2052036314	large
24451400049890355	11	150	47.14	41.43	-51	2185795	single	2052036314	large
24451400049890355	12	150	47.14	38.57	2	1588144	single	2052036314	large
24451400049890355	13	24	47.14	17.14	32	131006	single	2052036314	large
24451400049890355	14	150	47.14	40	-32	2324852	single	2052036314	large
24451400049890355	15	150	47.14	42.86	-5	2483861	single	2052036314	large
24451400049890355	16	150	47.14	42.86	15	2123278	single	2052036314	large
24451400049890355	17	150	47.14	41.43	39	2091271	single	2052036314	large
24451400049890355	18	150	47.14	40	13	1790503	single	2052036314	large
24451400049890355	19	150	47.14	44.29	11	1900771	single	2052036314	large
24451400049890355	20	150	47.14	38.57	17	1596338	single	2052036314	large
24451400049890355	21	150	47.14	40	8	1620683	single	2052036314	large
24451400049890355	22	150	47.14	45.71	-33	2198702	single	2052036314	large
24451400049890355	23	150	47.14	38.57	2	1634970	single	2052036314	large
24451400049890355	24	150	47.14	44.29	-34	2186435	single	2052036314	large
24451400049890355	25	150	47.14	44.29	51	2209507	single	2052036314	large
24451400049890355	26	150	47.14	44.29	31	1293556	single	2052036314	large
24451400049890355	27	150	47.14	42.86	5	1909769	single	2052036314	large
24451400049890355	28	150	47.14	40	18	1375987	single	2052036314	large
24451400049890355	29	150	47.14	45.71	57	2229354	single	2052036314	large
24451400049890355	30	150	47.14	42.86	45	2374290	single	2052036314	large
24451400049890355	31	150	47.14	45.71	37	1469095	single	2052036314	large
24451400049890355	32	150	47.14	47.14	38	2113260	single	2052036314	large
24451400049890355	33	150	47.14	32.86	3	1556432	single	2052036314	large
24451400049890355	34	150	47.14	47.14	3	2793509	single	2052036314	large
24451400049890355	35	150	47.14	44.29	6	2193581	single	2052036314	large
24451400049890355	36	150	47.14	45.71	52	1858916	single	2052036314	large
24451400049890355	37	150	47.14	45.71	32	2443081	single	2052036314	large
24451400049890355	38	150	47.14	45.71	12	2058942	single	2052036314	large
24451400049890355	39	150	47.14	47.14	33	2324419	single	2052036314	large
24451400049890355	40	150	47.14	45.71	37	2137732	single	2052036314	large
24451400049890355	41	150	47.14	37.14	6	2001923	single	2052036314	large
24451400049890355	42	150	47.14	45.71	47	2177046	single	2052036314	large
24451400049890355	43	150	47.14	44.29	66	2081863	single	2052036314	large
24451400049890355	44	150	47.14	47.14	-7	1687482	single	2052036314	large
24451400049890355	45	150	47.14	42.86	55	1680764	single	2052036314	large
24451400049890355	46	150	47.14	44.29	36	1685413	single	2052036314	large
24451400049890355	47	150	47.14	40	38	1152390	single	2052036314	large
24451400049890355	48	14	47.14	17.14	27	57741	single	2052036314	large
24451400049890355	49	150	47.14	44.29	41	1700252	single	2052036314	large
24451400049890355	50	150	47.14	40	28	1298708	single	2052036314	large
24456570846231201	1	150	42.86	42.86	-95	2419512	single	2052036314	large
24456570846231201	2	150	47.14	45.71	-53	2448389	single	2052036314	large
24456570846231201	3	150	47.14	41.43	-66	2271116	single	2052036314	large
24456570846231201	4	150	47.14	44.29	-34	1892692	single	2052036314	large
24456570846231201	5	34	47.14	14.29	20	92447	single	2052036314	large
24456570846231201	6	150	47.14	42.86	-110	2592899	single	2052036314	large
24456570846231201	7	150	47.14	40	-7	1807536	single	2052036314	large
24456570846231201	8	150	47.14	42.86	-15	2319806	single	2052036314	large
24456570846231201	9	25	47.14	25.71	48	254519	single	2052036314	large
24456570846231201	10	150	47.14	44.29	-44	2318066	single	2052036314	large
24456570846231201	11	150	47.14	45.71	-18	2506335	single	2052036314	large
24456570846231201	12	150	47.14	44.29	11	2298331	single	2052036314	large
24456570846231201	13	150	47.14	42.86	-15	1954969	single	2052036314	large
24456570846231201	14	150	47.14	45.71	-8	2285712	single	2052036314	large
24456570846231201	15	150	47.14	45.71	37	2322778	single	2052036314	large
24456570846231201	16	150	47.14	47.14	23	2644070	single	2052036314	large
24456570846231201	17	150	47.14	41.43	-1	2245190	single	2052036314	large
24456570846231201	18	150	47.14	47.14	-7	2322790	single	2052036314	large
24456570846231201	19	150	47.14	45.71	-123	2588858	single	2052036314	large
24456570846231201	20	10	47.14	12.86	19	28130	single	2052036314	large
24456570846231201	21	150	47.14	42.86	-35	2054844	single	2052036314	large
24456570846231201	22	150	47.14	42.86	-25	1887924	single	2052036314	large
24456570846231201	23	150	47.14	41.43	9	2199294	single	2052036314	large
24456570846231201	24	150	47.14	42.86	-20	2375318	single	2052036314	large
24456570846231201	25	150	47.14	41.43	9	1118243	single	2052036314	large
24456570846231201	26	150	47.14	41.43	-6	2333124	single	2052036314	large
24456570846231201	27	150	47.14	42.86	20	2027192	single	2052036314	large
24456570846231201	28	10	47.14	10	12	46316	single	2052036314	large
24456570846231201	29	150	47.14	45.71	-13	2323451	single	2052036314	large
24456570846231201	30	68	47.14	37.14	46	702821	single	2052036314	large
24456570846231201	31	150	47.14	44.29	26	2001363	single	2052036314	large
24456570846231201	32	150	47.14	45.71	27	2572979	single	2052036314	large
24456570846231201	33	150	47.14	45.71	-23	2744907	single	2052036314	large
24456570846231201	34	28	47.14	21.43	35	93880	single	2052036314	large
24456570846231201	35	150	47.14	40	-37	2083015	single	2052036314	large
24456570846231201	36	150	47.14	38.57	37	1115163	single	2052036314	large
24456570846231201	37	150	47.14	41.43	-1	2806299	single	2052036314	large
24456570846231201	38	150	47.14	38.57	2	2463176	single	2052036314	large
24456570846231201	39	150	47.14	41.43	-26	2115177	single	2052036314	large
24456570846231201	40	150	47.14	28.57	15	988650	single	2052036314	large
24456570846231201	41	150	47.14	47.14	63	1575596	single	2052036314	large
24456570846231201	42	150	47.14	44.29	41	2248085	single	2052036314	large
24456570846231201	43	4	47.14	10	12	18539	single	2052036314	large
24456570846231201	44	51	47.14	42.86	80	921794	single	2052036314	large
24456570846231201	45	7	47.14	10	12	78615	single	2052036314	large
24456570846231201	46	10	47.14	18.57	33	120925	single	2052036314	large
24456570846231201	47	150	47.14	42.86	-90	2881580	single	2052036314	large
24456570846231201	48	150	47.14	45.71	-23	2899768	single	2052036314	large
24456570846231201	49	150	47.14	41.43	19	2124365	single	2052036314	large
24456570846231201	50	150	47.14	41.43	59	2247097	single	2052036314	large
24544368435882730	1	150	42.86	42.86	-85	2064073	single	2052036314	large
24544368435882730	2	150	42.86	40	-22	2635195	single	2052036314	large
24544368435882730	3	150	42.86	40	-42	2214757	single	2052036314	large
24544368435882730	4	150	42.86	41.43	-56	2132623	single	2052036314	large
24544368435882730	5	150	45.71	44.29	31	2603705	single	2052036314	large
24544368435882730	6	150	45.71	41.43	-61	2236317	single	2052036314	large
24544368435882730	7	150	45.71	41.43	-6	2079866	single	2052036314	large
24544368435882730	8	150	47.14	45.71	-8	2495588	single	2052036314	large
24544368435882730	9	150	47.14	41.43	-81	2453456	single	2052036314	large
24544368435882730	10	150	47.14	41.43	-41	2037675	single	2052036314	large
24544368435882730	11	150	47.14	41.43	24	1790372	single	2052036314	large
24544368435882730	12	10	47.14	14.29	20	21032	single	2052036314	large
24544368435882730	13	50	47.14	37.14	61	910910	single	2052036314	large
24544368435882730	14	150	47.14	47.14	18	2461520	single	2052036314	large
24544368435882730	15	6	47.14	25.71	38	75269	single	2052036314	large
24544368435882730	16	150	47.14	47.14	-62	2540887	single	2052036314	large
24544368435882730	17	136	47.14	42.86	5	1481593	single	2052036314	large
24544368435882730	18	150	47.14	44.29	1	2483470	single	2052036314	large
24544368435882730	19	30	47.14	14.29	20	64547	single	2052036314	large
24544368435882730	20	150	47.14	44.29	31	2421690	single	2052036314	large
24544368435882730	21	150	47.14	45.71	12	2217945	single	2052036314	large
24544368435882730	22	150	47.14	45.71	-38	2656226	single	2052036314	large
24544368435882730	23	150	47.14	47.14	3	2619484	single	2052036314	large
24544368435882730	24	150	47.14	44.29	-14	2460349	single	2052036314	large
24544368435882730	25	150	47.14	45.71	22	2603138	single	2052036314	large
24544368435882730	26	150	47.14	41.43	-11	2696231	single	2052036314	large
24544368435882730	27	150	47.14	41.43	-26	2153942	single	2052036314	large
24544368435882730	28	150	47.14	41.43	14	1317289	single	2052036314	large
24544368435882730	29	150	47.14	40	-2	1502554	single	2052036314	large
24544368435882730	30	150	47.14	41.43	4	1701367	single	2052036314	large
24544368435882730	31	150	47.14	42.86	60	2022021	single	2052036314	large
24544368435882730	32	150	47.14	40	-42	1913902	single	2052036314	large
24544368435882730	33	150	47.14	24.29	-58	948736	single	2052036314	large
24544368435882730	34	150	47.14	38.57	-28	1385483	single	2052036314	large
24544368435882730	35	150	47.14	32.86	-32	1620919	single	2052036314	large
24544368435882730	36	150	47.14	41.43	9	1847880	single	2052036314	large
24544368435882730	37	45	47.14	27.14	24	526963	single	2052036314	large
24544368435882730	38	150	47.14	42.86	40	1721018	single	2052036314	large
24544368435882730	39	150	47.14	42.86	40	1601990	single	2052036314	large
24544368435882730	40	150	47.14	42.86	35	1860056	single	2052036314	large
24544368435882730	41	150	47.14	44.29	-44	2237063	single	2052036314	large
24544368435882730	42	150	47.14	42.86	20	1970694	single	2052036314	large
24544368435882730	43	150	47.14	44.29	36	1812550	single	2052036314	large
24544368435882730	44	101	47.14	38.57	22	662467	single	2052036314	large
24544368435882730	45	150	47.14	42.86	-30	2477552	single	2052036314	large
24544368435882730	46	150	47.14	42.86	25	2057680	single	2052036314	large
24544368435882730	47	150	47.14	45.71	12	2362494	single	2052036314	large
24544368435882730	48	150	47.14	45.71	22	1816146	single	2052036314	large
24544368435882730	49	150	47.14	44.29	16	2367228	single	2052036314	large
24544368435882730	50	53	47.14	38.57	57	908739	single	2052036314	large
24548028144818147	1	150	38.57	38.57	-133	2288636	single	2052036314	large
24548028144818147	2	150	41.43	37.14	-84	1543201	single	2052036314	large
24548028144818147	3	150	44.29	40	-22	1950695	single	2052036314	large
24548028144818147	4	150	45.71	42.86	-95	2595675	single	2052036314	large
24548028144818147	5	5	45.71	8.57	11	22183	single	2052036314	large
24548028144818147	6	150	45.71	41.43	-66	2778168	single	2052036314	large
24548028144818147	7	150	45.71	42.86	-55	2361857	single	2052036314	large
24548028144818147	8	150	47.14	42.86	-5	2063273	single	2052036314	large
24548028144818147	9	150	47.14	45.71	-28	2664212	single	2052036314	large
24548028144818147	10	150	47.14	41.43	-36	2108515	single	2052036314	large
24548028144818147	11	105	47.14	28.57	-45	1336071	single	2052036314	large
24548028144818147	12	150	47.14	45.71	-8	2433390	single	2052036314	large
24548028144818147	13	150	47.14	44.29	26	1755303	single	2052036314	large
24548028144818147	14	150	47.14	44.29	-24	2314093	single	2052036314	large
24548028144818147	15	150	47.14	41.43	-21	2135440	single	2052036314	large
24548028144818147	16	150	47.14	38.57	-43	1898853	single	2052036314	large
24548028144818147	17	28	47.14	25.71	43	339706	single	2052036314	large
24548028144818147	18	150	47.14	45.71	7	2041809	single	2052036314	large
24548028144818147	19	150	47.14	41.43	9	1499930	single	2052036314	large
24548028144818147	20	150	47.14	45.71	12	2264163	single	2052036314	large
24548028144818147	21	150	47.14	45.71	-13	2037457	single	2052036314	large
24548028144818147	22	150	47.14	47.14	33	2108750	single	2052036314	large
24548028144818147	23	150	47.14	45.71	12	2538167	single	2052036314	large
24548028144818147	24	12	47.14	14.29	20	83165	single	2052036314	large
24548028144818147	25	150	47.14	47.14	53	2369509	single	2052036314	large
24548028144818147	26	150	47.14	44.29	1	1872534	single	2052036314	large
24548028144818147	27	9	47.14	20	34	96417	single	2052036314	large
24548028144818147	28	65	47.14	42.86	75	1225073	single	2052036314	large
24548028144818147	29	150	47.14	42.86	30	1678677	single	2052036314	large
24548028144818147	30	150	47.14	44.29	56	1638336	single	2052036314	large
24548028144818147	31	150	47.14	45.71	32	1860359	single	2052036314	large
24548028144818147	32	150	47.14	44.29	-19	2385881	single	2052036314	large
24548028144818147	33	51	47.14	40	58	785319	single	2052036314	large
24548028144818147	34	150	47.14	45.71	17	2349406	single	2052036314	large
24548028144818147	35	40	47.14	35.71	50	332930	single	2052036314	large
24548028144818147	36	150	47.14	37.14	16	1348047	single	2052036314	large
24548028144818147	37	150	47.14	45.71	-3	2850871	single	2052036314	large
24548028144818147	38	150	47.14	40	-37	2424226	single	2052036314	large
24548028144818147	39	150	47.14	41.43	14	1981029	single	2052036314	large
24548028144818147	40	150	47.14	45.71	37	2352537	single	2052036314	large
24548028144818147	41	150	47.14	42.86	15	1907815	single	2052036314	large
24548028144818147	42	150	47.14	45.71	22	2535430	single	2052036314	large
24548028144818147	43	150	47.14	45.71	22	2226427	single	2052036314	large
24548028144818147	44	150	47.14	44.29	41	2351110	single	2052036314	large
24548028144818147	45	150	47.14	40	43	1820039	single	2052036314	large
24548028144818147	46	150	47.14	42.86	40	1463694	single	2052036314	large
24548028144818147	47	150	47.14	44.29	-29	2425417	single	2052036314	large
24548028144818147	48	150	47.14	40	23	1348395	single	2052036314	large
24548028144818147	49	150	47.14	44.29	16	2369796	single	2052036314	large
24548028144818147	50	13	47.14	15.71	21	124377	single	2052036314	large
24638290915315495	1	150	40	40	-77	1951064	single	2052036314	large
24638290915315495	2	150	41.43	40	-72	1975344	single	2052036314	large
24638290915315495	3	150	44.29	42.86	-75	2073361	single	2052036314	large
24638290915315495	4	150	44.29	40	-72	1926495	single	2052036314	large
24638290915315495	5	150	45.71	44.29	-9	1748614	single	2052036314	large
24638290915315495	6	150	47.14	42.86	-70	2271683	single	2052036314	large
24638290915315495	7	150	47.14	44.29	21	1820290	single	2052036314	large
24638290915315495	8	6	47.14	14.29	20	55485	single	2052036314	large
24638290915315495	9	150	47.14	44.29	-4	1773954	single	2052036314	large
24638290915315495	10	150	47.14	44.29	11	1949775	single	2052036314	large
24638290915315495	11	150	47.14	45.71	12	2232730	single	2052036314	large
24638290915315495	12	150	47.14	45.71	-13	2381586	single	2052036314	large
24638290915315495	13	150	47.14	47.14	48	2169845	single	2052036314	large
24638290915315495	14	150	47.14	41.43	-41	2845645	single	2052036314	large
24638290915315495	15	150	47.14	47.14	18	2409164	single	2052036314	large
24638290915315495	16	150	47.14	44.29	16	1599072	single	2052036314	large
24638290915315495	17	150	47.14	45.71	7	2562554	single	2052036314	large
24638290915315495	18	150	47.14	42.86	-20	1769510	single	2052036314	large
24638290915315495	19	150	47.14	45.71	17	2949096	single	2052036314	large
24638290915315495	20	150	47.14	44.29	-29	2062259	single	2052036314	large
24638290915315495	21	150	47.14	37.14	-14	1701991	single	2052036314	large
24638290915315495	22	150	47.14	47.14	-27	2452058	single	2052036314	large
24638290915315495	23	150	47.14	45.71	17	2481508	single	2052036314	large
24638290915315495	24	150	47.14	44.29	-64	2326638	single	2052036314	large
24638290915315495	25	150	47.14	45.71	32	2421416	single	2052036314	large
24638290915315495	26	150	47.14	45.71	7	2313001	single	2052036314	large
24638290915315495	27	150	47.14	44.29	51	2562811	single	2052036314	large
24638290915315495	28	150	47.14	42.86	25	1779640	single	2052036314	large
24638290915315495	29	150	47.14	45.71	-13	2363988	single	2052036314	large
24638290915315495	30	150	47.14	47.14	33	2929384	single	2052036314	large
24638290915315495	31	150	47.14	41.43	29	1855842	single	2052036314	large
24638290915315495	32	150	47.14	45.71	62	2589022	single	2052036314	large
24638290915315495	33	150	47.14	45.71	17	1895236	single	2052036314	large
24638290915315495	34	150	47.14	42.86	5	2507056	single	2052036314	large
24638290915315495	35	150	47.14	41.43	-36	1933130	single	2052036314	large
24638290915315495	36	150	47.14	44.29	6	2016002	single	2052036314	large
24638290915315495	37	119	47.14	41.43	34	1121563	single	2052036314	large
24638290915315495	38	150	47.14	45.71	12	2465867	single	2052036314	large
24638290915315495	39	150	47.14	38.57	-3	1876033	single	2052036314	large
24638290915315495	40	150	47.14	47.14	48	2167821	single	2052036314	large
24638290915315495	41	150	47.14	42.86	-5	1695062	single	2052036314	large
24638290915315495	42	150	47.14	44.29	1	2282951	single	2052036314	large
24638290915315495	43	150	47.14	45.71	27	2230247	single	2052036314	large
24638290915315495	44	150	47.14	45.71	42	2589024	single	2052036314	large
24638290915315495	45	150	47.14	44.29	11	2781288	single	2052036314	large
24638290915315495	46	150	47.14	40	-2	1727608	single	2052036314	large
24638290915315495	47	150	47.14	42.86	-30	2789653	single	2052036314	large
24638290915315495	48	150	47.14	40	23	1864588	single	2052036314	large
24638290915315495	49	150	47.14	40	3	1709599	single	2052036314	large
24638290915315495	50	150	47.14	38.57	42	1137839	single	2052036314	large
24639980731455205	1	150	40	40	-72	2013953	single	2052036314	large
24639980731455205	2	150	42.86	42.86	-20	2126224	single	2052036314	large
24639980731455205	3	150	42.86	42.86	-40	2436945	single	2052036314	large
24639980731455205	4	5	42.86	12.86	19	31138	single	2052036314	large
24639980731455205	5	150	47.14	45.71	-3	2606881	single	2052036314	large
24639980731455205	6	150	47.14	42.86	-35	1973779	single	2052036314	large
24639980731455205	7	150	47.14	40	-7	2046443	single	2052036314	large
24639980731455205	8	59	47.14	40	68	741076	single	2052036314	large
24639980731455205	9	12	47.14	27.14	49	163649	single	2052036314	large
24639980731455205	10	150	47.14	45.71	-28	2491477	single	2052036314	large
24639980731455205	11	150	47.14	40	-37	2397178	single	2052036314	large
24639980731455205	12	150	47.14	42.86	5	1944313	single	2052036314	large
24639980731455205	13	150	47.14	42.86	-10	2415151	single	2052036314	large
24639980731455205	14	96	47.14	37.14	16	1115770	single	2052036314	large
24639980731455205	15	150	47.14	44.29	26	1988702	single	2052036314	large
24639980731455205	16	150	47.14	45.71	7	2056825	single	2052036314	large
24639980731455205	17	50	47.14	40	73	831532	single	2052036314	large
24639980731455205	18	150	47.14	44.29	-34	2339463	single	2052036314	large
24639980731455205	19	150	47.14	44.29	36	1663458	single	2052036314	large
24639980731455205	20	150	47.14	41.43	-26	2206056	single	2052036314	large
24639980731455205	21	150	47.14	45.71	-18	2480127	single	2052036314	large
24639980731455205	22	150	47.14	45.71	22	2380882	single	2052036314	large
24639980731455205	23	150	47.14	47.14	-32	2565832	single	2052036314	large
24639980731455205	24	150	47.14	31.43	-33	1944652	single	2052036314	large
24639980731455205	25	19	47.14	14.29	15	50210	single	2052036314	large
24639980731455205	26	150	47.14	42.86	30	2150605	single	2052036314	large
24639980731455205	27	150	47.14	45.71	47	1827569	single	2052036314	large
24639980731455205	28	150	47.14	44.29	-29	2079849	single	2052036314	large
24639980731455205	29	150	47.14	41.43	-6	2258444	single	2052036314	large
24639980731455205	30	150	47.14	45.71	-38	2666690	single	2052036314	large
24639980731455205	31	150	47.14	40	13	1611901	single	2052036314	large
24639980731455205	32	3	47.14	8.57	11	15625	single	2052036314	large
24639980731455205	33	150	47.14	41.43	39	2072247	single	2052036314	large
24639980731455205	34	150	47.14	42.86	20	2185967	single	2052036314	large
24639980731455205	35	150	47.14	41.43	29	1813623	single	2052036314	large
24639980731455205	36	29	47.14	34.29	59	352305	single	2052036314	large
24639980731455205	37	150	47.14	47.14	8	2419106	single	2052036314	large
24639980731455205	38	62	47.14	40	63	967719	single	2052036314	large
24639980731455205	39	150	47.14	42.86	0	1846802	single	2052036314	large
24639980731455205	40	150	47.14	41.43	44	1307939	single	2052036314	large
24639980731455205	41	150	47.14	30	1	1380589	single	2052036314	large
24639980731455205	42	150	47.14	42.86	10	2253814	single	2052036314	large
24639980731455205	43	150	47.14	41.43	-1	1985400	single	2052036314	large
24639980731455205	44	150	47.14	40	28	1513054	single	2052036314	large
24639980731455205	45	150	47.14	44.29	21	1421129	single	2052036314	large
24639980731455205	46	150	47.14	41.43	-1	1996888	single	2052036314	large
24639980731455205	47	150	47.14	45.71	12	2601075	single	2052036314	large
24639980731455205	48	8	47.14	11.43	13	30150	single	2052036314	large
24639980731455205	49	150	47.14	41.43	-41	1982637	single	2052036314	large
24639980731455205	50	150	47.14	41.43	29	1402688	single	2052036314	large
24727796705377295	1	150	40	40	-92	2175344	single	2052036314	large
24727796705377295	2	150	44.29	44.29	-29	1932775	single	2052036314	large
24727796705377295	3	150	44.29	40	-17	1835490	single	2052036314	large
24727796705377295	4	150	44.29	38.57	-53	1744738	single	2052036314	large
24727796705377295	5	150	45.71	41.43	-31	2526852	single	2052036314	large
24727796705377295	6	150	45.71	42.86	-60	2315670	single	2052036314	large
24727796705377295	7	150	45.71	44.29	-54	2147813	single	2052036314	large
24727796705377295	8	150	45.71	42.86	-10	2053740	single	2052036314	large
24727796705377295	9	12	45.71	15.71	26	52071	single	2052036314	large
24727796705377295	10	150	45.71	44.29	-19	2639904	single	2052036314	large
24727796705377295	11	150	45.71	45.71	47	1627635	single	2052036314	large
24727796705377295	12	25	45.71	35.71	65	344026	single	2052036314	large
24727796705377295	13	150	45.71	42.86	-15	1482894	single	2052036314	large
24727796705377295	14	16	45.71	15.71	21	62592	single	2052036314	large
24727796705377295	15	6	45.71	15.71	26	41652	single	2052036314	large
24727796705377295	16	150	45.71	38.57	-48	1689034	single	2052036314	large
24727796705377295	17	5	45.71	10	12	15358	single	2052036314	large
24727796705377295	18	150	45.71	42.86	-55	1919969	single	2052036314	large
24727796705377295	19	31	45.71	18.57	23	169562	single	2052036314	large
24727796705377295	20	150	45.71	42.86	-75	2777025	single	2052036314	large
24727796705377295	21	150	45.71	32.86	-27	1401034	single	2052036314	large
24727796705377295	22	60	45.71	40	63	959110	single	2052036314	large
24727796705377295	23	150	45.71	42.86	-20	2142420	single	2052036314	large
24727796705377295	24	150	45.71	42.86	5	2128172	single	2052036314	large
24727796705377295	25	150	45.71	41.43	49	1815024	single	2052036314	large
24727796705377295	26	150	45.71	38.57	-53	1776382	single	2052036314	large
24727796705377295	27	150	45.71	44.29	1	2509372	single	2052036314	large
24727796705377295	28	150	45.71	41.43	-6	1409641	single	2052036314	large
24727796705377295	29	150	45.71	40	-27	2017397	single	2052036314	large
24727796705377295	30	150	45.71	38.57	-18	1894766	single	2052036314	large
24727796705377295	31	150	45.71	42.86	35	1732585	single	2052036314	large
24727796705377295	32	150	47.14	45.71	17	2516586	single	2052036314	large
24727796705377295	33	150	47.14	44.29	31	2724165	single	2052036314	large
24727796705377295	34	150	47.14	45.71	37	2590489	single	2052036314	large
24727796705377295	35	19	47.14	14.29	20	210847	single	2052036314	large
24727796705377295	36	150	47.14	40	3	1717202	single	2052036314	large
24727796705377295	37	150	47.14	42.86	40	1097027	single	2052036314	large
24727796705377295	38	150	47.14	44.29	46	1698381	single	2052036314	large
24727796705377295	39	150	47.14	45.71	47	1587885	single	2052036314	large
24727796705377295	40	150	47.14	41.43	4	1599669	single	2052036314	large
24727796705377295	41	150	47.14	28.57	5	1446901	single	2052036314	large
24727796705377295	42	17	47.14	20	29	217823	single	2052036314	large
24727796705377295	43	150	47.14	47.14	28	2872056	single	2052036314	large
24727796705377295	44	150	47.14	45.71	17	2127078	single	2052036314	large
24727796705377295	45	150	47.14	45.71	52	2413326	single	2052036314	large
24727796705377295	46	150	47.14	42.86	50	2384165	single	2052036314	large
24727796705377295	47	150	47.14	47.14	53	2809519	single	2052036314	large
24727796705377295	48	150	47.14	37.14	16	1666483	single	2052036314	large
24727796705377295	49	150	47.14	42.86	45	2472318	single	2052036314	large
24727796705377295	50	150	47.14	15.71	16	123676	single	2052036314	large
24744048981955160	1	150	40	40	-62	1815213	single	2052036314	large
24744048981955160	2	14	40	18.57	28	188375	single	2052036314	large
24744048981955160	3	38	40	27.14	34	646576	single	2052036314	large
24744048981955160	4	150	42.86	42.86	-80	2407600	single	2052036314	large
24744048981955160	5	150	42.86	41.43	-91	2272272	single	2052036314	large
24744048981955160	6	150	47.14	47.14	-17	2150898	single	2052036314	large
24744048981955160	7	150	47.14	42.86	-10	1785312	single	2052036314	large
24744048981955160	8	4	47.14	10	12	19457	single	2052036314	large
24744048981955160	9	150	47.14	44.29	-39	2602147	single	2052036314	large
24744048981955160	10	150	47.14	47.14	-17	2141448	single	2052036314	large
24744048981955160	11	150	47.14	41.43	-11	2168123	single	2052036314	large
24744048981955160	12	150	47.14	41.43	-16	2240368	single	2052036314	large
24744048981955160	13	150	47.14	41.43	-31	2399941	single	2052036314	large
24744048981955160	14	6	47.14	0	0	16379	single	2052036314	large
24744048981955160	15	150	47.14	41.43	-61	2035108	single	2052036314	large
24744048981955160	16	150	47.14	38.57	-23	1700481	single	2052036314	large
24744048981955160	17	150	47.14	41.43	44	2393279	single	2052036314	large
24744048981955160	18	150	47.14	41.43	-16	2295061	single	2052036314	large
24744048981955160	19	150	47.14	32.86	-37	1899924	single	2052036314	large
24744048981955160	20	39	47.14	27.14	34	421210	single	2052036314	large
24744048981955160	21	150	47.14	47.14	18	2014433	single	2052036314	large
24744048981955160	22	150	47.14	31.43	-38	1711936	single	2052036314	large
24744048981955160	23	150	47.14	41.43	-11	2098960	single	2052036314	large
24744048981955160	24	150	47.14	41.43	24	1993360	single	2052036314	large
24744048981955160	25	150	47.14	40	-22	2125884	single	2052036314	large
24744048981955160	26	150	47.14	45.71	27	1936956	single	2052036314	large
24744048981955160	27	150	47.14	41.43	29	2187754	single	2052036314	large
24744048981955160	28	150	47.14	45.71	-13	2682920	single	2052036314	large
24744048981955160	29	14	47.14	17.14	17	66738	single	2052036314	large
24744048981955160	30	150	47.14	42.86	-20	2938677	single	2052036314	large
24744048981955160	31	150	47.14	42.86	5	2585768	single	2052036314	large
24744048981955160	32	150	47.14	41.43	19	2064864	single	2052036314	large
24744048981955160	33	16	47.14	17.14	27	93943	single	2052036314	large
24744048981955160	34	150	47.14	42.86	-20	2689905	single	2052036314	large
24744048981955160	35	150	47.14	44.29	21	2159774	single	2052036314	large
24744048981955160	36	8	47.14	14.29	20	104870	single	2052036314	large
24744048981955160	37	150	47.14	45.71	42	2393821	single	2052036314	large
24744048981955160	38	150	47.14	42.86	40	2402671	single	2052036314	large
24744048981955160	39	19	47.14	8.57	11	38086	single	2052036314	large
24744048981955160	40	3	47.14	11.43	13	23096	single	2052036314	large
24744048981955160	41	150	47.14	45.71	-3	2431910	single	2052036314	large
24744048981955160	42	150	47.14	42.86	65	1957942	single	2052036314	large
24744048981955160	43	150	47.14	44.29	26	2670166	single	2052036314	large
24744048981955160	44	150	47.14	38.57	32	2408612	single	2052036314	large
24744048981955160	45	150	47.14	44.29	51	2013755	single	2052036314	large
24744048981955160	46	150	47.14	45.71	37	2233186	single	2052036314	large
24744048981955160	47	150	47.14	31.43	7	1462717	single	2052036314	large
24744048981955160	48	150	47.14	47.14	68	2541389	single	2052036314	large
24744048981955160	49	150	47.14	44.29	6	1636543	single	2052036314	large
24744048981955160	50	150	47.14	40	53	816492	single	2052036314	large
24812073779362861	1	150	42.86	42.86	-105	2380014	single	2052036314	large
24812073779362861	2	150	44.29	41.43	-51	1854700	single	2052036314	large
24812073779362861	3	150	45.71	41.43	-16	1830480	single	2052036314	large
24812073779362861	4	150	47.14	45.71	-43	2406041	single	2052036314	large
24812073779362861	5	150	47.14	42.86	-30	2518370	single	2052036314	large
24812073779362861	6	150	47.14	41.43	19	2399088	single	2052036314	large
24812073779362861	7	150	47.14	41.43	-61	2067291	single	2052036314	large
24812073779362861	8	15	47.14	11.43	18	51865	single	2052036314	large
24812073779362861	9	150	47.14	41.43	-56	2831000	single	2052036314	large
24812073779362861	10	150	47.14	40	-27	1407177	single	2052036314	large
24812073779362861	11	150	47.14	40	-47	2282482	single	2052036314	large
24812073779362861	12	150	47.14	42.86	5	1956791	single	2052036314	large
24812073779362861	13	150	47.14	40	18	2147707	single	2052036314	large
24812073779362861	14	150	47.14	41.43	9	2415121	single	2052036314	large
24812073779362861	15	150	47.14	42.86	0	1918733	single	2052036314	large
24812073779362861	16	150	47.14	40	-37	1914167	single	2052036314	large
24812073779362861	17	150	47.14	44.29	-9	2017146	single	2052036314	large
24812073779362861	18	150	47.14	44.29	1	2543390	single	2052036314	large
24812073779362861	19	150	47.14	45.71	32	2414787	single	2052036314	large
24812073779362861	20	150	47.14	45.71	17	1743640	single	2052036314	large
24812073779362861	21	150	47.14	45.71	57	2328639	single	2052036314	large
24812073779362861	22	150	47.14	45.71	22	2225210	single	2052036314	large
24812073779362861	23	150	47.14	44.29	-34	2333186	single	2052036314	large
24812073779362861	24	150	47.14	45.71	17	2027638	single	2052036314	large
24812073779362861	25	150	47.14	42.86	65	1565050	single	2052036314	large
24812073779362861	26	150	47.14	38.57	-28	1825722	single	2052036314	large
24812073779362861	27	150	47.14	38.57	17	1517102	single	2052036314	large
24812073779362861	28	150	47.14	42.86	-20	2323962	single	2052036314	large
24812073779362861	29	150	47.14	45.71	2	2396127	single	2052036314	large
24812073779362861	30	39	47.14	20	39	267764	single	2052036314	large
24812073779362861	31	150	47.14	44.29	-4	2502064	single	2052036314	large
24812073779362861	32	18	47.14	12.86	19	49250	single	2052036314	large
24812073779362861	33	150	47.14	40	8	1901476	single	2052036314	large
24812073779362861	34	150	47.14	45.71	47	1585274	single	2052036314	large
24812073779362861	35	150	47.14	41.43	-6	2443371	single	2052036314	large
24812073779362861	36	150	47.14	45.71	22	1850551	single	2052036314	large
24812073779362861	37	150	47.14	40	3	1740266	single	2052036314	large
24812073779362861	38	26	47.14	30	41	132811	single	2052036314	large
24812073779362861	39	44	47.14	30	46	656188	single	2052036314	large
24812073779362861	40	150	47.14	44.29	36	1657103	single	2052036314	large
24812073779362861	41	150	47.14	44.29	46	1583289	single	2052036314	large
24812073779362861	42	150	47.14	44.29	51	1858973	single	2052036314	large
24812073779362861	43	150	47.14	42.86	15	1757685	single	2052036314	large
24812073779362861	44	150	47.14	41.43	49	1566834	single	2052036314	large
24812073779362861	45	9	47.14	5.71	9	22383	single	2052036314	large
24812073779362861	46	150	47.14	40	-2	2118565	single	2052036314	large
24812073779362861	47	150	47.14	41.43	4	1846397	single	2052036314	large
24812073779362861	48	55	47.14	31.43	52	245438	single	2052036314	large
24812073779362861	49	150	47.14	45.71	27	2390725	single	2052036314	large
24812073779362861	50	150	47.14	42.86	0	1918515	single	2052036314	large
24832797614600577	1	150	42.86	42.86	-20	2127320	single	2052036314	large
24832797614600577	2	11	42.86	17.14	22	114318	single	2052036314	large
24832797614600577	3	150	44.29	41.43	-61	2623411	single	2052036314	large
24832797614600577	4	150	44.29	40	-2	2061446	single	2052036314	large
24832797614600577	5	150	44.29	42.86	-85	2728785	single	2052036314	large
24832797614600577	6	150	45.71	41.43	-56	2351041	single	2052036314	large
24832797614600577	7	150	45.71	41.43	-26	1564030	single	2052036314	large
24832797614600577	8	150	45.71	45.71	2	2770355	single	2052036314	large
24832797614600577	9	81	45.71	37.14	6	1208976	single	2052036314	large
24832797614600577	10	150	45.71	42.86	15	1932649	single	2052036314	large
24832797614600577	11	150	47.14	44.29	-29	1869538	single	2052036314	large
24832797614600577	12	150	47.14	41.43	-81	2399390	single	2052036314	large
24832797614600577	13	150	47.14	42.86	10	1971632	single	2052036314	large
24832797614600577	14	150	47.14	44.29	-29	2246703	single	2052036314	large
24832797614600577	15	150	47.14	44.29	-19	2388819	single	2052036314	large
24832797614600577	16	150	47.14	45.71	-53	2349286	single	2052036314	large
24832797614600577	17	150	47.14	41.43	-16	2126751	single	2052036314	large
24832797614600577	18	150	47.14	44.29	11	2013456	single	2052036314	large
24832797614600577	19	150	47.14	45.71	32	2664305	single	2052036314	large
24832797614600577	20	150	47.14	45.71	22	2447287	single	2052036314	large
24832797614600577	21	150	47.14	41.43	-71	2436129	single	2052036314	large
24832797614600577	22	150	47.14	47.14	33	2255721	single	2052036314	large
24832797614600577	23	150	47.14	41.43	-11	2670175	single	2052036314	large
24832797614600577	24	150	47.14	41.43	-71	2256238	single	2052036314	large
24832797614600577	25	150	47.14	45.71	2	2735021	single	2052036314	large
24832797614600577	26	150	47.14	47.14	28	2563600	single	2052036314	large
24832797614600577	27	150	47.14	44.29	1	2588594	single	2052036314	large
24832797614600577	28	23	47.14	21.43	35	269249	single	2052036314	large
24832797614600577	29	13	47.14	20	34	93092	single	2052036314	large
24832797614600577	30	150	47.14	40	28	2423464	single	2052036314	large
24832797614600577	31	14	47.14	14.29	20	42848	single	2052036314	large
24832797614600577	32	150	47.14	41.43	4	2957841	single	2052036314	large
24832797614600577	33	150	47.14	38.57	22	1740626	single	2052036314	large
24832797614600577	34	150	47.14	41.43	34	1967651	single	2052036314	large
24832797614600577	35	150	47.14	44.29	26	2156590	single	2052036314	large
24832797614600577	36	150	47.14	11.43	18	174258	single	2052036314	large
24832797614600577	37	150	47.14	42.86	5	2477847	single	2052036314	large
24832797614600577	38	150	47.14	41.43	-31	1900016	single	2052036314	large
24832797614600577	39	35	47.14	37.14	71	585177	single	2052036314	large
24832797614600577	40	150	47.14	42.86	25	1999326	single	2052036314	large
24832797614600577	41	150	47.14	45.71	2	2511460	single	2052036314	large
24832797614600577	42	95	47.14	37.14	26	1053415	single	2052036314	large
24832797614600577	43	150	47.14	41.43	39	1673024	single	2052036314	large
24832797614600577	44	150	47.14	47.14	38	2484751	single	2052036314	large
24832797614600577	45	150	47.14	44.29	61	2203037	single	2052036314	large
24832797614600577	46	150	47.14	44.29	41	2203697	single	2052036314	large
24832797614600577	47	150	47.14	45.71	7	2690020	single	2052036314	large
24832797614600577	48	150	47.14	38.57	-23	1676784	single	2052036314	large
24832797614600577	49	125	47.14	47.14	68	2352683	single	2052036314	large
24832797614600577	50	150	47.14	40	23	1778886	single	2052036314	large
24902453617793143	1	150	42.86	42.86	-40	1783411	single	2052036314	large
24902453617793143	2	150	45.71	44.29	-44	2233180	single	2052036314	large
24902453617793143	3	21	45.71	27.14	49	289764	single	2052036314	large
24902453617793143	4	150	47.14	45.71	-78	2629581	single	2052036314	large
24902453617793143	5	150	47.14	44.29	6	2021593	single	2052036314	large
24902453617793143	6	150	47.14	44.29	6	1716237	single	2052036314	large
24902453617793143	7	150	47.14	45.71	-8	1973366	single	2052036314	large
24902453617793143	8	150	47.14	32.86	3	1418921	single	2052036314	large
24902453617793143	9	150	47.14	42.86	-10	2192176	single	2052036314	large
24902453617793143	10	150	47.14	38.57	-93	2325053	single	2052036314	large
24902453617793143	11	150	47.14	47.14	-37	2464003	single	2052036314	large
24902453617793143	12	150	47.14	40	-2	2220017	single	2052036314	large
24902453617793143	13	150	47.14	45.71	-8	2667789	single	2052036314	large
24902453617793143	14	150	47.14	40	-27	2459243	single	2052036314	large
24902453617793143	15	13	47.14	17.14	27	50020	single	2052036314	large
24902453617793143	16	150	47.14	41.43	-26	2312010	single	2052036314	large
24902453617793143	17	150	47.14	47.14	-12	2288257	single	2052036314	large
24902453617793143	18	150	47.14	45.71	2	2545235	single	2052036314	large
24902453617793143	19	150	47.14	44.29	11	2711576	single	2052036314	large
24902453617793143	20	150	47.14	47.14	28	2363969	single	2052036314	large
24902453617793143	21	150	47.14	44.29	-24	2250652	single	2052036314	large
24902453617793143	22	150	47.14	25.71	13	240746	single	2052036314	large
24902453617793143	23	150	47.14	45.71	-13	2239508	single	2052036314	large
24902453617793143	24	150	47.14	44.29	16	2469853	single	2052036314	large
24902453617793143	25	106	47.14	45.71	-13	1735262	single	2052036314	large
24902453617793143	26	150	47.14	44.29	-4	1834366	single	2052036314	large
24902453617793143	27	150	47.14	41.43	-26	2701075	single	2052036314	large
24902453617793143	28	30	47.14	37.14	66	422791	single	2052036314	large
24902453617793143	29	150	47.14	27.14	-111	1820545	single	2052036314	large
24902453617793143	30	150	47.14	45.71	82	1800674	single	2052036314	large
24902453617793143	31	150	47.14	42.86	20	1518410	single	2052036314	large
24902453617793143	32	150	47.14	44.29	26	2158304	single	2052036314	large
24902453617793143	33	150	47.14	41.43	-11	2432330	single	2052036314	large
24902453617793143	34	35	47.14	25.71	33	128142	single	2052036314	large
24902453617793143	35	150	47.14	45.71	-13	2627254	single	2052036314	large
24902453617793143	36	150	47.14	40	13	1530022	single	2052036314	large
24902453617793143	37	150	47.14	44.29	26	2519481	single	2052036314	large
24902453617793143	38	150	47.14	45.71	12	2716552	single	2052036314	large
24902453617793143	39	15	47.14	17.14	27	164338	single	2052036314	large
24902453617793143	40	150	47.14	42.86	30	1421043	single	2052036314	large
24902453617793143	41	150	47.14	45.71	47	1817401	single	2052036314	large
24902453617793143	42	150	47.14	42.86	0	2109489	single	2052036314	large
24902453617793143	43	150	47.14	40	-17	2209986	single	2052036314	large
24902453617793143	44	57	47.14	38.57	67	582183	single	2052036314	large
24902453617793143	45	150	47.14	44.29	36	2496722	single	2052036314	large
24902453617793143	46	150	47.14	41.43	24	1387998	single	2052036314	large
24902453617793143	47	150	47.14	42.86	50	2204458	single	2052036314	large
24902453617793143	48	150	47.14	44.29	46	1728103	single	2052036314	large
24902453617793143	49	150	47.14	45.71	52	2305648	single	2052036314	large
24902453617793143	50	150	47.14	45.71	57	1672209	single	2052036314	large
24932336265351320	1	150	37.14	37.14	-149	2191823	single	2052036314	large
24932336265351320	2	150	37.14	37.14	-49	2059759	single	2052036314	large
24932336265351320	3	150	40	40	-62	1592122	single	2052036314	large
24932336265351320	4	150	45.71	45.71	-33	2110650	single	2052036314	large
24932336265351320	5	150	47.14	42.86	-55	2629347	single	2052036314	large
24932336265351320	6	150	47.14	41.43	-61	2653215	single	2052036314	large
24932336265351320	7	150	47.14	38.57	-3	1394171	single	2052036314	large
24932336265351320	8	150	47.14	41.43	-61	2448218	single	2052036314	large
24932336265351320	9	150	47.14	42.86	-20	1984648	single	2052036314	large
24932336265351320	10	150	47.14	40	-42	2272646	single	2052036314	large
24932336265351320	11	150	47.14	41.43	-21	2355262	single	2052036314	large
24932336265351320	12	150	47.14	41.43	14	2076603	single	2052036314	large
24932336265351320	13	150	47.14	40	-2	1835843	single	2052036314	large
24932336265351320	14	150	47.14	44.29	21	2294436	single	2052036314	large
24932336265351320	15	150	47.14	41.43	-46	1936910	single	2052036314	large
24932336265351320	16	150	47.14	41.43	34	1917005	single	2052036314	large
24932336265351320	17	150	47.14	42.86	-40	2013424	single	2052036314	large
24932336265351320	18	150	47.14	44.29	1	2354659	single	2052036314	large
24932336265351320	19	150	47.14	41.43	59	1672759	single	2052036314	large
24932336265351320	20	62	47.14	42.86	80	1198307	single	2052036314	large
24932336265351320	21	150	47.14	42.86	-20	2391031	single	2052036314	large
24932336265351320	22	150	47.14	40	-67	2353120	single	2052036314	large
24932336265351320	23	150	47.14	41.43	-31	1946379	single	2052036314	large
24932336265351320	24	150	47.14	45.71	-28	2546227	single	2052036314	large
24932336265351320	25	150	47.14	41.43	-11	2195845	single	2052036314	large
24932336265351320	26	150	47.14	38.57	27	1066452	single	2052036314	large
24932336265351320	27	150	47.14	45.71	52	2178190	single	2052036314	large
24932336265351320	28	150	47.14	42.86	35	1722030	single	2052036314	large
24932336265351320	29	150	47.14	41.43	4	1981869	single	2052036314	large
24932336265351320	30	150	47.14	41.43	-1	2295256	single	2052036314	large
24932336265351320	31	150	47.14	40	33	2297625	single	2052036314	large
24932336265351320	32	150	47.14	40	13	1501225	single	2052036314	large
24932336265351320	33	150	47.14	45.71	47	1790143	single	2052036314	large
24932336265351320	34	150	47.14	37.14	-14	1803285	single	2052036314	large
24932336265351320	35	150	47.14	41.43	44	2556975	single	2052036314	large
24932336265351320	36	150	47.14	42.86	-35	1975156	single	2052036314	large
24932336265351320	37	150	47.14	41.43	-11	1815507	single	2052036314	large
24932336265351320	38	150	47.14	37.14	-4	1769928	single	2052036314	large
24932336265351320	39	150	47.14	41.43	-46	2581850	single	2052036314	large
24932336265351320	40	150	47.14	42.86	30	2228315	single	2052036314	large
24932336265351320	41	150	47.14	31.43	-23	1596961	single	2052036314	large
24932336265351320	42	150	47.14	41.43	34	2034829	single	2052036314	large
24932336265351320	43	111	47.14	44.29	66	1881206	single	2052036314	large
24932336265351320	44	150	47.14	35.71	0	1748271	single	2052036314	large
24932336265351320	45	150	47.14	40	43	1145917	single	2052036314	large
24932336265351320	46	150	47.14	47.14	8	1965880	single	2052036314	large
24932336265351320	47	150	47.14	44.29	71	2002104	single	2052036314	large
24932336265351320	48	150	47.14	35.71	-5	1570633	single	2052036314	large
24932336265351320	49	150	47.14	45.71	2	2872013	single	2052036314	large
24932336265351320	50	150	47.14	34.29	9	1148844	single	2052036314	large
24997036434308363	1	150	40	40	-107	1788495	single	2052036314	large
24997036434308363	2	150	42.86	41.43	-66	2154933	single	2052036314	large
24997036434308363	3	150	45.71	41.43	-86	2154059	single	2052036314	large
24997036434308363	4	150	45.71	42.86	-35	2157297	single	2052036314	large
24997036434308363	5	150	47.14	47.14	-22	2223124	single	2052036314	large
24997036434308363	6	150	47.14	42.86	-10	2090655	single	2052036314	large
24997036434308363	7	150	47.14	42.86	-15	2129994	single	2052036314	large
24997036434308363	8	150	47.14	45.71	-43	2314909	single	2052036314	large
24997036434308363	9	150	47.14	40	-17	1505808	single	2052036314	large
24997036434308363	10	150	47.14	42.86	-10	1757263	single	2052036314	large
24997036434308363	11	150	47.14	45.71	-33	2154028	single	2052036314	large
24997036434308363	12	150	47.14	44.29	6	2315348	single	2052036314	large
24997036434308363	13	150	47.14	37.14	-24	1196207	single	2052036314	large
24997036434308363	14	150	47.14	45.71	-3	2065210	single	2052036314	large
24997036434308363	15	150	47.14	44.29	-39	2038012	single	2052036314	large
24997036434308363	16	150	47.14	47.14	-17	2549825	single	2052036314	large
24997036434308363	17	150	47.14	40	-42	1553685	single	2052036314	large
24997036434308363	18	150	47.14	41.43	9	1980106	single	2052036314	large
24997036434308363	19	150	47.14	41.43	9	1843151	single	2052036314	large
24997036434308363	20	150	47.14	41.43	-1	1644368	single	2052036314	large
24997036434308363	21	150	47.14	47.14	38	1885253	single	2052036314	large
24997036434308363	22	150	47.14	42.86	0	2170929	single	2052036314	large
24997036434308363	23	150	47.14	41.43	39	1703559	single	2052036314	large
24997036434308363	24	150	47.14	30	-59	2096270	single	2052036314	large
24997036434308363	25	27	47.14	37.14	71	411901	single	2052036314	large
24997036434308363	26	30	47.14	28.57	45	484001	single	2052036314	large
24997036434308363	27	150	47.14	45.71	22	2626772	single	2052036314	large
24997036434308363	28	19	47.14	15.71	26	64932	single	2052036314	large
24997036434308363	29	150	47.14	44.29	-9	2620267	single	2052036314	large
24997036434308363	30	13	47.14	24.29	37	143713	single	2052036314	large
24997036434308363	31	150	47.14	42.86	0	2378582	single	2052036314	large
24997036434308363	32	150	47.14	42.86	-5	1863110	single	2052036314	large
24997036434308363	33	150	47.14	42.86	25	1847734	single	2052036314	large
24997036434308363	34	150	47.14	42.86	40	2332034	single	2052036314	large
24997036434308363	35	150	47.14	45.71	-13	2497998	single	2052036314	large
24997036434308363	36	150	47.14	42.86	0	1880894	single	2052036314	large
24997036434308363	37	150	47.14	45.71	2	2386401	single	2052036314	large
24997036434308363	38	150	47.14	44.29	-9	1722533	single	2052036314	large
24997036434308363	39	150	47.14	45.71	37	2691318	single	2052036314	large
24997036434308363	40	150	47.14	41.43	24	1557282	single	2052036314	large
24997036434308363	41	150	47.14	44.29	-29	2335404	single	2052036314	large
24997036434308363	42	150	47.14	41.43	4	2149837	single	2052036314	large
24997036434308363	43	150	47.14	44.29	-4	2453367	single	2052036314	large
24997036434308363	44	150	47.14	35.71	55	2568718	single	2052036314	large
24997036434308363	45	150	47.14	47.14	48	2840379	single	2052036314	large
24997036434308363	46	18	47.14	30	46	304653	single	2052036314	large
24997036434308363	47	150	47.14	38.57	2	1727323	single	2052036314	large
24997036434308363	48	150	47.14	47.14	68	2517875	single	2052036314	large
24997036434308363	49	150	47.14	40	28	2290504	single	2052036314	large
24997036434308363	50	150	47.14	44.29	16	2118409	single	2052036314	large
25032960821967764	1	150	41.43	41.43	-71	2192569	single	2052036314	large
25032960821967764	2	150	45.71	42.86	-95	2309767	single	2052036314	large
25032960821967764	3	150	45.71	40	-32	1683510	single	2052036314	large
25032960821967764	4	150	47.14	42.86	40	1686627	single	2052036314	large
25032960821967764	5	150	47.14	47.14	43	2256236	single	2052036314	large
25032960821967764	6	150	47.14	45.71	-18	1766993	single	2052036314	large
25032960821967764	7	150	47.14	47.14	43	2808360	single	2052036314	large
25032960821967764	8	150	47.14	42.86	-85	2780821	single	2052036314	large
25032960821967764	9	150	47.14	40	-42	2085138	single	2052036314	large
25032960821967764	10	150	47.14	42.86	-70	1950425	single	2052036314	large
25032960821967764	11	150	47.14	40	58	1329906	single	2052036314	large
25032960821967764	12	150	47.14	42.86	-20	2829143	single	2052036314	large
25032960821967764	13	9	47.14	15.71	21	74500	single	2052036314	large
25032960821967764	14	150	47.14	42.86	-35	2418378	single	2052036314	large
25032960821967764	15	150	47.14	45.71	32	2486727	single	2052036314	large
25032960821967764	16	14	47.14	24.29	37	77360	single	2052036314	large
25032960821967764	17	150	47.14	41.43	-41	2509272	single	2052036314	large
25032960821967764	18	150	47.14	47.14	-17	2362644	single	2052036314	large
25032960821967764	19	18	47.14	20	34	198793	single	2052036314	large
25032960821967764	20	150	47.14	41.43	-1	2125590	single	2052036314	large
25032960821967764	21	150	47.14	44.29	-29	2318265	single	2052036314	large
25032960821967764	22	150	47.14	44.29	6	2257067	single	2052036314	large
25032960821967764	23	150	47.14	38.57	-13	2432820	single	2052036314	large
25032960821967764	24	19	47.14	35.71	65	283384	single	2052036314	large
25032960821967764	25	150	47.14	41.43	-41	2057189	single	2052036314	large
25032960821967764	26	150	47.14	45.71	37	1603557	single	2052036314	large
25032960821967764	27	150	47.14	42.86	55	2114643	single	2052036314	large
25032960821967764	28	150	47.14	47.14	38	2378758	single	2052036314	large
25032960821967764	29	9	47.14	12.86	19	23431	single	2052036314	large
25032960821967764	30	150	47.14	45.71	22	2874952	single	2052036314	large
25032960821967764	31	150	47.14	44.29	11	1423027	single	2052036314	large
25032960821967764	32	150	47.14	44.29	26	2700577	single	2052036314	large
25032960821967764	33	150	47.14	44.29	61	2090830	single	2052036314	large
25032960821967764	34	150	47.14	45.71	32	2441875	single	2052036314	large
25032960821967764	35	150	47.14	45.71	47	2360066	single	2052036314	large
25032960821967764	36	113	47.14	44.29	26	2038085	single	2052036314	large
25032960821967764	37	150	47.14	41.43	-21	1804815	single	2052036314	large
25032960821967764	38	150	47.14	41.43	14	2017169	single	2052036314	large
25032960821967764	39	150	47.14	40	-17	2101198	single	2052036314	large
25032960821967764	40	150	47.14	42.86	10	2296857	single	2052036314	large
25032960821967764	41	150	47.14	40	3	1793201	single	2052036314	large
25032960821967764	42	150	47.14	42.86	-20	2308737	single	2052036314	large
25032960821967764	43	150	47.14	41.43	14	1733735	single	2052036314	large
25032960821967764	44	150	47.14	31.43	-38	1564298	single	2052036314	large
25032960821967764	45	150	47.14	45.71	17	2241838	single	2052036314	large
25032960821967764	46	150	47.14	44.29	-4	1876981	single	2052036314	large
25032960821967764	47	150	47.14	42.86	-40	2414900	single	2052036314	large
25032960821967764	48	150	47.14	47.14	53	2729286	single	2052036314	large
25032960821967764	49	150	47.14	41.43	-6	2311250	single	2052036314	large
25032960821967764	50	150	47.14	44.29	61	2230965	single	2052036314	large
25093989054566157	1	150	41.43	41.43	-126	2812660	single	2052036314	large
25093989054566157	2	150	47.14	45.71	-48	2059482	single	2052036314	large
25093989054566157	3	150	47.14	41.43	-126	2365212	single	2052036314	large
25093989054566157	4	150	47.14	38.57	-28	1390861	single	2052036314	large
25093989054566157	5	150	47.14	42.86	-90	2252848	single	2052036314	large
25093989054566157	6	44	47.14	40	68	649286	single	2052036314	large
25093989054566157	7	150	47.14	41.43	-26	2215382	single	2052036314	large
25093989054566157	8	150	47.14	4.29	8	188117	single	2052036314	large
25093989054566157	9	23	47.14	20	39	201280	single	2052036314	large
25093989054566157	10	150	47.14	41.43	-46	2427118	single	2052036314	large
25093989054566157	11	150	47.14	42.86	-65	2371633	single	2052036314	large
25093989054566157	12	150	47.14	38.57	-8	1139200	single	2052036314	large
25093989054566157	13	150	47.14	40	18	1158681	single	2052036314	large
25093989054566157	14	150	47.14	38.57	-23	2005003	single	2052036314	large
25093989054566157	15	150	47.14	45.71	17	1976018	single	2052036314	large
25093989054566157	16	150	47.14	44.29	-49	2547088	single	2052036314	large
25093989054566157	17	150	47.14	42.86	-75	2697693	single	2052036314	large
25093989054566157	18	150	47.14	42.86	-80	2444641	single	2052036314	large
25093989054566157	19	150	47.14	42.86	10	2209193	single	2052036314	large
25093989054566157	20	150	47.14	44.29	16	2617226	single	2052036314	large
25093989054566157	21	150	47.14	45.71	22	2310565	single	2052036314	large
25093989054566157	22	150	47.14	42.86	40	2068502	single	2052036314	large
25093989054566157	23	150	47.14	40	-7	2166928	single	2052036314	large
25093989054566157	24	150	47.14	44.29	31	2623913	single	2052036314	large
25093989054566157	25	150	47.14	44.29	-24	2133664	single	2052036314	large
25093989054566157	26	150	47.14	45.71	-13	1924957	single	2052036314	large
25093989054566157	27	150	47.14	45.71	37	2497925	single	2052036314	large
25093989054566157	28	150	47.14	44.29	31	2216460	single	2052036314	large
25093989054566157	29	150	47.14	42.86	40	1580918	single	2052036314	large
25093989054566157	30	150	47.14	42.86	-15	2322319	single	2052036314	large
25093989054566157	31	150	47.14	45.71	47	2287608	single	2052036314	large
25093989054566157	32	150	47.14	44.29	-39	1617799	single	2052036314	large
25093989054566157	33	150	47.14	41.43	34	2151235	single	2052036314	large
25093989054566157	34	150	47.14	41.43	-21	1368595	single	2052036314	large
25093989054566157	35	56	47.14	35.71	40	496389	single	2052036314	large
25093989054566157	36	150	47.14	44.29	-14	2220286	single	2052036314	large
25093989054566157	37	150	47.14	44.29	6	1809487	single	2052036314	large
25093989054566157	38	150	47.14	44.29	-19	2386083	single	2052036314	large
25093989054566157	39	150	47.14	41.43	24	1955932	single	2052036314	large
25093989054566157	40	150	47.14	41.43	19	2227151	single	2052036314	large
25093989054566157	41	150	47.14	45.71	47	1487460	single	2052036314	large
25093989054566157	42	150	47.14	40	-22	1832929	single	2052036314	large
25093989054566157	43	150	47.14	41.43	-26	2188812	single	2052036314	large
25093989054566157	44	150	47.14	44.29	31	1735494	single	2052036314	large
25093989054566157	45	150	47.14	44.29	21	1447778	single	2052036314	large
25093989054566157	46	150	47.14	42.86	5	2057072	single	2052036314	large
25093989054566157	47	150	47.14	42.86	-20	2152622	single	2052036314	large
25093989054566157	48	150	47.14	37.14	31	1284370	single	2052036314	large
25093989054566157	49	150	47.14	45.71	12	2353015	single	2052036314	large
25093989054566157	50	150	47.14	38.57	7	1051690	single	2052036314	large
25132382392725542	1	150	41.43	41.43	-111	2006152	single	2052036314	large
25132382392725542	2	150	45.71	44.29	-124	2517133	single	2052036314	large
25132382392725542	3	150	45.71	41.43	-76	2253191	single	2052036314	large
25132382392725542	4	150	47.14	45.71	-28	2108369	single	2052036314	large
25132382392725542	5	150	47.14	44.29	-24	2401443	single	2052036314	large
25132382392725542	6	150	47.14	44.29	6	2227040	single	2052036314	large
25132382392725542	7	150	47.14	44.29	-44	2175273	single	2052036314	large
25132382392725542	8	150	47.14	41.43	24	2252925	single	2052036314	large
25132382392725542	9	3	47.14	8.57	11	15521	single	2052036314	large
25132382392725542	10	105	47.14	40	18	1726578	single	2052036314	large
25132382392725542	11	150	47.14	42.86	-35	2434245	single	2052036314	large
25132382392725542	12	150	47.14	44.29	-59	2152215	single	2052036314	large
25132382392725542	13	150	47.14	41.43	-16	2018055	single	2052036314	large
25132382392725542	14	51	47.14	41.43	79	823204	single	2052036314	large
25132382392725542	15	150	47.14	45.71	-73	2735445	single	2052036314	large
25132382392725542	16	150	47.14	34.29	-91	1759992	single	2052036314	large
25132382392725542	17	150	47.14	45.71	42	1963623	single	2052036314	large
25132382392725542	18	150	47.14	41.43	29	1611216	single	2052036314	large
25132382392725542	19	150	47.14	40	-7	1539394	single	2052036314	large
25132382392725542	20	150	47.14	44.29	-34	2201209	single	2052036314	large
25132382392725542	21	150	47.14	41.43	-41	1910780	single	2052036314	large
25132382392725542	22	150	47.14	41.43	24	2235148	single	2052036314	large
25132382392725542	23	150	47.14	45.71	17	1940219	single	2052036314	large
25132382392725542	24	150	47.14	42.86	5	2324328	single	2052036314	large
25132382392725542	25	150	47.14	40	-17	1812166	single	2052036314	large
25132382392725542	26	150	47.14	42.86	15	2362869	single	2052036314	large
25132382392725542	27	150	47.14	45.71	22	1824088	single	2052036314	large
25132382392725542	28	20	47.14	25.71	48	283959	single	2052036314	large
25132382392725542	29	150	47.14	41.43	-21	2556473	single	2052036314	large
25132382392725542	30	150	47.14	47.14	-7	2682677	single	2052036314	large
25132382392725542	31	150	47.14	45.71	32	2723323	single	2052036314	large
25132382392725542	32	150	47.14	38.57	2	1304431	single	2052036314	large
25132382392725542	33	150	47.14	42.86	30	2790786	single	2052036314	large
25132382392725542	34	150	47.14	42.86	20	2171132	single	2052036314	large
25132382392725542	35	6	47.14	8.57	11	17426	single	2052036314	large
25132382392725542	36	150	47.14	42.86	55	2152626	single	2052036314	large
25132382392725542	37	76	47.14	38.57	52	1058436	single	2052036314	large
25132382392725542	38	24	47.14	37.14	71	356506	single	2052036314	large
25132382392725542	39	150	47.14	41.43	24	1737813	single	2052036314	large
25132382392725542	40	150	47.14	45.71	47	2886903	single	2052036314	large
25132382392725542	41	150	47.14	44.29	6	2043538	single	2052036314	large
25132382392725542	42	150	47.14	41.43	49	2692861	single	2052036314	large
25132382392725542	43	150	47.14	38.57	-33	1697900	single	2052036314	large
25132382392725542	44	23	47.14	34.29	59	304033	single	2052036314	large
25132382392725542	45	150	47.14	47.14	43	2901409	single	2052036314	large
25132382392725542	46	150	47.14	44.29	46	1786988	single	2052036314	large
25132382392725542	47	20	47.14	14.29	20	38461	single	2052036314	large
25132382392725542	48	5	47.14	17.14	27	55984	single	2052036314	large
25132382392725542	49	150	47.14	42.86	35	1814893	single	2052036314	large
25132382392725542	50	150	47.14	41.43	19	1885104	single	2052036314	large
25190346523833571	1	150	40	40	-42	1864863	single	2052036314	large
25190346523833571	2	150	47.14	47.14	-37	2310804	single	2052036314	large
25190346523833571	3	150	47.14	47.14	8	2285075	single	2052036314	large
25190346523833571	4	150	47.14	42.86	-65	2365346	single	2052036314	large
25190346523833571	5	150	47.14	45.71	-58	2464157	single	2052036314	large
25190346523833571	6	150	47.14	45.71	12	2349693	single	2052036314	large
25190346523833571	7	150	47.14	45.71	-28	2192572	single	2052036314	large
25190346523833571	8	150	47.14	41.43	-46	1891487	single	2052036314	large
25190346523833571	9	150	47.14	41.43	-41	2146861	single	2052036314	large
25190346523833571	10	150	47.14	44.29	6	2121633	single	2052036314	large
25190346523833571	11	150	47.14	45.71	-13	2383901	single	2052036314	large
25190346523833571	12	150	47.14	44.29	-24	2218621	single	2052036314	large
25190346523833571	13	150	47.14	42.86	-5	2083563	single	2052036314	large
25190346523833571	14	150	47.14	40	-57	1946353	single	2052036314	large
25190346523833571	15	9	47.14	18.57	28	91309	single	2052036314	large
25190346523833571	16	150	47.14	45.71	-28	1993261	single	2052036314	large
25190346523833571	17	150	47.14	45.71	42	2670977	single	2052036314	large
25190346523833571	18	150	47.14	44.29	-19	2258904	single	2052036314	large
25190346523833571	19	150	47.14	45.71	2	2193909	single	2052036314	large
25190346523833571	20	150	47.14	41.43	-21	1466439	single	2052036314	large
25190346523833571	21	150	47.14	44.29	11	2098476	single	2052036314	large
25190346523833571	22	150	47.14	42.86	20	1514421	single	2052036314	large
25190346523833571	23	150	47.14	44.29	-4	2143819	single	2052036314	large
25190346523833571	24	150	47.14	45.71	-13	2220832	single	2052036314	large
25190346523833571	25	150	47.14	42.86	35	2432586	single	2052036314	large
25190346523833571	26	150	47.14	45.71	22	2377865	single	2052036314	large
25190346523833571	27	11	47.14	14.29	25	104926	single	2052036314	large
25190346523833571	28	150	47.14	44.29	-9	2022326	single	2052036314	large
25190346523833571	29	150	47.14	42.86	20	2210791	single	2052036314	large
25190346523833571	30	150	47.14	45.71	17	1814357	single	2052036314	large
25190346523833571	31	150	47.14	42.86	10	2376584	single	2052036314	large
25190346523833571	32	150	47.14	47.14	43	2013883	single	2052036314	large
25190346523833571	33	150	47.14	45.71	-28	2221516	single	2052036314	large
25190346523833571	34	150	47.14	47.14	63	1958754	single	2052036314	large
25190346523833571	35	150	47.14	45.71	22	2179494	single	2052036314	large
25190346523833571	36	150	47.14	40	13	1305911	single	2052036314	large
25190346523833571	37	150	47.14	45.71	57	2767984	single	2052036314	large
25190346523833571	38	150	47.14	47.14	43	2608590	single	2052036314	large
25190346523833571	39	150	47.14	41.43	14	1548390	single	2052036314	large
25190346523833571	40	150	47.14	47.14	48	2719763	single	2052036314	large
25190346523833571	41	150	47.14	40	23	1520923	single	2052036314	large
25190346523833571	42	150	47.14	40	-22	2215909	single	2052036314	large
25190346523833571	43	150	47.14	45.71	42	1494532	single	2052036314	large
25190346523833571	44	44	47.14	25.71	53	347336	single	2052036314	large
25190346523833571	45	150	47.14	45.71	12	1947478	single	2052036314	large
25190346523833571	46	150	47.14	45.71	67	2026576	single	2052036314	large
25190346523833571	47	7	47.14	15.71	26	93271	single	2052036314	large
25190346523833571	48	144	47.14	42.86	20	2445713	single	2052036314	large
25190346523833571	49	150	47.14	44.29	66	2652729	single	2052036314	large
25190346523833571	50	150	47.14	47.14	3	2923840	single	2052036314	large
25224327276046206	1	150	45.71	45.71	-8	1847178	single	2052036314	large
25224327276046206	2	150	45.71	45.71	-73	2262664	single	2052036314	large
25224327276046206	3	150	45.71	42.86	-35	2116040	single	2052036314	large
25224327276046206	4	52	45.71	25.71	48	211600	single	2052036314	large
25224327276046206	5	150	45.71	30	-129	2252783	single	2052036314	large
25224327276046206	6	150	45.71	44.29	-9	2031521	single	2052036314	large
25224327276046206	7	108	45.71	37.14	-4	1125202	single	2052036314	large
25224327276046206	8	150	45.71	41.43	-6	2408113	single	2052036314	large
25224327276046206	9	150	45.71	42.86	0	1814586	single	2052036314	large
25224327276046206	10	150	45.71	44.29	11	2103350	single	2052036314	large
25224327276046206	11	150	45.71	41.43	-66	2176351	single	2052036314	large
25224327276046206	12	150	45.71	41.43	-21	2263116	single	2052036314	large
25224327276046206	13	150	45.71	41.43	-61	1861727	single	2052036314	large
25224327276046206	14	10	45.71	18.57	28	112133	single	2052036314	large
25224327276046206	15	14	45.71	20	34	230149	single	2052036314	large
25224327276046206	16	150	45.71	42.86	-30	2572409	single	2052036314	large
25224327276046206	17	150	45.71	41.43	-16	1529094	single	2052036314	large
25224327276046206	18	150	45.71	45.71	42	1559430	single	2052036314	large
25224327276046206	19	150	45.71	41.43	-11	1805466	single	2052036314	large
25224327276046206	20	150	45.71	45.71	-13	1825619	single	2052036314	large
25224327276046206	21	150	47.14	45.71	12	2813035	single	2052036314	large
25224327276046206	22	150	47.14	45.71	27	1830484	single	2052036314	large
25224327276046206	23	150	47.14	41.43	19	1744994	single	2052036314	large
25224327276046206	24	150	47.14	47.14	8	2743384	single	2052036314	large
25224327276046206	25	150	47.14	45.71	27	2524189	single	2052036314	large
25224327276046206	26	150	47.14	44.29	36	2250622	single	2052036314	large
25224327276046206	27	150	47.14	45.71	-8	2042373	single	2052036314	large
25224327276046206	28	150	47.14	42.86	25	1669577	single	2052036314	large
25224327276046206	29	150	47.14	44.29	-29	2414324	single	2052036314	large
25224327276046206	30	150	47.14	45.71	7	2272792	single	2052036314	large
25224327276046206	31	150	47.14	45.71	-43	2354339	single	2052036314	large
25224327276046206	32	70	47.14	27.14	19	1116766	single	2052036314	large
25224327276046206	33	150	47.14	42.86	-75	2210734	single	2052036314	large
25224327276046206	34	150	47.14	44.29	36	2243728	single	2052036314	large
25224327276046206	35	150	47.14	45.71	2	1783267	single	2052036314	large
25224327276046206	36	150	47.14	45.71	2	2317861	single	2052036314	large
25224327276046206	37	150	47.14	40	-7	1606936	single	2052036314	large
25224327276046206	38	150	47.14	35.71	5	1005597	single	2052036314	large
25224327276046206	39	150	47.14	47.14	68	1735395	single	2052036314	large
25224327276046206	40	150	47.14	47.14	58	1808211	single	2052036314	large
25224327276046206	41	150	47.14	47.14	43	2763923	single	2052036314	large
25224327276046206	42	150	47.14	45.71	57	1699855	single	2052036314	large
25224327276046206	43	150	47.14	45.71	77	2110969	single	2052036314	large
25224327276046206	44	150	47.14	42.86	10	2148960	single	2052036314	large
25224327276046206	45	150	47.14	42.86	30	2179428	single	2052036314	large
25224327276046206	46	21	47.14	25.71	38	190614	single	2052036314	large
25224327276046206	47	150	47.14	44.29	21	2189313	single	2052036314	large
25224327276046206	48	150	47.14	45.71	47	2697977	single	2052036314	large
25224327276046206	49	150	47.14	47.14	53	2328475	single	2052036314	large
25224327276046206	50	150	47.14	42.86	15	2511109	single	2052036314	large
25290636649372878	1	150	40	40	-62	2255743	single	2052036314	large
25290636649372878	2	150	41.43	40	-102	2063107	single	2052036314	large
25290636649372878	3	16	41.43	21.43	35	245080	single	2052036314	large
25290636649372878	4	150	45.71	45.71	-38	2040736	single	2052036314	large
25290636649372878	5	150	45.71	42.86	-65	2550045	single	2052036314	large
25290636649372878	6	150	45.71	42.86	-20	1950102	single	2052036314	large
25290636649372878	7	150	45.71	37.14	-109	2088617	single	2052036314	large
25290636649372878	8	150	45.71	44.29	-14	2325275	single	2052036314	large
25290636649372878	9	150	47.14	40	-42	1939241	single	2052036314	large
25290636649372878	10	150	47.14	44.29	-54	2465930	single	2052036314	large
25290636649372878	11	150	47.14	41.43	9	1749013	single	2052036314	large
25290636649372878	12	150	47.14	41.43	-6	2292861	single	2052036314	large
25290636649372878	13	150	47.14	42.86	-20	2090900	single	2052036314	large
25290636649372878	14	150	47.14	40	-27	1819909	single	2052036314	large
25290636649372878	15	150	47.14	42.86	15	1572820	single	2052036314	large
25290636649372878	16	150	47.14	41.43	-41	1724652	single	2052036314	large
25290636649372878	17	150	47.14	42.86	10	2046167	single	2052036314	large
25290636649372878	18	150	47.14	38.57	2	1743861	single	2052036314	large
25290636649372878	19	150	47.14	45.71	-78	2556904	single	2052036314	large
25290636649372878	20	150	47.14	37.14	-54	1973923	single	2052036314	large
25290636649372878	21	150	47.14	44.29	-89	2783515	single	2052036314	large
25290636649372878	22	150	47.14	37.14	1	1919359	single	2052036314	large
25290636649372878	23	150	47.14	45.71	52	2674197	single	2052036314	large
25290636649372878	24	150	47.14	42.86	20	2138917	single	2052036314	large
25290636649372878	25	150	47.14	41.43	4	2766758	single	2052036314	large
25290636649372878	26	150	47.14	45.71	-3	2005972	single	2052036314	large
25290636649372878	27	150	47.14	41.43	-16	2213770	single	2052036314	large
25290636649372878	28	150	47.14	42.86	0	1958196	single	2052036314	large
25290636649372878	29	25	47.14	32.86	63	439508	single	2052036314	large
25290636649372878	30	150	47.14	41.43	9	2405588	single	2052036314	large
25290636649372878	31	150	47.14	41.43	-36	2495511	single	2052036314	large
25290636649372878	32	150	47.14	42.86	-20	2181619	single	2052036314	large
25290636649372878	33	150	47.14	45.71	7	2236909	single	2052036314	large
25290636649372878	34	22	47.14	15.71	21	87504	single	2052036314	large
25290636649372878	35	150	47.14	41.43	-6	2462073	single	2052036314	large
25290636649372878	36	150	47.14	40	-22	2634880	single	2052036314	large
25290636649372878	37	150	47.14	45.71	12	2231091	single	2052036314	large
25290636649372878	38	150	47.14	37.14	16	1553612	single	2052036314	large
25290636649372878	39	150	47.14	37.14	1	1728392	single	2052036314	large
25290636649372878	40	150	47.14	45.71	-23	2764659	single	2052036314	large
25290636649372878	41	33	47.14	32.86	58	530093	single	2052036314	large
25290636649372878	42	150	47.14	31.43	-28	1508050	single	2052036314	large
25290636649372878	43	150	47.14	41.43	39	1386208	single	2052036314	large
25290636649372878	44	150	47.14	40	13	1432760	single	2052036314	large
25290636649372878	45	150	47.14	41.43	39	1535903	single	2052036314	large
25290636649372878	46	150	47.14	40	8	1186849	single	2052036314	large
25290636649372878	47	150	47.14	40	33	1667191	single	2052036314	large
25290636649372878	48	150	47.14	41.43	-6	1600986	single	2052036314	large
25290636649372878	49	150	47.14	45.71	42	1349831	single	2052036314	large
25290636649372878	50	150	47.14	35.71	0	1287732	single	2052036314	large
25320420663386577	1	150	44.29	44.29	-69	2164477	single	2052036314	large
25320420663386577	2	150	44.29	40	-42	1640437	single	2052036314	large
25320420663386577	3	7	44.29	11.43	18	69240	single	2052036314	large
25320420663386577	4	150	44.29	44.29	-49	2398846	single	2052036314	large
25320420663386577	5	150	45.71	31.43	-33	1305964	single	2052036314	large
25320420663386577	6	150	47.14	37.14	-44	1604180	single	2052036314	large
25320420663386577	7	150	47.14	41.43	-31	1832947	single	2052036314	large
25320420663386577	8	150	47.14	45.71	-53	2287675	single	2052036314	large
25320420663386577	9	150	47.14	40	-22	1904750	single	2052036314	large
25320420663386577	10	150	47.14	42.86	-30	2255734	single	2052036314	large
25320420663386577	11	150	47.14	41.43	-6	2282866	single	2052036314	large
25320420663386577	12	150	47.14	44.29	-9	2623096	single	2052036314	large
25320420663386577	13	150	47.14	45.71	-53	2612912	single	2052036314	large
25320420663386577	14	150	47.14	40	-72	1806030	single	2052036314	large
25320420663386577	15	150	47.14	45.71	-48	2526042	single	2052036314	large
25320420663386577	16	150	47.14	44.29	1	2217528	single	2052036314	large
25320420663386577	17	150	47.14	41.43	-6	2000999	single	2052036314	large
25320420663386577	18	150	47.14	45.71	7	1832446	single	2052036314	large
25320420663386577	19	25	47.14	28.57	55	366469	single	2052036314	large
25320420663386577	20	150	47.14	41.43	-21	1422614	single	2052036314	large
25320420663386577	21	150	47.14	44.29	41	1778585	single	2052036314	large
25320420663386577	22	150	47.14	28.57	-65	1736969	single	2052036314	large
25320420663386577	23	150	47.14	42.86	5	2498846	single	2052036314	large
25320420663386577	24	150	47.14	42.86	10	2477076	single	2052036314	large
25320420663386577	25	150	47.14	42.86	-45	2452040	single	2052036314	large
25320420663386577	26	150	47.14	40	-17	1943436	single	2052036314	large
25320420663386577	27	150	47.14	40	8	2079341	single	2052036314	large
25320420663386577	28	150	47.14	42.86	0	2130396	single	2052036314	large
25320420663386577	29	150	47.14	41.43	29	1393454	single	2052036314	large
25320420663386577	30	150	47.14	40	-2	2400875	single	2052036314	large
25320420663386577	31	36	47.14	27.14	39	339088	single	2052036314	large
25320420663386577	32	150	47.14	42.86	-20	2288695	single	2052036314	large
25320420663386577	33	150	47.14	25.71	-22	1458468	single	2052036314	large
25320420663386577	34	70	47.14	25.71	28	625434	single	2052036314	large
25320420663386577	35	150	47.14	42.86	-10	2745282	single	2052036314	large
25320420663386577	36	150	47.14	42.86	5	2796582	single	2052036314	large
25320420663386577	37	150	47.14	44.29	16	2760397	single	2052036314	large
25320420663386577	38	150	47.14	45.71	67	2541132	single	2052036314	large
25320420663386577	39	150	47.14	44.29	1	1871643	single	2052036314	large
25320420663386577	40	150	47.14	41.43	-6	1574311	single	2052036314	large
25320420663386577	41	150	47.14	44.29	21	2435444	single	2052036314	large
25320420663386577	42	150	47.14	45.71	42	2330292	single	2052036314	large
25320420663386577	43	11	47.14	10	12	59363	single	2052036314	large
25320420663386577	44	10	47.14	17.14	22	136063	single	2052036314	large
25320420663386577	45	150	47.14	41.43	-6	2844314	single	2052036314	large
25320420663386577	46	150	47.14	41.43	29	1369106	single	2052036314	large
25320420663386577	47	13	47.14	14.29	20	62918	single	2052036314	large
25320420663386577	48	150	47.14	45.71	12	2464779	single	2052036314	large
25320420663386577	49	150	47.14	45.71	62	2048581	single	2052036314	large
25320420663386577	50	65	47.14	20	29	643583	single	2052036314	large
25385970582521892	1	150	47.14	47.14	-352	2121938	multi	2052036314	large
25385970582521892	2	150	60	57.14	40	2142951	multi	2052036314	large
25385970582521892	3	150	68.57	60	72	1566904	multi	2052036314	large
25385970582521892	4	150	68.57	40	78	2929755	multi	2052036314	large
25385970582521892	5	12	68.57	21.43	30	234138	multi	2052036314	large
25385970582521892	6	26	68.57	34.29	64	349672	multi	2052036314	large
25385970582521892	7	150	70	60	7	2264196	multi	2052036314	large
25385970582521892	8	144	75.71	65.71	86	2442995	multi	2052036314	large
25385970582521892	9	150	80	60	37	2290532	multi	2052036314	large
25385970582521892	10	150	82.86	62.86	84	2026806	multi	2052036314	large
25385970582521892	11	150	82.86	58.57	16	2822601	multi	2052036314	large
25385970582521892	12	150	82.86	55.71	79	1813553	multi	2052036314	large
25385970582521892	13	150	82.86	44.29	26	1788353	multi	2052036314	large
25385970582521892	14	150	82.86	41.43	4	1978612	multi	2052036314	large
25385970582521892	15	150	82.86	38.57	52	749229	multi	2052036314	large
25385970582521892	16	150	82.86	40	53	2214891	multi	2052036314	large
25385970582521892	17	4	82.86	12.86	14	58048	multi	2052036314	large
25385970582521892	18	150	82.86	44.29	91	2770491	multi	2052036314	large
25385970582521892	19	150	82.86	44.29	66	1115446	multi	2052036314	large
25385970582521892	20	150	82.86	47.14	53	2430195	multi	2052036314	large
25385970582521892	21	150	82.86	54.29	103	1929564	multi	2052036314	large
25385970582521892	22	150	82.86	22.86	-664	2084244	multi	2052036314	large
25385970582521892	23	150	82.86	48.57	59	2497500	multi	2052036314	large
25385970582521892	24	150	82.86	57.14	65	1473069	multi	2052036314	large
25385970582521892	25	150	82.86	57.14	90	2009445	multi	2052036314	large
25385970582521892	26	150	82.86	50	80	2498449	multi	2052036314	large
25385970582521892	27	12	82.86	28.57	50	150615	multi	2052036314	large
25385970582521892	28	150	82.86	45.71	37	1896993	multi	2052036314	large
25385970582521892	29	150	82.86	27.14	-46	2802294	multi	2052036314	large
25385970582521892	30	150	82.86	42.86	10	1619830	multi	2052036314	large
25385970582521892	31	150	82.86	45.71	47	1670788	multi	2052036314	large
25385970582521892	32	150	82.86	44.29	21	1570697	multi	2052036314	large
25385970582521892	33	150	82.86	44.29	91	1956242	multi	2052036314	large
25385970582521892	34	150	82.86	48.57	119	2746898	multi	2052036314	large
25385970582521892	35	150	82.86	17.14	22	2790066	multi	2052036314	large
25385970582521892	36	150	82.86	20	29	2994623	multi	2052036314	large
25385970582521892	37	150	82.86	40	43	1069852	multi	2052036314	large
25385970582521892	38	150	82.86	62.86	54	2203231	multi	2052036314	large
25385970582521892	39	150	82.86	45.71	97	1984470	multi	2052036314	large
25385970582521892	40	150	82.86	30	51	2851758	multi	2052036314	large
25385970582521892	41	150	82.86	12.86	14	2800925	multi	2052036314	large
25385970582521892	42	136	82.86	48.57	59	1632411	multi	2052036314	large
25385970582521892	43	7	82.86	17.14	22	135292	multi	2052036314	large
25385970582521892	44	150	82.86	42.86	90	918623	multi	2052036314	large
25385970582521892	45	150	82.86	50	90	1409095	multi	2052036314	large
25385970582521892	46	150	82.86	72.86	121	1893223	multi	2052036314	large
25385970582521892	47	150	82.86	48.57	44	2042789	multi	2052036314	large
25385970582521892	48	14	82.86	24.29	37	241778	multi	2052036314	large
25385970582521892	49	150	82.86	55.71	29	1924021	multi	2052036314	large
25385970582521892	50	150	82.86	34.29	54	2159072	multi	2052036314	large
25412526393935655	1	150	22.86	22.86	41	193400	multi	2052036314	large
25412526393935655	2	150	58.57	57.14	20	2295687	multi	2052036314	large
25412526393935655	3	7	58.57	14.29	25	43553	multi	2052036314	large
25412526393935655	4	49	61.43	42.86	60	680712	multi	2052036314	large
25412526393935655	5	6	61.43	11.43	13	65148	multi	2052036314	large
25412526393935655	6	150	67.14	51.43	91	2073851	multi	2052036314	large
25412526393935655	7	150	67.14	48.57	-6	1543660	multi	2052036314	large
25412526393935655	8	17	67.14	24.29	47	300979	multi	2052036314	large
25412526393935655	9	150	71.43	55.71	44	1770635	multi	2052036314	large
25412526393935655	10	150	71.43	25.71	48	2906093	multi	2052036314	large
25412526393935655	11	150	71.43	44.29	56	1791676	multi	2052036314	large
25412526393935655	12	83	72.86	47.14	88	1219772	multi	2052036314	large
25412526393935655	13	32	72.86	37.14	46	392249	multi	2052036314	large
25412526393935655	14	150	72.86	47.14	8	2151715	multi	2052036314	large
25412526393935655	15	150	72.86	32.86	63	2999287	multi	2052036314	large
25412526393935655	16	8	72.86	20	29	114468	multi	2052036314	large
25412526393935655	17	150	72.86	27.14	44	2900855	multi	2052036314	large
25412526393935655	18	150	72.86	52.86	87	2887896	multi	2052036314	large
25412526393935655	19	150	72.86	44.29	86	1768148	multi	2052036314	large
25412526393935655	20	150	72.86	47.14	28	1697035	multi	2052036314	large
25412526393935655	21	23	72.86	31.43	67	394477	multi	2052036314	large
25412526393935655	22	150	72.86	17.14	22	2800748	multi	2052036314	large
25412526393935655	23	17	72.86	35.71	65	257098	multi	2052036314	large
25412526393935655	24	150	72.86	42.86	75	2757657	multi	2052036314	large
25412526393935655	25	150	72.86	52.86	-8	2392408	multi	2052036314	large
25412526393935655	26	40	72.86	42.86	80	755088	multi	2052036314	large
25412526393935655	27	12	72.86	12.86	19	145552	multi	2052036314	large
25412526393935655	28	150	72.86	21.43	25	2886676	multi	2052036314	large
25412526393935655	29	150	72.86	50	10	1621312	multi	2052036314	large
25412526393935655	30	150	78.57	60	117	1885217	multi	2052036314	large
25412526393935655	31	40	78.57	25.71	48	404012	multi	2052036314	large
25412526393935655	32	150	78.57	34.29	44	1298806	multi	2052036314	large
25412526393935655	33	150	82.86	72.86	91	2574556	multi	2052036314	large
25412526393935655	34	150	82.86	50	65	2296215	multi	2052036314	large
25412526393935655	35	150	82.86	31.43	32	2944196	multi	2052036314	large
25412526393935655	36	150	84.29	57.14	40	2245706	multi	2052036314	large
25412526393935655	37	150	84.29	32.86	28	2535105	multi	2052036314	large
25412526393935655	38	150	84.29	47.14	88	2448374	multi	2052036314	large
25412526393935655	39	17	84.29	24.29	42	234973	multi	2052036314	large
25412526393935655	40	150	84.29	17.14	-683	2073319	multi	2052036314	large
25412526393935655	41	150	84.29	60	57	2608922	multi	2052036314	large
25412526393935655	42	150	84.29	48.57	19	1938227	multi	2052036314	large
25412526393935655	43	150	84.29	47.14	28	2586471	multi	2052036314	large
25412526393935655	44	150	84.29	42.86	90	840497	multi	2052036314	large
25412526393935655	45	150	84.29	47.14	63	1892682	multi	2052036314	large
25412526393935655	46	150	84.29	42.86	75	1456574	multi	2052036314	large
25412526393935655	47	97	84.29	44.29	106	1327742	multi	2052036314	large
25412526393935655	48	18	84.29	24.29	32	159477	multi	2052036314	large
25412526393935655	49	150	85.71	70	119	1785978	multi	2052036314	large
25412526393935655	50	150	85.71	38.57	67	1927583	multi	2052036314	large
25478962720663695	1	150	57.14	57.14	-10	2250989	multi	2052036314	large
25478962720663695	2	20	57.14	25.71	38	302320	multi	2052036314	large
25478962720663695	3	150	68.57	65.71	21	2785425	multi	2052036314	large
25478962720663695	4	150	70	50	35	1886984	multi	2052036314	large
25478962720663695	5	150	71.43	55.71	84	2773168	multi	2052036314	large
25478962720663695	6	150	71.43	42.86	40	1025780	multi	2052036314	large
25478962720663695	7	150	71.43	24.29	-98	2689513	multi	2052036314	large
25478962720663695	8	146	74.29	61.43	93	1932304	multi	2052036314	large
25478962720663695	9	150	74.29	47.14	43	2113879	multi	2052036314	large
25478962720663695	10	71	75.71	50	95	1237674	multi	2052036314	large
25478962720663695	11	44	75.71	40	68	813225	multi	2052036314	large
25478962720663695	12	57	75.71	41.43	79	961915	multi	2052036314	large
25478962720663695	13	150	75.71	50	105	1597363	multi	2052036314	large
25478962720663695	14	150	75.71	38.57	-458	2270969	multi	2052036314	large
25478962720663695	15	150	75.71	48.57	-21	2744342	multi	2052036314	large
25478962720663695	16	12	75.71	22.86	41	241430	multi	2052036314	large
25478962720663695	17	150	75.71	28.57	45	2951175	multi	2052036314	large
25478962720663695	18	8	75.71	17.14	22	89562	multi	2052036314	large
25478962720663695	19	150	75.71	40	98	2892543	multi	2052036314	large
25478962720663695	20	150	75.71	54.29	68	2169314	multi	2052036314	large
25478962720663695	21	24	75.71	31.43	67	328174	multi	2052036314	large
25478962720663695	22	150	75.71	44.29	86	2525853	multi	2052036314	large
25478962720663695	23	84	75.71	50	85	1153402	multi	2052036314	large
25478962720663695	24	150	80	67.14	137	2394727	multi	2052036314	large
25478962720663695	25	150	80	62.86	84	1927323	multi	2052036314	large
25478962720663695	26	150	84.29	57.14	100	1860334	multi	2052036314	large
25478962720663695	27	150	85.71	52.86	72	1678515	multi	2052036314	large
25478962720663695	28	20	85.71	15.71	26	148769	multi	2052036314	large
25478962720663695	29	150	85.71	37.14	26	1361762	multi	2052036314	large
25478962720663695	30	150	85.71	14.29	20	2799820	multi	2052036314	large
25478962720663695	31	150	85.71	15.71	21	2801047	multi	2052036314	large
25478962720663695	32	150	85.71	62.86	54	1851835	multi	2052036314	large
25478962720663695	33	150	85.71	35.71	35	1089066	multi	2052036314	large
25478962720663695	34	150	85.71	64.29	100	2226487	multi	2052036314	large
25478962720663695	35	150	85.71	45.71	62	1543217	multi	2052036314	large
25478962720663695	36	21	85.71	22.86	51	281335	multi	2052036314	large
25478962720663695	37	150	85.71	45.71	62	1614956	multi	2052036314	large
25478962720663695	38	150	85.71	58.57	36	1886278	multi	2052036314	large
25478962720663695	39	150	85.71	40	63	1495515	multi	2052036314	large
25478962720663695	40	150	85.71	58.57	81	1993749	multi	2052036314	large
25478962720663695	41	150	85.71	51.43	21	1531858	multi	2052036314	large
25478962720663695	42	150	85.71	47.14	83	2949377	multi	2052036314	large
25478962720663695	43	150	85.71	45.71	97	2859075	multi	2052036314	large
25478962720663695	44	7	85.71	10	12	58179	multi	2052036314	large
25478962720663695	45	23	85.71	32.86	58	420601	multi	2052036314	large
25478962720663695	46	122	85.71	38.57	57	1036726	multi	2052036314	large
25478962720663695	47	5	85.71	15.71	21	78658	multi	2052036314	large
25478962720663695	48	150	85.71	65.71	116	2955296	multi	2052036314	large
25478962720663695	49	38	85.71	41.43	84	761493	multi	2052036314	large
25478962720663695	50	150	85.71	50	85	3059091	multi	2052036314	large
25494727316252873	1	150	21.43	21.43	35	2909837	multi	2052036314	large
25494727316252873	2	150	68.57	68.57	53	2209128	multi	2052036314	large
25494727316252873	3	37	68.57	38.57	82	598717	multi	2052036314	large
25494727316252873	4	77	75.71	60	97	1232993	multi	2052036314	large
25494727316252873	5	39	84.29	60	107	718490	multi	2052036314	large
25494727316252873	6	18	88.57	31.43	42	403240	multi	2052036314	large
25494727316252873	7	150	88.57	40	88	1926334	multi	2052036314	large
25494727316252873	8	150	88.57	47.14	28	1294104	multi	2052036314	large
25494727316252873	9	150	88.57	25.71	43	2932148	multi	2052036314	large
25494727316252873	10	150	90	75.71	103	1832564	multi	2052036314	large
25494727316252873	11	150	90	17.14	22	2925183	multi	2052036314	large
25494727316252873	12	119	97.14	85.71	165	2218350	multi	2052036314	large
25494727316252873	13	150	97.14	65.71	66	1820145	multi	2052036314	large
25494727316252873	14	150	97.14	62.86	89	2154944	multi	2052036314	large
25494727316252873	15	150	97.14	55.71	79	1759521	multi	2052036314	large
25494727316252873	16	150	98.57	62.86	39	2053004	multi	2052036314	large
25494727316252873	17	150	98.57	55.71	89	2235211	multi	2052036314	large
25494727316252873	18	150	98.57	47.14	53	1655191	multi	2052036314	large
25494727316252873	19	40	98.57	48.57	84	622211	multi	2052036314	large
25494727316252873	20	28	98.57	44.29	86	473176	multi	2052036314	large
25494727316252873	21	150	98.57	57.14	25	1824496	multi	2052036314	large
25494727316252873	22	38	98.57	40	88	564189	multi	2052036314	large
25494727316252873	23	150	98.57	17.14	22	2809524	multi	2052036314	large
25494727316252873	24	150	98.57	47.14	83	1905792	multi	2052036314	large
25494727316252873	25	150	98.57	67.14	72	2364438	multi	2052036314	large
25494727316252873	26	150	98.57	50	-5	1899681	multi	2052036314	large
25494727316252873	27	150	98.57	61.43	83	1985282	multi	2052036314	large
25494727316252873	28	26	98.57	28.57	45	511584	multi	2052036314	large
25494727316252873	29	150	98.57	32.86	-587	2167574	multi	2052036314	large
25494727316252873	30	147	98.57	60	112	2702267	multi	2052036314	large
25494727316252873	31	150	98.57	57.14	70	1859061	multi	2052036314	large
25494727316252873	32	150	98.57	48.57	39	2466313	multi	2052036314	large
25494727316252873	33	25	98.57	22.86	36	284901	multi	2052036314	large
25494727316252873	34	32	98.57	52.86	92	628558	multi	2052036314	large
25494727316252873	35	150	98.57	58.57	101	1941158	multi	2052036314	large
25494727316252873	36	150	98.57	64.29	85	2204434	multi	2052036314	large
25494727316252873	37	23	98.57	20	24	205874	multi	2052036314	large
25494727316252873	38	150	98.57	57.14	85	1692857	multi	2052036314	large
25494727316252873	39	150	98.57	57.14	105	2327053	multi	2052036314	large
25494727316252873	40	150	98.57	57.14	80	2229700	multi	2052036314	large
25494727316252873	41	150	98.57	14.29	25	2929902	multi	2052036314	large
25494727316252873	42	150	98.57	50	70	2238421	multi	2052036314	large
25494727316252873	43	150	98.57	38.57	2	2858420	multi	2052036314	large
25494727316252873	44	6	98.57	21.43	30	91459	multi	2052036314	large
25494727316252873	45	131	98.57	52.86	92	1357148	multi	2052036314	large
25494727316252873	46	150	98.57	45.71	22	1338405	multi	2052036314	large
25494727316252873	47	150	98.57	48.57	64	1610057	multi	2052036314	large
25494727316252873	48	32	98.57	28.57	40	323657	multi	2052036314	large
25494727316252873	49	150	98.57	15.71	21	2792091	multi	2052036314	large
25494727316252873	50	12	98.57	22.86	41	191115	multi	2052036314	large
25564296869723885	1	150	61.43	61.43	3	2415107	multi	2052036314	large
25564296869723885	2	150	64.29	57.14	20	2249523	multi	2052036314	large
25564296869723885	3	150	64.29	31.43	57	528235	multi	2052036314	large
25564296869723885	4	32	67.14	34.29	54	537780	multi	2052036314	large
25564296869723885	5	150	78.57	62.86	119	2756382	multi	2052036314	large
25564296869723885	6	15	78.57	24.29	37	185888	multi	2052036314	large
25564296869723885	7	150	81.43	51.43	31	1585756	multi	2052036314	large
25564296869723885	8	150	85.71	71.43	105	2466534	multi	2052036314	large
25564296869723885	9	150	85.71	44.29	-449	2144291	multi	2052036314	large
25564296869723885	10	150	85.71	45.71	87	2915803	multi	2052036314	large
25564296869723885	11	150	85.71	51.43	96	3070168	multi	2052036314	large
25564296869723885	12	31	85.71	24.29	47	281407	multi	2052036314	large
25564296869723885	13	13	85.71	21.43	35	163675	multi	2052036314	large
25564296869723885	14	150	85.71	28.57	-10	2883111	multi	2052036314	large
25564296869723885	15	150	85.71	52.86	52	2704941	multi	2052036314	large
25564296869723885	16	22	85.71	40	73	367625	multi	2052036314	large
25564296869723885	17	7	85.71	17.14	22	142978	multi	2052036314	large
25564296869723885	18	150	85.71	45.71	72	1593881	multi	2052036314	large
25564296869723885	19	150	85.71	58.57	46	1901288	multi	2052036314	large
25564296869723885	20	150	85.71	47.14	58	1590761	multi	2052036314	large
25564296869723885	21	121	85.71	62.86	84	1858096	multi	2052036314	large
25564296869723885	22	150	85.71	50	65	1883779	multi	2052036314	large
25564296869723885	23	150	85.71	58.57	51	2001792	multi	2052036314	large
25564296869723885	24	106	85.71	58.57	106	1044421	multi	2052036314	large
25564296869723885	25	150	85.71	72.86	111	2530969	multi	2052036314	large
25564296869723885	26	150	85.71	55.71	64	2447119	multi	2052036314	large
25564296869723885	27	97	85.71	42.86	65	1890019	multi	2052036314	large
25564296869723885	28	150	85.71	42.86	80	2927039	multi	2052036314	large
25564296869723885	29	150	85.71	58.57	31	1539765	multi	2052036314	large
25564296869723885	30	150	85.71	44.29	81	2505485	multi	2052036314	large
25564296869723885	31	139	85.71	54.29	83	2301639	multi	2052036314	large
25564296869723885	32	41	85.71	25.71	43	382777	multi	2052036314	large
25564296869723885	33	150	85.71	40	33	1094395	multi	2052036314	large
25564296869723885	34	150	85.71	52.86	57	2454712	multi	2052036314	large
25564296869723885	35	150	85.71	62.86	54	2318271	multi	2052036314	large
25564296869723885	36	150	85.71	58.57	106	2278282	multi	2052036314	large
25564296869723885	37	8	85.71	11.43	13	85646	multi	2052036314	large
25564296869723885	38	150	85.71	37.14	51	1546577	multi	2052036314	large
25564296869723885	39	150	85.71	47.14	93	2074253	multi	2052036314	large
25564296869723885	40	16	85.71	18.57	33	139391	multi	2052036314	large
25564296869723885	41	9	85.71	11.43	18	108892	multi	2052036314	large
25564296869723885	42	62	85.71	47.14	78	966228	multi	2052036314	large
25564296869723885	43	22	85.71	31.43	67	276714	multi	2052036314	large
25564296869723885	44	150	85.71	47.14	48	1018855	multi	2052036314	large
25564296869723885	45	150	85.71	40	23	1770476	multi	2052036314	large
25564296869723885	46	150	85.71	50	65	2124679	multi	2052036314	large
25564296869723885	47	150	85.71	60	-138	2314058	multi	2052036314	large
25564296869723885	48	150	85.71	42.86	10	1371196	multi	2052036314	large
25564296869723885	49	150	85.71	58.57	96	2363846	multi	2052036314	large
25564296869723885	50	150	85.71	64.29	90	2348279	multi	2052036314	large
25579942974494853	1	150	17.14	17.14	22	1335832	multi	2052036314	large
25579942974494853	2	57	54.29	54.29	103	930579	multi	2052036314	large
25579942974494853	3	150	68.57	62.86	34	1857517	multi	2052036314	large
25579942974494853	4	43	70	21.43	35	459000	multi	2052036314	large
25579942974494853	5	150	71.43	44.29	86	2497381	multi	2052036314	large
25579942974494853	6	117	71.43	45.71	67	1529168	multi	2052036314	large
25579942974494853	7	150	74.29	54.29	88	1014613	multi	2052036314	large
25579942974494853	8	150	74.29	48.57	39	1712916	multi	2052036314	large
25579942974494853	9	28	74.29	34.29	69	525939	multi	2052036314	large
25579942974494853	10	150	74.29	37.14	66	2060776	multi	2052036314	large
25579942974494853	11	150	74.29	41.43	39	1564804	multi	2052036314	large
25579942974494853	12	150	74.29	47.14	53	2740238	multi	2052036314	large
25579942974494853	13	150	75.71	47.14	93	2264772	multi	2052036314	large
25579942974494853	14	8	75.71	15.71	21	94032	multi	2052036314	large
25579942974494853	15	150	75.71	45.71	82	1971714	multi	2052036314	large
25579942974494853	16	150	75.71	20	29	2886344	multi	2052036314	large
25579942974494853	17	150	75.71	42.86	80	2999559	multi	2052036314	large
25579942974494853	18	150	75.71	60	52	2069203	multi	2052036314	large
25579942974494853	19	41	75.71	44.29	86	731888	multi	2052036314	large
25579942974494853	20	44	75.71	30	56	429449	multi	2052036314	large
25579942974494853	21	78	80	55.71	114	1403290	multi	2052036314	large
25579942974494853	22	150	81.43	64.29	45	2579973	multi	2052036314	large
25579942974494853	23	12	81.43	15.71	31	171242	multi	2052036314	large
25579942974494853	24	150	81.43	30	61	3322166	multi	2052036314	large
25579942974494853	25	150	81.43	42.86	70	1215219	multi	2052036314	large
25579942974494853	26	150	84.29	55.71	44	2198329	multi	2052036314	large
25579942974494853	27	150	95.71	61.43	123	2576253	multi	2052036314	large
25579942974494853	28	150	95.71	28.57	-595	2097304	multi	2052036314	large
25579942974494853	29	150	95.71	58.57	56	2454904	multi	2052036314	large
25579942974494853	30	31	95.71	42.86	80	561389	multi	2052036314	large
25579942974494853	31	9	95.71	28.57	45	132194	multi	2052036314	large
25579942974494853	32	150	95.71	15.71	21	2793006	multi	2052036314	large
25579942974494853	33	150	95.71	44.29	56	902603	multi	2052036314	large
25579942974494853	34	150	95.71	17.14	22	2807288	multi	2052036314	large
25579942974494853	35	150	95.71	45.71	32	1803487	multi	2052036314	large
25579942974494853	36	111	95.71	48.57	99	1502937	multi	2052036314	large
25579942974494853	37	150	95.71	55.71	69	1602331	multi	2052036314	large
25579942974494853	38	150	95.71	48.57	49	2225923	multi	2052036314	large
25579942974494853	39	150	97.14	51.43	101	2038601	multi	2052036314	large
25579942974494853	40	3	97.14	8.57	11	17665	multi	2052036314	large
25579942974494853	41	45	97.14	45.71	87	713061	multi	2052036314	large
25579942974494853	42	150	97.14	47.14	58	960058	multi	2052036314	large
25579942974494853	43	150	97.14	50	45	2128013	multi	2052036314	large
25579942974494853	44	60	97.14	28.57	25	524326	multi	2052036314	large
25579942974494853	45	143	97.14	38.57	42	1694906	multi	2052036314	large
25579942974494853	46	150	97.14	47.14	53	2076884	multi	2052036314	large
25579942974494853	47	150	97.14	41.43	79	2118944	multi	2052036314	large
25579942974494853	48	150	97.14	67.14	112	2245554	multi	2052036314	large
25579942974494853	49	150	97.14	44.29	31	1113708	multi	2052036314	large
25579942974494853	50	150	97.14	48.57	49	1834005	multi	2052036314	large
25647697777989519	1	55	41.43	41.43	49	987267	multi	2052036314	large
25647697777989519	2	6	44.29	20	34	91788	multi	2052036314	large
25647697777989519	3	150	51.43	40	18	1281909	multi	2052036314	large
25647697777989519	4	150	51.43	34.29	59	2807426	multi	2052036314	large
25647697777989519	5	150	55.71	42.86	85	2793359	multi	2052036314	large
25647697777989519	6	150	55.71	24.29	47	2050026	multi	2052036314	large
25647697777989519	7	150	60	52.86	32	2009239	multi	2052036314	large
25647697777989519	8	150	61.43	54.29	33	1589440	multi	2052036314	large
25647697777989519	9	150	72.86	62.86	109	2545109	multi	2052036314	large
25647697777989519	10	150	72.86	48.57	-1	1892302	multi	2052036314	large
25647697777989519	11	150	72.86	42.86	65	1895340	multi	2052036314	large
25647697777989519	12	38	72.86	35.71	60	684369	multi	2052036314	large
25647697777989519	13	58	74.29	52.86	112	837893	multi	2052036314	large
25647697777989519	14	150	74.29	38.57	32	1736886	multi	2052036314	large
25647697777989519	15	48	74.29	42.86	70	982058	multi	2052036314	large
25647697777989519	16	150	74.29	40	88	358320	multi	2052036314	large
25647697777989519	17	150	74.29	51.43	71	2436678	multi	2052036314	large
25647697777989519	18	150	75.71	57.14	120	2418167	multi	2052036314	large
25647697777989519	19	150	75.71	50	95	2423509	multi	2052036314	large
25647697777989519	20	150	75.71	52.86	52	1825200	multi	2052036314	large
25647697777989519	21	150	75.71	38.57	72	2626412	multi	2052036314	large
25647697777989519	22	13	75.71	24.29	47	193004	multi	2052036314	large
25647697777989519	23	8	75.71	15.71	21	153699	multi	2052036314	large
25647697777989519	24	150	78.57	70	89	2750088	multi	2052036314	large
25647697777989519	25	150	78.57	47.14	63	2155349	multi	2052036314	large
25647697777989519	26	150	82.86	48.57	39	1634648	multi	2052036314	large
25647697777989519	27	150	84.29	51.43	51	1776547	multi	2052036314	large
25647697777989519	28	150	84.29	31.43	57	2889680	multi	2052036314	large
25647697777989519	29	150	84.29	37.14	71	2898048	multi	2052036314	large
25647697777989519	30	150	88.57	74.29	92	3105947	multi	2052036314	large
25647697777989519	31	5	88.57	18.57	28	64121	multi	2052036314	large
25647697777989519	32	150	88.57	58.57	76	2222835	multi	2052036314	large
25647697777989519	33	150	88.57	40	83	1174510	multi	2052036314	large
25647697777989519	34	0	88.57	0	0	0	multi	2052036314	large
25647697777989519	35	150	88.57	55.71	54	1185039	multi	2052036314	large
25647697777989519	36	150	88.57	55.71	129	1731808	multi	2052036314	large
25647697777989519	37	150	90	71.43	110	1849701	multi	2052036314	large
25647697777989519	38	150	90	5.71	9	490115	multi	2052036314	large
25647697777989519	39	150	90	45.71	12	1479118	multi	2052036314	large
25647697777989519	40	150	90	52.86	62	1703901	multi	2052036314	large
25647697777989519	41	12	90	24.29	42	128211	multi	2052036314	large
25647697777989519	42	150	90	60	67	2092422	multi	2052036314	large
25647697777989519	43	150	90	68.57	98	2257271	multi	2052036314	large
25647697777989519	44	69	90	20	24	564439	multi	2052036314	large
25647697777989519	45	150	90	38.57	2	2501794	multi	2052036314	large
25647697777989519	46	150	91.43	74.29	87	1916924	multi	2052036314	large
25647697777989519	47	150	91.43	27.14	-41	2857374	multi	2052036314	large
25647697777989519	48	150	91.43	55.71	54	2067136	multi	2052036314	large
25647697777989519	49	150	91.43	54.29	103	1343013	multi	2052036314	large
25647697777989519	50	150	91.43	41.43	84	3140860	multi	2052036314	large
25662377449262629	1	150	57.14	57.14	-10	2445911	multi	2052036314	large
25662377449262629	2	150	58.57	42.86	90	2182433	multi	2052036314	large
25662377449262629	3	150	65.71	58.57	61	2671171	multi	2052036314	large
25662377449262629	4	150	71.43	54.29	-7	2682314	multi	2052036314	large
25662377449262629	5	150	72.86	60	22	2773775	multi	2052036314	large
25662377449262629	6	150	84.29	65.71	31	2619416	multi	2052036314	large
25662377449262629	7	150	84.29	54.29	98	2157111	multi	2052036314	large
25662377449262629	8	150	84.29	5.71	9	465082	multi	2052036314	large
25662377449262629	9	150	88.57	67.14	57	2305641	multi	2052036314	large
25662377449262629	10	150	90	70	104	2811590	multi	2052036314	large
25662377449262629	11	150	90	35.71	-380	2012932	multi	2052036314	large
25662377449262629	12	13	90	28.57	55	233080	multi	2052036314	large
25662377449262629	13	150	90	40	58	2607923	multi	2052036314	large
25662377449262629	14	150	90	45.71	42	1891572	multi	2052036314	large
25662377449262629	15	150	90	45.71	87	2444001	multi	2052036314	large
25662377449262629	16	134	90	65.71	106	2275718	multi	2052036314	large
25662377449262629	17	150	90	64.29	110	2712720	multi	2052036314	large
25662377449262629	18	29	90	37.14	56	595706	multi	2052036314	large
25662377449262629	19	150	90	54.29	98	1934005	multi	2052036314	large
25662377449262629	20	43	90	54.29	98	720017	multi	2052036314	large
25662377449262629	21	150	90	45.71	17	1773106	multi	2052036314	large
25662377449262629	22	150	90	51.43	6	2736572	multi	2052036314	large
25662377449262629	23	34	90	38.57	77	471352	multi	2052036314	large
25662377449262629	24	14	90	24.29	37	292254	multi	2052036314	large
25662377449262629	25	150	90	22.86	36	163641	multi	2052036314	large
25662377449262629	26	150	90	74.29	87	2437875	multi	2052036314	large
25662377449262629	27	150	90	47.14	78	1185325	multi	2052036314	large
25662377449262629	28	150	90	62.86	44	2118830	multi	2052036314	large
25662377449262629	29	27	90	27.14	39	506030	multi	2052036314	large
25662377449262629	30	150	90	61.43	63	1464074	multi	2052036314	large
25662377449262629	31	150	90	48.57	69	865118	multi	2052036314	large
25662377449262629	32	150	90	51.43	46	2130673	multi	2052036314	large
25662377449262629	33	150	90	48.57	94	2291612	multi	2052036314	large
25662377449262629	34	150	90	55.71	104	2176553	multi	2052036314	large
25662377449262629	35	150	90	44.29	76	2628505	multi	2052036314	large
25662377449262629	36	150	90	62.86	79	2735053	multi	2052036314	large
25662377449262629	37	150	90	61.43	103	1998382	multi	2052036314	large
25662377449262629	38	150	90	35.71	60	2780988	multi	2052036314	large
25662377449262629	39	150	90	35.71	50	2696896	multi	2052036314	large
25662377449262629	40	31	90	48.57	94	575642	multi	2052036314	large
25662377449262629	41	150	90	50	90	2835151	multi	2052036314	large
25662377449262629	42	150	90	15.71	21	2817665	multi	2052036314	large
25662377449262629	43	150	90	60	62	2144743	multi	2052036314	large
25662377449262629	44	150	90	54.29	83	1558229	multi	2052036314	large
25662377449262629	45	150	90	40	33	1440089	multi	2052036314	large
25662377449262629	46	12	90	17.14	27	99602	multi	2052036314	large
25662377449262629	47	150	90	47.14	73	1346510	multi	2052036314	large
25662377449262629	48	150	90	50	60	1303341	multi	2052036314	large
25662377449262629	49	150	90	52.86	62	1663645	multi	2052036314	large
25662377449262629	50	25	90	48.57	99	466597	multi	2052036314	large
25733245272035305	1	150	31.43	25.71	48	2921211	multi	2052036314	large
25733245272035305	2	24	37.14	25.71	38	508492	multi	2052036314	large
25733245272035305	3	33	37.14	22.86	36	648435	multi	2052036314	large
25733245272035305	4	13	37.14	14.29	25	252258	multi	2052036314	large
25733245272035305	5	150	51.43	47.14	3	1865161	multi	2052036314	large
25733245272035305	6	150	51.43	15.71	-24	2870409	multi	2052036314	large
25733245272035305	7	150	52.86	41.43	69	2387205	multi	2052036314	large
25733245272035305	8	118	52.86	48.57	39	2006877	multi	2052036314	large
25733245272035305	9	150	52.86	48.57	69	1678108	multi	2052036314	large
25733245272035305	10	150	57.14	54.29	93	2484504	multi	2052036314	large
25733245272035305	11	150	61.43	55.71	59	2015358	multi	2052036314	large
25733245272035305	12	150	68.57	54.29	93	2040711	multi	2052036314	large
25733245272035305	13	150	80	61.43	68	1395580	multi	2052036314	large
25733245272035305	14	18	80	30	56	372241	multi	2052036314	large
25733245272035305	15	150	80	48.57	74	911578	multi	2052036314	large
25733245272035305	16	126	81.43	58.57	66	2025802	multi	2052036314	large
25733245272035305	17	150	82.86	57.14	80	2164834	multi	2052036314	large
25733245272035305	18	21	84.29	18.57	28	213988	multi	2052036314	large
25733245272035305	19	21	84.29	28.57	50	340398	multi	2052036314	large
25733245272035305	20	150	84.29	47.14	58	2083337	multi	2052036314	large
25733245272035305	21	150	84.29	38.57	57	2782753	multi	2052036314	large
25733245272035305	22	150	84.29	15.71	26	2918853	multi	2052036314	large
25733245272035305	23	13	84.29	20	29	169762	multi	2052036314	large
25733245272035305	24	150	84.29	57.14	60	2114684	multi	2052036314	large
25733245272035305	25	150	84.29	42.86	65	1013206	multi	2052036314	large
25733245272035305	26	116	84.29	57.14	80	1964938	multi	2052036314	large
25733245272035305	27	150	85.71	58.57	61	2680959	multi	2052036314	large
25733245272035305	28	150	85.71	54.29	53	2632709	multi	2052036314	large
25733245272035305	29	150	85.71	17.14	22	2802723	multi	2052036314	large
25733245272035305	30	150	85.71	52.86	57	2549270	multi	2052036314	large
25733245272035305	31	150	85.71	40	83	2940682	multi	2052036314	large
25733245272035305	32	150	85.71	37.14	71	2761283	multi	2052036314	large
25733245272035305	33	150	85.71	64.29	65	1279923	multi	2052036314	large
25733245272035305	34	150	85.71	47.14	63	1948758	multi	2052036314	large
25733245272035305	35	150	85.71	48.57	34	1515753	multi	2052036314	large
25733245272035305	36	150	85.71	37.14	71	2705669	multi	2052036314	large
25733245272035305	37	150	85.71	54.29	83	1956476	multi	2052036314	large
25733245272035305	38	150	85.71	54.29	33	1996775	multi	2052036314	large
25733245272035305	39	91	85.71	44.29	76	843713	multi	2052036314	large
25733245272035305	40	150	85.71	34.29	64	2141995	multi	2052036314	large
25733245272035305	41	21	85.71	37.14	66	318976	multi	2052036314	large
25733245272035305	42	150	85.71	40	53	1367320	multi	2052036314	large
25733245272035305	43	150	85.71	42.86	70	1820588	multi	2052036314	large
25733245272035305	44	150	85.71	45.71	62	1594109	multi	2052036314	large
25733245272035305	45	150	85.71	47.14	48	1864356	multi	2052036314	large
25733245272035305	46	150	85.71	54.29	78	2278593	multi	2052036314	large
25733245272035305	47	19	85.71	17.14	32	227617	multi	2052036314	large
25733245272035305	48	150	85.71	61.43	93	2861406	multi	2052036314	large
25733245272035305	49	150	85.71	30	16	1245385	multi	2052036314	large
25733245272035305	50	150	85.71	51.43	81	843965	multi	2052036314	large
25753573483073606	1	150	45.71	45.71	57	2420193	multi	2052036314	large
25753573483073606	2	150	80	78.57	110	2860287	multi	2052036314	large
25753573483073606	3	150	81.43	50	80	2484181	multi	2052036314	large
25753573483073606	4	40	81.43	41.43	84	742123	multi	2052036314	large
25753573483073606	5	150	81.43	45.71	97	2888140	multi	2052036314	large
25753573483073606	6	150	81.43	47.14	83	2810547	multi	2052036314	large
25753573483073606	7	150	84.29	71.43	95	2616274	multi	2052036314	large
25753573483073606	8	150	84.29	62.86	84	2275391	multi	2052036314	large
25753573483073606	9	150	84.29	31.43	62	2698678	multi	2052036314	large
25753573483073606	10	150	84.29	55.71	-116	2285999	multi	2052036314	large
25753573483073606	11	18	84.29	20	29	304919	multi	2052036314	large
25753573483073606	12	7	84.29	21.43	35	106782	multi	2052036314	large
25753573483073606	13	101	84.29	40	73	1590876	multi	2052036314	large
25753573483073606	14	150	84.29	45.71	57	1911909	multi	2052036314	large
25753573483073606	15	25	84.29	28.57	45	278996	multi	2052036314	large
25753573483073606	16	10	84.29	24.29	37	189425	multi	2052036314	large
25753573483073606	17	8	84.29	17.14	22	91320	multi	2052036314	large
25753573483073606	18	150	84.29	22.86	31	201742	multi	2052036314	large
25753573483073606	19	150	84.29	45.71	-13	1586429	multi	2052036314	large
25753573483073606	20	150	84.29	40	78	2882582	multi	2052036314	large
25753573483073606	21	150	85.71	64.29	35	2851021	multi	2052036314	large
25753573483073606	22	150	87.14	54.29	93	2602400	multi	2052036314	large
25753573483073606	23	150	87.14	45.71	102	2714037	multi	2052036314	large
25753573483073606	24	150	87.14	40	53	2657706	multi	2052036314	large
25753573483073606	25	150	87.14	20	-601	2158688	multi	2052036314	large
25753573483073606	26	11	87.14	31.43	52	199644	multi	2052036314	large
25753573483073606	27	150	87.14	28.57	40	324228	multi	2052036314	large
25753573483073606	28	150	87.14	50	70	2259503	multi	2052036314	large
25753573483073606	29	150	87.14	70	94	2475502	multi	2052036314	large
25753573483073606	30	150	87.14	48.57	79	2652500	multi	2052036314	large
25753573483073606	31	150	87.14	54.29	78	1660878	multi	2052036314	large
25753573483073606	32	20	87.14	24.29	47	341270	multi	2052036314	large
25753573483073606	33	41	87.14	45.71	97	648185	multi	2052036314	large
25753573483073606	34	150	87.14	45.71	82	2590906	multi	2052036314	large
25753573483073606	35	7	87.14	17.14	22	142157	multi	2052036314	large
25753573483073606	36	150	87.14	17.14	22	2948548	multi	2052036314	large
25753573483073606	37	150	87.14	52.86	57	1640515	multi	2052036314	large
25753573483073606	38	23	87.14	28.57	40	413462	multi	2052036314	large
25753573483073606	39	150	87.14	30	-34	3015779	multi	2052036314	large
25753573483073606	40	150	87.14	45.71	52	2210912	multi	2052036314	large
25753573483073606	41	150	87.14	47.14	58	1682925	multi	2052036314	large
25753573483073606	42	150	87.14	35.71	60	1200835	multi	2052036314	large
25753573483073606	43	150	87.14	37.14	66	2390559	multi	2052036314	large
25753573483073606	44	150	87.14	57.14	85	2245658	multi	2052036314	large
25753573483073606	45	150	87.14	40	38	1301810	multi	2052036314	large
25753573483073606	46	150	87.14	40	33	1450367	multi	2052036314	large
25753573483073606	47	13	87.14	25.71	53	166940	multi	2052036314	large
25753573483073606	48	150	87.14	47.14	78	1842203	multi	2052036314	large
25753573483073606	49	18	87.14	30	51	232912	multi	2052036314	large
25753573483073606	50	150	87.14	35.71	60	2171721	multi	2052036314	large
25821510123881127	1	150	45.71	45.71	7	1709661	multi	2052036314	large
25821510123881127	2	150	72.86	70	74	2207609	multi	2052036314	large
25821510123881127	3	150	75.71	47.14	73	2815712	multi	2052036314	large
25821510123881127	4	21	75.71	35.71	55	217052	multi	2052036314	large
25821510123881127	5	150	81.43	58.57	66	2193466	multi	2052036314	large
25821510123881127	6	91	81.43	48.57	119	1289480	multi	2052036314	large
25821510123881127	7	6	81.43	24.29	37	82271	multi	2052036314	large
25821510123881127	8	65	82.86	55.71	104	890970	multi	2052036314	large
25821510123881127	9	150	82.86	55.71	19	2004497	multi	2052036314	large
25821510123881127	10	150	82.86	48.57	19	1793231	multi	2052036314	large
25821510123881127	11	18	82.86	17.14	32	118840	multi	2052036314	large
25821510123881127	12	150	82.86	58.57	91	2360425	multi	2052036314	large
25821510123881127	13	150	82.86	48.57	34	1765006	multi	2052036314	large
25821510123881127	14	150	82.86	40	88	2301109	multi	2052036314	large
25821510123881127	15	150	82.86	57.14	80	2193124	multi	2052036314	large
25821510123881127	16	61	84.29	58.57	121	1031827	multi	2052036314	large
25821510123881127	17	150	84.29	21.43	40	2737210	multi	2052036314	large
25821510123881127	18	150	84.29	50	55	1717565	multi	2052036314	large
25821510123881127	19	150	84.29	38.57	77	3042055	multi	2052036314	large
25821510123881127	20	77	84.29	50	75	1371657	multi	2052036314	large
25821510123881127	21	120	84.29	55.71	84	1621899	multi	2052036314	large
25821510123881127	22	150	84.29	30	56	2901894	multi	2052036314	large
25821510123881127	23	150	84.29	61.43	63	2454498	multi	2052036314	large
25821510123881127	24	150	85.71	78.57	85	2498978	multi	2052036314	large
25821510123881127	25	150	85.71	45.71	92	2680232	multi	2052036314	large
25821510123881127	26	150	85.71	61.43	83	2249897	multi	2052036314	large
25821510123881127	27	150	85.71	32.86	63	340590	multi	2052036314	large
25821510123881127	28	150	85.71	17.14	22	2796167	multi	2052036314	large
25821510123881127	29	150	85.71	62.86	84	2520407	multi	2052036314	large
25821510123881127	30	150	85.71	40	18	1702851	multi	2052036314	large
25821510123881127	31	150	85.71	21.43	30	2912300	multi	2052036314	large
25821510123881127	32	96	85.71	40	43	925364	multi	2052036314	large
25821510123881127	33	150	85.71	38.57	42	1391796	multi	2052036314	large
25821510123881127	34	150	85.71	57.14	85	2369192	multi	2052036314	large
25821510123881127	35	150	85.71	57.14	100	2586031	multi	2052036314	large
25821510123881127	36	150	85.71	40	58	2757276	multi	2052036314	large
25821510123881127	37	45	85.71	52.86	82	945733	multi	2052036314	large
25821510123881127	38	150	85.71	75.71	98	2642021	multi	2052036314	large
25821510123881127	39	150	85.71	51.43	81	1540236	multi	2052036314	large
25821510123881127	40	150	85.71	41.43	39	969596	multi	2052036314	large
25821510123881127	41	150	85.71	57.14	90	1788133	multi	2052036314	large
25821510123881127	42	14	85.71	14.29	25	101240	multi	2052036314	large
25821510123881127	43	150	85.71	42.86	60	1372909	multi	2052036314	large
25821510123881127	44	92	85.71	54.29	93	1278818	multi	2052036314	large
25821510123881127	45	44	85.71	44.29	96	918120	multi	2052036314	large
25821510123881127	46	150	85.71	44.29	86	2019728	multi	2052036314	large
25821510123881127	47	150	85.71	17.14	22	2930879	multi	2052036314	large
25821510123881127	48	150	85.71	34.29	59	2992747	multi	2052036314	large
25821510123881127	49	150	85.71	38.57	67	2876036	multi	2052036314	large
25821510123881127	50	14	85.71	21.43	35	205276	multi	2052036314	large
25838918598205579	1	150	55.71	55.71	89	2241611	multi	2052036314	large
25838918598205579	2	150	60	50	40	1866025	multi	2052036314	large
25838918598205579	3	150	61.43	41.43	59	1058550	multi	2052036314	large
25838918598205579	4	150	62.86	44.29	36	1509532	multi	2052036314	large
25838918598205579	5	150	67.14	62.86	94	2639432	multi	2052036314	large
25838918598205579	6	33	67.14	28.57	60	392671	multi	2052036314	large
25838918598205579	7	150	67.14	37.14	71	3052791	multi	2052036314	large
25838918598205579	8	150	68.57	47.14	33	1173437	multi	2052036314	large
25838918598205579	9	150	68.57	42.86	70	2945602	multi	2052036314	large
25838918598205579	10	150	68.57	54.29	73	2109332	multi	2052036314	large
25838918598205579	11	150	70	50	0	2203579	multi	2052036314	large
25838918598205579	12	6	70	21.43	30	84581	multi	2052036314	large
25838918598205579	13	150	70	42.86	90	1837569	multi	2052036314	large
25838918598205579	14	150	74.29	57.14	115	2812596	multi	2052036314	large
25838918598205579	15	150	75.71	51.43	76	1890240	multi	2052036314	large
25838918598205579	16	80	78.57	54.29	108	1197955	multi	2052036314	large
25838918598205579	17	150	84.29	58.57	-164	2423067	multi	2052036314	large
25838918598205579	18	150	84.29	44.29	91	2988081	multi	2052036314	large
25838918598205579	19	150	84.29	57.14	50	1906535	multi	2052036314	large
25838918598205579	20	42	84.29	27.14	59	520267	multi	2052036314	large
25838918598205579	21	150	84.29	57.14	35	2261754	multi	2052036314	large
25838918598205579	22	79	84.29	44.29	76	1020304	multi	2052036314	large
25838918598205579	23	150	84.29	40	73	2905207	multi	2052036314	large
25838918598205579	24	150	84.29	47.14	98	2509879	multi	2052036314	large
25838918598205579	25	150	84.29	37.14	31	1643119	multi	2052036314	large
25838918598205579	26	150	84.29	52.86	62	1355013	multi	2052036314	large
25838918598205579	27	150	84.29	51.43	66	1837660	multi	2052036314	large
25838918598205579	28	150	84.29	30	-9	1069473	multi	2052036314	large
25838918598205579	29	15	84.29	28.57	50	218895	multi	2052036314	large
25838918598205579	30	150	84.29	41.43	69	1966170	multi	2052036314	large
25838918598205579	31	150	85.71	62.86	124	2334099	multi	2052036314	large
25838918598205579	32	150	90	67.14	42	2593417	multi	2052036314	large
25838918598205579	33	150	90	47.14	78	2585978	multi	2052036314	large
25838918598205579	34	150	90	60	87	1523418	multi	2052036314	large
25838918598205579	35	150	90	61.43	88	2140179	multi	2052036314	large
25838918598205579	36	150	90	41.43	54	1462965	multi	2052036314	large
25838918598205579	37	150	90	55.71	74	1551410	multi	2052036314	large
25838918598205579	38	150	90	18.57	23	2873135	multi	2052036314	large
25838918598205579	39	150	90	67.14	137	2010309	multi	2052036314	large
25838918598205579	40	150	90	17.14	22	2988727	multi	2052036314	large
25838918598205579	41	150	90	75.71	103	1889229	multi	2052036314	large
25838918598205579	42	150	90	17.14	27	2950255	multi	2052036314	large
25838918598205579	43	150	90	52.86	72	1884204	multi	2052036314	large
25838918598205579	44	150	90	37.14	51	1529518	multi	2052036314	large
25838918598205579	45	150	90	24.29	12	2640307	multi	2052036314	large
25838918598205579	46	150	90	42.86	55	1384024	multi	2052036314	large
25838918598205579	47	150	90	50	85	1877152	multi	2052036314	large
25838918598205579	48	150	90	58.57	81	2120160	multi	2052036314	large
25838918598205579	49	150	90	58.57	106	2086718	multi	2052036314	large
25838918598205579	50	91	90	44.29	96	1215612	multi	2052036314	large
25913571805361951	1	150	64.29	64.29	110	2991494	multi	2052036314	large
25913571805361951	2	150	81.43	65.71	31	2870006	multi	2052036314	large
25913571805361951	3	32	82.86	31.43	62	426583	multi	2052036314	large
25913571805361951	4	150	84.29	65.71	31	2760545	multi	2052036314	large
25913571805361951	5	24	84.29	24.29	32	220400	multi	2052036314	large
25913571805361951	6	150	84.29	55.71	59	2700177	multi	2052036314	large
25913571805361951	7	9	84.29	17.14	22	128859	multi	2052036314	large
25913571805361951	8	150	85.71	51.43	36	2309248	multi	2052036314	large
25913571805361951	9	150	85.71	41.43	89	2950999	multi	2052036314	large
25913571805361951	10	150	85.71	27.14	39	292512	multi	2052036314	large
25913571805361951	11	150	85.71	47.14	48	2383734	multi	2052036314	large
25913571805361951	12	43	85.71	45.71	82	498827	multi	2052036314	large
25913571805361951	13	150	87.14	48.57	89	2073722	multi	2052036314	large
25913571805361951	14	150	87.14	11.43	13	2813699	multi	2052036314	large
25913571805361951	15	11	87.14	24.29	37	144953	multi	2052036314	large
25913571805361951	16	150	87.14	68.57	118	2006139	multi	2052036314	large
25913571805361951	17	7	87.14	21.43	30	79806	multi	2052036314	large
25913571805361951	18	150	87.14	40	78	2937594	multi	2052036314	large
25913571805361951	19	150	87.14	54.29	58	1939913	multi	2052036314	large
25913571805361951	20	150	87.14	44.29	46	2334090	multi	2052036314	large
25913571805361951	21	150	87.14	47.14	73	2757941	multi	2052036314	large
25913571805361951	22	150	88.57	54.29	73	1646716	multi	2052036314	large
25913571805361951	23	131	88.57	61.43	68	2091940	multi	2052036314	large
25913571805361951	24	6	88.57	14.29	20	55125	multi	2052036314	large
25913571805361951	25	150	88.57	57.14	100	2158506	multi	2052036314	large
25913571805361951	26	9	88.57	22.86	36	140080	multi	2052036314	large
25913571805361951	27	150	88.57	45.71	57	1681785	multi	2052036314	large
25913571805361951	28	150	88.57	35.71	65	2105486	multi	2052036314	large
25913571805361951	29	150	88.57	41.43	84	2142178	multi	2052036314	large
25913571805361951	30	150	88.57	71.43	95	2541777	multi	2052036314	large
25913571805361951	31	150	88.57	50	70	1504184	multi	2052036314	large
25913571805361951	32	150	88.57	51.43	111	1003222	multi	2052036314	large
25913571805361951	33	150	88.57	74.29	107	2501802	multi	2052036314	large
25913571805361951	34	8	88.57	15.71	21	82508	multi	2052036314	large
25913571805361951	35	150	88.57	50	60	2050877	multi	2052036314	large
25913571805361951	36	150	88.57	58.57	81	1764317	multi	2052036314	large
25913571805361951	37	150	88.57	42.86	40	932759	multi	2052036314	large
25913571805361951	38	27	88.57	32.86	53	301230	multi	2052036314	large
25913571805361951	39	150	88.57	54.29	93	1728864	multi	2052036314	large
25913571805361951	40	22	88.57	30	56	285769	multi	2052036314	large
25913571805361951	41	150	88.57	47.14	83	1955893	multi	2052036314	large
25913571805361951	42	49	88.57	18.57	13	416631	multi	2052036314	large
25913571805361951	43	150	88.57	47.14	83	2523044	multi	2052036314	large
25913571805361951	44	150	88.57	48.57	69	884211	multi	2052036314	large
25913571805361951	45	40	88.57	40	83	678871	multi	2052036314	large
25913571805361951	46	150	88.57	35.71	60	1204144	multi	2052036314	large
25913571805361951	47	150	88.57	61.43	88	1802181	multi	2052036314	large
25913571805361951	48	25	88.57	35.71	55	277293	multi	2052036314	large
25913571805361951	49	150	88.57	60	62	1527825	multi	2052036314	large
25913571805361951	50	150	88.57	42.86	45	919910	multi	2052036314	large
25935130612471712	1	150	58.57	58.57	61	2907098	multi	2052036314	large
25935130612471712	2	150	65.71	57.14	65	2317230	multi	2052036314	large
25935130612471712	3	150	65.71	50	35	2313066	multi	2052036314	large
25935130612471712	4	150	68.57	58.57	71	2191736	multi	2052036314	large
25935130612471712	5	150	70	58.57	81	1980820	multi	2052036314	large
25935130612471712	6	150	70	45.71	7	1447404	multi	2052036314	large
25935130612471712	7	150	70	57.14	75	2023961	multi	2052036314	large
25935130612471712	8	150	70	45.71	57	1191081	multi	2052036314	large
25935130612471712	9	150	72.86	54.29	68	2051963	multi	2052036314	large
25935130612471712	10	150	72.86	44.29	36	1340812	multi	2052036314	large
25935130612471712	11	24	72.86	22.86	36	397828	multi	2052036314	large
25935130612471712	12	9	72.86	20	34	103217	multi	2052036314	large
25935130612471712	13	150	78.57	61.43	98	2777681	multi	2052036314	large
25935130612471712	14	150	84.29	71.43	75	2578642	multi	2052036314	large
25935130612471712	15	150	84.29	54.29	38	1996233	multi	2052036314	large
25935130612471712	16	150	84.29	52.86	77	2298155	multi	2052036314	large
25935130612471712	17	150	84.29	42.86	65	1070950	multi	2052036314	large
25935130612471712	18	150	84.29	47.14	58	1453214	multi	2052036314	large
25935130612471712	19	150	84.29	41.43	89	2911471	multi	2052036314	large
25935130612471712	20	31	84.29	35.71	65	373937	multi	2052036314	large
25935130612471712	21	150	84.29	61.43	53	2511887	multi	2052036314	large
25935130612471712	22	20	84.29	30	51	317005	multi	2052036314	large
25935130612471712	23	150	84.29	55.71	74	1974473	multi	2052036314	large
25935130612471712	24	150	84.29	25.71	48	2925674	multi	2052036314	large
25935130612471712	25	150	88.57	72.86	66	2707902	multi	2052036314	large
25935130612471712	26	150	88.57	44.29	36	1058530	multi	2052036314	large
25935130612471712	27	150	88.57	52.86	67	2345243	multi	2052036314	large
25935130612471712	28	150	88.57	54.29	93	1136118	multi	2052036314	large
25935130612471712	29	150	88.57	40	13	1726226	multi	2052036314	large
25935130612471712	30	150	88.57	60	107	1844277	multi	2052036314	large
25935130612471712	31	6	88.57	12.86	14	86528	multi	2052036314	large
25935130612471712	32	150	88.57	42.86	70	1391820	multi	2052036314	large
25935130612471712	33	150	88.57	44.29	71	1101828	multi	2052036314	large
25935130612471712	34	150	88.57	21.43	30	2992976	multi	2052036314	large
25935130612471712	35	150	88.57	41.43	64	715457	multi	2052036314	large
25935130612471712	36	11	88.57	20	29	155028	multi	2052036314	large
25935130612471712	37	150	88.57	50	50	1364982	multi	2052036314	large
25935130612471712	38	150	88.57	60	72	1292954	multi	2052036314	large
25935130612471712	39	150	88.57	48.57	64	1638663	multi	2052036314	large
25935130612471712	40	150	88.57	42.86	60	1707993	multi	2052036314	large
25935130612471712	41	150	88.57	60	122	1751542	multi	2052036314	large
25935130612471712	42	150	88.57	38.57	77	1577576	multi	2052036314	large
25935130612471712	43	150	88.57	38.57	62	2372325	multi	2052036314	large
25935130612471712	44	150	88.57	54.29	33	2623603	multi	2052036314	large
25935130612471712	45	150	88.57	42.86	60	1565591	multi	2052036314	large
25935130612471712	46	150	88.57	51.43	56	1760303	multi	2052036314	large
25935130612471712	47	150	88.57	34.29	69	2956808	multi	2052036314	large
25935130612471712	48	150	88.57	61.43	88	1569118	multi	2052036314	large
25935130612471712	49	150	88.57	50	65	1909792	multi	2052036314	large
25935130612471712	50	150	88.57	44.29	31	1756891	multi	2052036314	large
25991028071128998	1	150	58.57	58.57	91	2497795	multi	2052036314	large
25991028071128998	2	150	61.43	57.14	15	2762192	multi	2052036314	large
25991028071128998	3	150	62.86	50	30	2577656	multi	2052036314	large
25991028071128998	4	150	77.14	61.43	113	1074794	multi	2052036314	large
25991028071128998	5	6	77.14	14.29	20	71840	multi	2052036314	large
25991028071128998	6	107	80	60	112	1655950	multi	2052036314	large
25991028071128998	7	150	80	30	56	3007629	multi	2052036314	large
25991028071128998	8	150	80	42.86	45	2283353	multi	2052036314	large
25991028071128998	9	150	80	52.86	47	2522043	multi	2052036314	large
25991028071128998	10	150	80	27.14	-481	1888148	multi	2052036314	large
25991028071128998	11	150	82.86	62.86	49	2490758	multi	2052036314	large
25991028071128998	12	150	82.86	61.43	58	2242192	multi	2052036314	large
25991028071128998	13	150	82.86	60	47	1848027	multi	2052036314	large
25991028071128998	14	150	82.86	52.86	57	2094078	multi	2052036314	large
25991028071128998	15	21	82.86	17.14	22	197082	multi	2052036314	large
25991028071128998	16	150	85.71	71.43	115	2706007	multi	2052036314	large
25991028071128998	17	150	85.71	62.86	59	2200520	multi	2052036314	large
25991028071128998	18	150	85.71	68.57	63	2513638	multi	2052036314	large
25991028071128998	19	150	85.71	51.43	61	1954775	multi	2052036314	large
25991028071128998	20	24	85.71	25.71	43	289521	multi	2052036314	large
25991028071128998	21	150	85.71	52.86	17	2204456	multi	2052036314	large
25991028071128998	22	123	85.71	61.43	98	2160193	multi	2052036314	large
25991028071128998	23	150	85.71	18.57	33	2944757	multi	2052036314	large
25991028071128998	24	150	85.71	65.71	61	2584803	multi	2052036314	large
25991028071128998	25	150	85.71	42.86	60	2083295	multi	2052036314	large
25991028071128998	26	150	85.71	75.71	88	2186746	multi	2052036314	large
25991028071128998	27	150	85.71	38.57	47	1406285	multi	2052036314	large
25991028071128998	28	150	85.71	48.57	49	2231314	multi	2052036314	large
25991028071128998	29	150	85.71	41.43	64	2607221	multi	2052036314	large
25991028071128998	30	150	85.71	38.57	47	1553401	multi	2052036314	large
25991028071128998	31	150	85.71	40	93	2131521	multi	2052036314	large
25991028071128998	32	150	85.71	42.86	15	1185796	multi	2052036314	large
25991028071128998	33	150	85.71	21.43	45	2617445	multi	2052036314	large
25991028071128998	34	150	90	71.43	75	1954761	multi	2052036314	large
25991028071128998	35	150	90	41.43	49	2662073	multi	2052036314	large
25991028071128998	36	38	90	40	83	663453	multi	2052036314	large
25991028071128998	37	150	90	61.43	108	1830981	multi	2052036314	large
25991028071128998	38	150	90	64.29	110	1877678	multi	2052036314	large
25991028071128998	39	150	90	41.43	-21	2556673	multi	2052036314	large
25991028071128998	40	150	90	30	-574	2213231	multi	2052036314	large
25991028071128998	41	150	90	35.71	60	3005554	multi	2052036314	large
25991028071128998	42	78	91.43	72.86	151	1598682	multi	2052036314	large
25991028071128998	43	12	91.43	30	51	148697	multi	2052036314	large
25991028071128998	44	111	91.43	60	117	1887298	multi	2052036314	large
25991028071128998	45	150	91.43	57.14	65	1422297	multi	2052036314	large
25991028071128998	46	14	91.43	14.29	20	222223	multi	2052036314	large
25991028071128998	47	150	91.43	58.57	91	1874913	multi	2052036314	large
25991028071128998	48	150	91.43	60	92	1791339	multi	2052036314	large
25991028071128998	49	150	91.43	40	23	844480	multi	2052036314	large
25991028071128998	50	150	91.43	60	-28	2646311	multi	2052036314	large
26022617893757339	1	150	44.29	44.29	-24	2316866	multi	2052036314	large
26022617893757339	2	150	52.86	34.29	59	2699968	multi	2052036314	large
26022617893757339	3	150	65.71	55.71	74	1609604	multi	2052036314	large
26022617893757339	4	150	72.86	60	57	2433868	multi	2052036314	large
26022617893757339	5	150	77.14	64.29	100	2054312	multi	2052036314	large
26022617893757339	6	150	77.14	48.57	44	2116339	multi	2052036314	large
26022617893757339	7	150	77.14	14.29	25	2777788	multi	2052036314	large
26022617893757339	8	13	77.14	20	29	150832	multi	2052036314	large
26022617893757339	9	150	77.14	51.43	86	1819804	multi	2052036314	large
26022617893757339	10	150	77.14	58.57	66	2507120	multi	2052036314	large
26022617893757339	11	150	77.14	58.57	101	2291039	multi	2052036314	large
26022617893757339	12	14	78.57	18.57	33	244763	multi	2052036314	large
26022617893757339	13	150	78.57	18.57	28	3032697	multi	2052036314	large
26022617893757339	14	150	78.57	25.71	38	306668	multi	2052036314	large
26022617893757339	15	150	78.57	42.86	50	1196855	multi	2052036314	large
26022617893757339	16	150	82.86	57.14	85	2506825	multi	2052036314	large
26022617893757339	17	150	82.86	42.86	55	1419186	multi	2052036314	large
26022617893757339	18	150	82.86	61.43	108	2581944	multi	2052036314	large
26022617893757339	19	12	82.86	24.29	37	190265	multi	2052036314	large
26022617893757339	20	150	82.86	37.14	81	1854757	multi	2052036314	large
26022617893757339	21	150	85.71	55.71	104	2846306	multi	2052036314	large
26022617893757339	22	150	85.71	34.29	54	1696575	multi	2052036314	large
26022617893757339	23	150	85.71	45.71	47	1688329	multi	2052036314	large
26022617893757339	24	150	85.71	42.86	65	2102808	multi	2052036314	large
26022617893757339	25	150	85.71	40	43	1227680	multi	2052036314	large
26022617893757339	26	150	85.71	58.57	46	2325082	multi	2052036314	large
26022617893757339	27	49	85.71	44.29	91	661906	multi	2052036314	large
26022617893757339	28	6	85.71	17.14	22	78560	multi	2052036314	large
26022617893757339	29	150	85.71	48.57	64	1390009	multi	2052036314	large
26022617893757339	30	150	85.71	42.86	75	1447889	multi	2052036314	large
26022617893757339	31	150	85.71	31.43	62	2899683	multi	2052036314	large
26022617893757339	32	7	85.71	15.71	21	135002	multi	2052036314	large
26022617893757339	33	150	85.71	34.29	-586	2144670	multi	2052036314	large
26022617893757339	34	150	85.71	47.14	48	1528220	multi	2052036314	large
26022617893757339	35	150	85.71	55.71	89	1836441	multi	2052036314	large
26022617893757339	36	9	85.71	15.71	21	151736	multi	2052036314	large
26022617893757339	37	150	85.71	51.43	81	1205628	multi	2052036314	large
26022617893757339	38	150	85.71	51.43	56	1370616	multi	2052036314	large
26022617893757339	39	150	85.71	38.57	72	2889883	multi	2052036314	large
26022617893757339	40	17	85.71	28.57	50	348252	multi	2052036314	large
26022617893757339	41	6	85.71	10	12	50257	multi	2052036314	large
26022617893757339	42	150	85.71	40	48	1757309	multi	2052036314	large
26022617893757339	43	150	85.71	47.14	73	1543643	multi	2052036314	large
26022617893757339	44	38	85.71	51.43	106	749783	multi	2052036314	large
26022617893757339	45	150	85.71	65.71	76	2463226	multi	2052036314	large
26022617893757339	46	44	85.71	47.14	83	714926	multi	2052036314	large
26022617893757339	47	150	85.71	41.43	74	1427497	multi	2052036314	large
26022617893757339	48	150	85.71	42.86	85	1934722	multi	2052036314	large
26022617893757339	49	150	85.71	51.43	56	1592158	multi	2052036314	large
26022617893757339	50	150	87.14	68.57	98	1545226	multi	2052036314	large
26087941603320283	1	150	37.14	37.14	81	2869637	multi	2052036314	large
26087941603320283	2	150	48.57	45.71	27	1816435	multi	2052036314	large
26087941603320283	3	150	67.14	62.86	79	2649487	multi	2052036314	large
26087941603320283	4	150	70	57.14	95	2385012	multi	2052036314	large
26087941603320283	5	65	72.86	55.71	104	1085829	multi	2052036314	large
26087941603320283	6	150	75.71	51.43	106	2992004	multi	2052036314	large
26087941603320283	7	150	75.71	22.86	36	3008039	multi	2052036314	large
26087941603320283	8	150	75.71	54.29	103	2211399	multi	2052036314	large
26087941603320283	9	150	91.43	85.71	110	2891719	multi	2052036314	large
26087941603320283	10	150	91.43	28.57	60	2016080	multi	2052036314	large
26087941603320283	11	64	92.86	64.29	120	1082399	multi	2052036314	large
26087941603320283	12	150	92.86	37.14	86	2793534	multi	2052036314	large
26087941603320283	13	150	92.86	42.86	100	2764818	multi	2052036314	large
26087941603320283	14	150	92.86	52.86	7	2587948	multi	2052036314	large
26087941603320283	15	122	92.86	34.29	9	1446046	multi	2052036314	large
26087941603320283	16	147	92.86	54.29	53	1714194	multi	2052036314	large
26087941603320283	17	150	92.86	45.71	27	1955744	multi	2052036314	large
26087941603320283	18	150	92.86	38.57	82	1980949	multi	2052036314	large
26087941603320283	19	150	92.86	52.86	97	1773712	multi	2052036314	large
26087941603320283	20	150	92.86	45.71	52	1815135	multi	2052036314	large
26087941603320283	21	77	94.29	55.71	119	1214584	multi	2052036314	large
26087941603320283	22	23	94.29	22.86	36	326060	multi	2052036314	large
26087941603320283	23	150	94.29	52.86	42	1574086	multi	2052036314	large
26087941603320283	24	150	94.29	42.86	65	1960144	multi	2052036314	large
26087941603320283	25	9	94.29	20	29	126878	multi	2052036314	large
26087941603320283	26	150	94.29	51.43	51	2204364	multi	2052036314	large
26087941603320283	27	150	94.29	22.86	36	2905915	multi	2052036314	large
26087941603320283	28	8	94.29	24.29	37	115239	multi	2052036314	large
26087941603320283	29	150	94.29	57.14	25	1745425	multi	2052036314	large
26087941603320283	30	150	94.29	44.29	36	2003056	multi	2052036314	large
26087941603320283	31	86	94.29	40	68	1160846	multi	2052036314	large
26087941603320283	32	30	94.29	34.29	69	405947	multi	2052036314	large
26087941603320283	33	150	95.71	55.71	34	1821643	multi	2052036314	large
26087941603320283	34	17	95.71	28.57	50	363600	multi	2052036314	large
26087941603320283	35	150	97.14	64.29	105	1588845	multi	2052036314	large
26087941603320283	36	150	97.14	17.14	22	2923105	multi	2052036314	large
26087941603320283	37	116	97.14	65.71	81	2169158	multi	2052036314	large
26087941603320283	38	150	97.14	48.57	74	2104872	multi	2052036314	large
26087941603320283	39	150	97.14	52.86	57	1875464	multi	2052036314	large
26087941603320283	40	150	97.14	44.29	81	1690403	multi	2052036314	large
26087941603320283	41	6	97.14	11.43	13	73047	multi	2052036314	large
26087941603320283	42	150	98.57	70	154	2468190	multi	2052036314	large
26087941603320283	43	150	98.57	44.29	96	842638	multi	2052036314	large
26087941603320283	44	12	98.57	14.29	20	158502	multi	2052036314	large
26087941603320283	45	150	98.57	57.14	60	2048918	multi	2052036314	large
26087941603320283	46	150	98.57	57.14	55	1497238	multi	2052036314	large
26087941603320283	47	150	98.57	51.43	66	1008166	multi	2052036314	large
26087941603320283	48	150	98.57	68.57	98	2372721	multi	2052036314	large
26087941603320283	49	150	98.57	55.71	59	1419719	multi	2052036314	large
26087941603320283	50	150	98.57	25.71	-632	2111431	multi	2052036314	large
26103423917733151	1	150	42.86	42.86	40	958659	multi	2052036314	large
26103423917733151	2	26	48.57	37.14	61	382622	multi	2052036314	large
26103423917733151	3	67	54.29	41.43	84	1315869	multi	2052036314	large
26103423917733151	4	10	54.29	21.43	30	167583	multi	2052036314	large
26103423917733151	5	150	54.29	22.86	36	202124	multi	2052036314	large
26103423917733151	6	150	54.29	17.14	22	2932332	multi	2052036314	large
26103423917733151	7	150	60	51.43	11	2292440	multi	2052036314	large
26103423917733151	8	150	60	31.43	67	2270682	multi	2052036314	large
26103423917733151	9	135	71.43	65.71	51	2402474	multi	2052036314	large
26103423917733151	10	150	75.71	61.43	83	1865292	multi	2052036314	large
26103423917733151	11	150	81.43	61.43	78	2262626	multi	2052036314	large
26103423917733151	12	150	85.71	74.29	92	2660303	multi	2052036314	large
26103423917733151	13	29	85.71	31.43	57	550145	multi	2052036314	large
26103423917733151	14	150	87.14	40	53	1463940	multi	2052036314	large
26103423917733151	15	150	87.14	61.43	73	2164636	multi	2052036314	large
26103423917733151	16	150	87.14	38.57	72	2750522	multi	2052036314	large
26103423917733151	17	79	87.14	41.43	89	670556	multi	2052036314	large
26103423917733151	18	17	87.14	35.71	65	316852	multi	2052036314	large
26103423917733151	19	11	87.14	21.43	35	214983	multi	2052036314	large
26103423917733151	20	150	87.14	55.71	104	2373903	multi	2052036314	large
26103423917733151	21	7	87.14	21.43	35	129219	multi	2052036314	large
26103423917733151	22	150	88.57	64.29	115	2055822	multi	2052036314	large
26103423917733151	23	25	88.57	34.29	64	482294	multi	2052036314	large
26103423917733151	24	150	88.57	30	31	2885509	multi	2052036314	large
26103423917733151	25	72	88.57	47.14	78	1336979	multi	2052036314	large
26103423917733151	26	150	88.57	27.14	49	2672516	multi	2052036314	large
26103423917733151	27	150	88.57	60	42	2474930	multi	2052036314	large
26103423917733151	28	150	88.57	45.71	47	1468736	multi	2052036314	large
26103423917733151	29	150	88.57	22.86	46	2705612	multi	2052036314	large
26103423917733151	30	150	88.57	52.86	82	2086529	multi	2052036314	large
26103423917733151	31	150	88.57	61.43	63	2235610	multi	2052036314	large
26103423917733151	32	150	88.57	27.14	29	2554169	multi	2052036314	large
26103423917733151	33	18	88.57	34.29	69	296360	multi	2052036314	large
26103423917733151	34	150	88.57	47.14	98	2051694	multi	2052036314	large
26103423917733151	35	150	88.57	61.43	48	1620885	multi	2052036314	large
26103423917733151	36	150	88.57	45.71	-118	2280984	multi	2052036314	large
26103423917733151	37	150	88.57	17.14	-8	2799443	multi	2052036314	large
26103423917733151	38	150	88.57	35.71	25	882897	multi	2052036314	large
26103423917733151	39	150	88.57	45.71	87	1500504	multi	2052036314	large
26103423917733151	40	150	88.57	61.43	108	2010655	multi	2052036314	large
26103423917733151	41	62	88.57	51.43	86	968537	multi	2052036314	large
26103423917733151	42	150	88.57	50	40	2031500	multi	2052036314	large
26103423917733151	43	150	88.57	40	68	1855763	multi	2052036314	large
26103423917733151	44	42	88.57	27.14	44	343904	multi	2052036314	large
26103423917733151	45	60	88.57	41.43	89	1057785	multi	2052036314	large
26103423917733151	46	150	88.57	45.71	87	3048107	multi	2052036314	large
26103423917733151	47	18	88.57	35.71	70	363826	multi	2052036314	large
26103423917733151	48	150	88.57	54.29	28	1824875	multi	2052036314	large
26103423917733151	49	48	88.57	48.57	94	920627	multi	2052036314	large
26103423917733151	50	150	88.57	68.57	98	2145743	multi	2052036314	large
26176990240654811	1	5	20	14.29	25	73677	multi	2052036314	large
26176990240654811	2	150	55.71	55.71	-6	2267391	multi	2052036314	large
26176990240654811	3	150	62.86	52.86	47	2741347	multi	2052036314	large
26176990240654811	4	150	67.14	48.57	79	1534416	multi	2052036314	large
26176990240654811	5	150	68.57	35.71	55	2050429	multi	2052036314	large
26176990240654811	6	150	70	62.86	24	1831992	multi	2052036314	large
26176990240654811	7	0	70	0	0	0	multi	2052036314	large
26176990240654811	8	150	71.43	60	77	2805101	multi	2052036314	large
26176990240654811	9	19	71.43	20	39	239802	multi	2052036314	large
26176990240654811	10	150	71.43	55.71	24	1525351	multi	2052036314	large
26176990240654811	11	150	72.86	58.57	136	1598600	multi	2052036314	large
26176990240654811	12	150	72.86	32.86	63	2990208	multi	2052036314	large
26176990240654811	13	150	72.86	45.71	12	1675182	multi	2052036314	large
26176990240654811	14	150	72.86	35.71	35	2987095	multi	2052036314	large
26176990240654811	15	55	74.29	54.29	108	881722	multi	2052036314	large
26176990240654811	16	5	74.29	17.14	22	66874	multi	2052036314	large
26176990240654811	17	150	74.29	48.57	94	2922134	multi	2052036314	large
26176990240654811	18	150	74.29	44.29	86	2978843	multi	2052036314	large
26176990240654811	19	150	74.29	34.29	59	2146276	multi	2052036314	large
26176990240654811	20	150	74.29	45.71	87	2892395	multi	2052036314	large
26176990240654811	21	150	78.57	65.71	111	2347119	multi	2052036314	large
26176990240654811	22	150	78.57	45.71	62	1774271	multi	2052036314	large
26176990240654811	23	150	82.86	58.57	66	2074593	multi	2052036314	large
26176990240654811	24	150	84.29	44.29	56	1655328	multi	2052036314	large
26176990240654811	25	150	84.29	57.14	90	2204075	multi	2052036314	large
26176990240654811	26	150	84.29	64.29	100	1716002	multi	2052036314	large
26176990240654811	27	150	84.29	61.43	58	2389592	multi	2052036314	large
26176990240654811	28	150	84.29	45.71	67	2317617	multi	2052036314	large
26176990240654811	29	150	84.29	54.29	78	1206378	multi	2052036314	large
26176990240654811	30	150	84.29	47.14	78	823963	multi	2052036314	large
26176990240654811	31	150	84.29	4.29	3	1080918	multi	2052036314	large
26176990240654811	32	14	84.29	15.71	26	269043	multi	2052036314	large
26176990240654811	33	150	84.29	44.29	61	1140905	multi	2052036314	large
26176990240654811	34	150	84.29	54.29	83	1808628	multi	2052036314	large
26176990240654811	35	150	84.29	30	51	2869902	multi	2052036314	large
26176990240654811	36	11	84.29	25.71	43	156165	multi	2052036314	large
26176990240654811	37	150	84.29	52.86	82	1336040	multi	2052036314	large
26176990240654811	38	150	84.29	48.57	84	2938276	multi	2052036314	large
26176990240654811	39	11	84.29	24.29	37	175036	multi	2052036314	large
26176990240654811	40	150	84.29	64.29	90	1346932	multi	2052036314	large
26176990240654811	41	150	84.29	47.14	43	2244788	multi	2052036314	large
26176990240654811	42	150	84.29	17.14	22	2798862	multi	2052036314	large
26176990240654811	43	150	84.29	61.43	43	2182902	multi	2052036314	large
26176990240654811	44	150	84.29	48.57	74	2423383	multi	2052036314	large
26176990240654811	45	150	84.29	61.43	78	2103995	multi	2052036314	large
26176990240654811	46	8	84.29	14.29	20	70739	multi	2052036314	large
26176990240654811	47	41	84.29	47.14	83	830211	multi	2052036314	large
26176990240654811	48	150	84.29	41.43	64	1963699	multi	2052036314	large
26176990240654811	49	150	84.29	44.29	26	2738434	multi	2052036314	large
26176990240654811	50	8	84.29	24.29	42	152780	multi	2052036314	large
26185667430858202	1	150	17.14	17.14	37	1335255	multi	2052036314	large
26185667430858202	2	150	40	37.14	61	2820758	multi	2052036314	large
26185667430858202	3	150	61.43	47.14	83	2221623	multi	2052036314	large
26185667430858202	4	150	75.71	68.57	43	2557286	multi	2052036314	large
26185667430858202	5	150	75.71	35.71	-10	1553359	multi	2052036314	large
26185667430858202	6	150	75.71	58.57	101	1965125	multi	2052036314	large
26185667430858202	7	150	75.71	44.29	-14	1758050	multi	2052036314	large
26185667430858202	8	150	77.14	54.29	73	1906857	multi	2052036314	large
26185667430858202	9	15	77.14	20	29	271659	multi	2052036314	large
26185667430858202	10	150	77.14	50	-25	2546168	multi	2052036314	large
26185667430858202	11	150	77.14	35.71	-50	2710616	multi	2052036314	large
26185667430858202	12	150	77.14	44.29	36	1586293	multi	2052036314	large
26185667430858202	13	150	80	52.86	122	2299237	multi	2052036314	large
26185667430858202	14	150	80	50	125	2178565	multi	2052036314	large
26185667430858202	15	150	80	52.86	117	2169132	multi	2052036314	large
26185667430858202	16	150	80	52.86	52	1738304	multi	2052036314	large
26185667430858202	17	150	80	37.14	76	2277533	multi	2052036314	large
26185667430858202	18	27	80	32.86	58	482260	multi	2052036314	large
26185667430858202	19	18	80	37.14	66	256996	multi	2052036314	large
26185667430858202	20	150	80	54.29	53	1504666	multi	2052036314	large
26185667430858202	21	150	80	51.43	-394	2296536	multi	2052036314	large
26185667430858202	22	150	80	37.14	71	1919797	multi	2052036314	large
26185667430858202	23	43	80	31.43	57	400688	multi	2052036314	large
26185667430858202	24	150	80	45.71	77	888199	multi	2052036314	large
26185667430858202	25	44	80	34.29	64	638397	multi	2052036314	large
26185667430858202	26	12	80	25.71	53	179823	multi	2052036314	large
26185667430858202	27	80	80	38.57	67	847268	multi	2052036314	large
26185667430858202	28	150	82.86	72.86	66	2209951	multi	2052036314	large
26185667430858202	29	27	82.86	31.43	62	560137	multi	2052036314	large
26185667430858202	30	150	82.86	45.71	57	1620914	multi	2052036314	large
26185667430858202	31	150	82.86	48.57	64	1144003	multi	2052036314	large
26185667430858202	32	99	82.86	51.43	56	1743442	multi	2052036314	large
26185667430858202	33	150	82.86	40	28	916285	multi	2052036314	large
26185667430858202	34	150	82.86	52.86	77	1604890	multi	2052036314	large
26185667430858202	35	150	82.86	48.57	89	1875038	multi	2052036314	large
26185667430858202	36	150	82.86	52.86	57	1646284	multi	2052036314	large
26185667430858202	37	150	82.86	42.86	85	1950736	multi	2052036314	large
26185667430858202	38	150	82.86	58.57	36	1960252	multi	2052036314	large
26185667430858202	39	12	82.86	22.86	36	184482	multi	2052036314	large
26185667430858202	40	150	82.86	57.14	90	2019021	multi	2052036314	large
26185667430858202	41	150	82.86	44.29	66	1629808	multi	2052036314	large
26185667430858202	42	150	82.86	62.86	94	2022012	multi	2052036314	large
26185667430858202	43	150	82.86	50	30	2332849	multi	2052036314	large
26185667430858202	44	150	82.86	44.29	46	1592740	multi	2052036314	large
26185667430858202	45	150	82.86	41.43	39	1206968	multi	2052036314	large
26185667430858202	46	150	92.86	81.43	132	1786606	multi	2052036314	large
26185667430858202	47	150	92.86	45.71	77	1628315	multi	2052036314	large
26185667430858202	48	150	92.86	51.43	106	2006037	multi	2052036314	large
26185667430858202	49	150	92.86	48.57	44	1651177	multi	2052036314	large
26185667430858202	50	150	92.86	54.29	83	1811656	multi	2052036314	large
24456694368291055	1	200	20.67	20.67	-203	4063238	single	1288892158	extreme
24456694368291055	2	200	24.33	20.67	-113	4327655	single	1288892158	extreme
24456694368291055	3	200	25	23.67	-69	4482430	single	1288892158	extreme
24456694368291055	4	200	26	21.67	-75	4000273	single	1288892158	extreme
24456694368291055	5	200	28.33	26	-52	4383562	single	1288892158	extreme
24456694368291055	6	200	28.67	24.67	-11	4365906	single	1288892158	extreme
24456694368291055	7	200	28.67	22.33	-188	5278335	single	1288892158	extreme
24456694368291055	8	200	29	23.33	95	4309201	single	1288892158	extreme
24456694368291055	9	200	30	23.67	-54	4896584	single	1288892158	extreme
24456694368291055	10	200	32.33	29.67	59	4000556	single	1288892158	extreme
24456694368291055	11	149	32.33	22	6	3466172	single	1288892158	extreme
24456694368291055	12	200	32.67	22.33	-133	4616937	single	1288892158	extreme
24456694368291055	13	200	32.67	23.67	1	4190435	single	1288892158	extreme
24456694368291055	14	32	32.67	14	102	817555	single	1288892158	extreme
24456694368291055	15	65	32.67	20.67	152	1719477	single	1288892158	extreme
24456694368291055	16	200	32.67	22.33	-88	4848205	single	1288892158	extreme
24456694368291055	17	200	32.67	25.67	-68	5240514	single	1288892158	extreme
24456694368291055	18	200	32.67	27.33	17	4645966	single	1288892158	extreme
24456694368291055	19	6	32.67	8.33	40	103802	single	1288892158	extreme
24456694368291055	20	200	33.67	26	83	4064352	single	1288892158	extreme
24456694368291055	21	200	33.67	19	-43	4003030	single	1288892158	extreme
24456694368291055	22	200	33.67	21.67	-35	4411605	single	1288892158	extreme
24456694368291055	23	200	33.67	21	-82	4589257	single	1288892158	extreme
24456694368291055	24	200	33.67	20	-15	3483544	single	1288892158	extreme
24456694368291055	25	54	33.67	15.67	107	1163981	single	1288892158	extreme
24456694368291055	26	200	35	31	43	5044881	single	1288892158	extreme
24456694368291055	27	200	35	20.33	21	3770047	single	1288892158	extreme
24456694368291055	28	200	35	21.33	-96	4728854	single	1288892158	extreme
24456694368291055	29	200	35	22	36	3985592	single	1288892158	extreme
24456694368291055	30	200	35	20	20	3871389	single	1288892158	extreme
24456694368291055	31	200	35	25	20	4326047	single	1288892158	extreme
24456694368291055	32	16	35	10.33	61	227093	single	1288892158	extreme
24456694368291055	33	200	35	26.33	79	4931921	single	1288892158	extreme
24456694368291055	34	200	35	22.67	-87	4535399	single	1288892158	extreme
24456694368291055	35	200	35	24.33	8	4925806	single	1288892158	extreme
24456694368291055	36	200	35	19.33	28	3535313	single	1288892158	extreme
24456694368291055	37	200	35	22.33	57	4535546	single	1288892158	extreme
24456694368291055	38	36	35	15.67	122	841641	single	1288892158	extreme
24456694368291055	39	200	35	23	54	4403989	single	1288892158	extreme
24456694368291055	40	200	35	31	153	5183514	single	1288892158	extreme
24456694368291055	41	200	35	20.33	11	4223282	single	1288892158	extreme
24456694368291055	42	200	35	28	164	3811779	single	1288892158	extreme
24456694368291055	43	16	35	10	65	286465	single	1288892158	extreme
24456694368291055	44	5	35	8	39	99010	single	1288892158	extreme
24456694368291055	45	200	35.67	28.67	31	4922096	single	1288892158	extreme
24456694368291055	46	200	35.67	21.67	-65	5470627	single	1288892158	extreme
24456694368291055	47	200	35.67	22.33	-128	5123796	single	1288892158	extreme
24456694368291055	48	200	35.67	24.67	-11	4209835	single	1288892158	extreme
24456694368291055	49	60	35.67	15.33	91	780260	single	1288892158	extreme
24456694368291055	50	200	35.67	24	82	4193291	single	1288892158	extreme
24457424875084877	1	200	24.67	24.67	-66	4953647	single	1288892158	extreme
24457424875084877	2	5	24.67	5	20	96424	single	1288892158	extreme
24457424875084877	3	88	24.67	18.33	60	2224253	single	1288892158	extreme
24457424875084877	4	200	29.67	28.33	-80	5414945	single	1288892158	extreme
24457424875084877	5	200	29.67	23.33	-75	4204834	single	1288892158	extreme
24457424875084877	6	200	29.67	20.33	-129	3871369	single	1288892158	extreme
24457424875084877	7	200	30	28	-51	5043788	single	1288892158	extreme
24457424875084877	8	200	30.33	25.33	1	4612705	single	1288892158	extreme
24457424875084877	9	200	31.33	24	-33	4479938	single	1288892158	extreme
24457424875084877	10	17	31.33	9.33	53	325596	single	1288892158	extreme
24457424875084877	11	20	31.33	9.67	64	529468	single	1288892158	extreme
24457424875084877	12	19	31.33	13	84	469471	single	1288892158	extreme
24457424875084877	13	157	31.33	20.33	-14	3007513	single	1288892158	extreme
24457424875084877	14	200	32	23	-1	3907396	single	1288892158	extreme
24457424875084877	15	200	32	24.33	-32	4171007	single	1288892158	extreme
24457424875084877	16	200	32	24	67	4258137	single	1288892158	extreme
24457424875084877	17	200	32	20.33	-79	4249779	single	1288892158	extreme
24457424875084877	18	200	32.67	25.67	32	4565597	single	1288892158	extreme
24457424875084877	19	200	32.67	30.33	176	4933039	single	1288892158	extreme
24457424875084877	20	200	32.67	21	23	3953770	single	1288892158	extreme
24457424875084877	21	11	32.67	8.33	40	123758	single	1288892158	extreme
24457424875084877	22	200	32.67	25.33	96	4320282	single	1288892158	extreme
24457424875084877	23	46	32.67	12.67	63	736577	single	1288892158	extreme
24457424875084877	24	200	33	27	21	4741162	single	1288892158	extreme
24457424875084877	25	200	33	22.33	-53	5355917	single	1288892158	extreme
24457424875084877	26	200	33	20.67	-48	4284413	single	1288892158	extreme
24457424875084877	27	4	33	7	31	62811	single	1288892158	extreme
24457424875084877	28	192	33	22.33	-18	4179297	single	1288892158	extreme
24457424875084877	29	200	33	24.33	8	4173557	single	1288892158	extreme
24457424875084877	30	200	33	28.67	96	3919041	single	1288892158	extreme
24457424875084877	31	200	33	19.33	-52	3767669	single	1288892158	extreme
24457424875084877	32	200	33	20.67	-53	4337519	single	1288892158	extreme
24457424875084877	33	200	33	25	15	4592519	single	1288892158	extreme
24457424875084877	34	200	33	23	-11	3857549	single	1288892158	extreme
24457424875084877	35	200	33	27.33	52	4257930	single	1288892158	extreme
24457424875084877	36	200	33	30.33	121	5214007	single	1288892158	extreme
24457424875084877	37	200	33	22	41	4521573	single	1288892158	extreme
24457424875084877	38	200	33	21.67	55	3291397	single	1288892158	extreme
24457424875084877	39	146	33	22.33	97	2966607	single	1288892158	extreme
24457424875084877	40	5	33	9.33	43	88890	single	1288892158	extreme
24457424875084877	41	200	33.33	26	63	4440839	single	1288892158	extreme
24457424875084877	42	200	33.33	26.33	119	4463162	single	1288892158	extreme
24457424875084877	43	56	33.33	20	115	1267465	single	1288892158	extreme
24457424875084877	44	6	33.33	6.67	35	76188	single	1288892158	extreme
24457424875084877	45	200	33.33	24.67	-71	4866178	single	1288892158	extreme
24457424875084877	46	200	33.33	19.33	-2	4414491	single	1288892158	extreme
24457424875084877	47	200	33.33	21.33	99	4142006	single	1288892158	extreme
24457424875084877	48	200	33.33	21.67	15	4398311	single	1288892158	extreme
24457424875084877	49	200	33.33	23.67	41	4769056	single	1288892158	extreme
24457424875084877	50	4	33.33	6	28	44110	single	1288892158	extreme
24631979466720260	1	42	16.67	16.67	95	1078701	single	1288892158	extreme
24631979466720260	2	200	20.67	20.67	-108	4339050	single	1288892158	extreme
24631979466720260	3	200	23.33	21	-52	4411726	single	1288892158	extreme
24631979466720260	4	200	25.67	21.33	-136	4330359	single	1288892158	extreme
24631979466720260	5	200	27	23.33	-70	4698112	single	1288892158	extreme
24631979466720260	6	200	28	25	-55	4524902	single	1288892158	extreme
24631979466720260	7	56	28	17.33	97	1179289	single	1288892158	extreme
24631979466720260	8	98	28	20	0	2046685	single	1288892158	extreme
24631979466720260	9	200	28	18.67	-34	3659142	single	1288892158	extreme
24631979466720260	10	115	28	17.33	67	2129386	single	1288892158	extreme
24631979466720260	11	200	30.67	25.67	-28	3683662	single	1288892158	extreme
24631979466720260	12	200	30.67	23.67	-34	3759190	single	1288892158	extreme
24631979466720260	13	200	30.67	20	-30	3832214	single	1288892158	extreme
24631979466720260	14	59	30.67	14.33	63	1041324	single	1288892158	extreme
24631979466720260	15	61	30.67	17.67	133	1223363	single	1288892158	extreme
24631979466720260	16	16	30.67	17.67	108	382975	single	1288892158	extreme
24631979466720260	17	44	30.67	17	126	1122374	single	1288892158	extreme
24631979466720260	18	7	30.67	9.67	49	89813	single	1288892158	extreme
24631979466720260	19	200	30.67	22	-149	4060681	single	1288892158	extreme
24631979466720260	20	200	30.67	21.67	10	3922141	single	1288892158	extreme
24631979466720260	21	36	30.67	13.33	80	343161	single	1288892158	extreme
24631979466720260	22	200	30.67	19	-93	4341670	single	1288892158	extreme
24631979466720260	23	200	31	23.33	-30	4195832	single	1288892158	extreme
24631979466720260	24	17	31	9	67	421291	single	1288892158	extreme
24631979466720260	25	200	31.33	24.67	29	4356977	single	1288892158	extreme
24631979466720260	26	200	31.33	23	19	4071332	single	1288892158	extreme
24631979466720260	27	200	31.33	23.67	11	4078571	single	1288892158	extreme
24631979466720260	28	200	31.33	18.67	-99	3754670	single	1288892158	extreme
24631979466720260	29	4	31.33	5.67	22	33444	single	1288892158	extreme
24631979466720260	30	200	31.33	21.67	-20	4639076	single	1288892158	extreme
24631979466720260	31	200	31.33	23.67	-9	4171802	single	1288892158	extreme
24631979466720260	32	200	31.33	22	-29	4801834	single	1288892158	extreme
24631979466720260	33	200	31.33	26	53	4261815	single	1288892158	extreme
24631979466720260	34	200	31.33	19	27	3580614	single	1288892158	extreme
24631979466720260	35	200	31.33	23	-11	4034060	single	1288892158	extreme
24631979466720260	36	200	31.33	19	-53	3419038	single	1288892158	extreme
24631979466720260	37	200	32.67	23.67	16	4837617	single	1288892158	extreme
24631979466720260	38	52	32.67	15.33	86	1418182	single	1288892158	extreme
24631979466720260	39	200	32.67	26	-2	4695254	single	1288892158	extreme
24631979466720260	40	200	32.67	18.67	51	4446554	single	1288892158	extreme
24631979466720260	41	200	33.67	30	175	4756344	single	1288892158	extreme
24631979466720260	42	200	33.67	26	63	4373030	single	1288892158	extreme
24631979466720260	43	200	33.67	23	24	4285448	single	1288892158	extreme
24631979466720260	44	200	35	27	101	3857555	single	1288892158	extreme
24631979466720260	45	200	35	24	92	4293847	single	1288892158	extreme
24631979466720260	46	200	35.33	26	98	3936266	single	1288892158	extreme
24631979466720260	47	200	35.67	26	28	4093824	single	1288892158	extreme
24631979466720260	48	200	35.67	25	25	4259770	single	1288892158	extreme
24631979466720260	49	45	35.67	20.67	142	1118936	single	1288892158	extreme
24631979466720260	50	200	35.67	23	29	4060847	single	1288892158	extreme
24648432771144983	1	200	21	21	-137	5199200	single	1288892158	extreme
24648432771144983	2	200	28.33	27.33	-38	5002822	single	1288892158	extreme
24648432771144983	3	200	28.67	23	-146	4375680	single	1288892158	extreme
24648432771144983	4	8	28.67	9	42	108460	single	1288892158	extreme
24648432771144983	5	200	30.33	25.33	-89	4669630	single	1288892158	extreme
24648432771144983	6	200	32.67	25.67	-3	4378836	single	1288892158	extreme
24648432771144983	7	200	32.67	18	-81	4007869	single	1288892158	extreme
24648432771144983	8	200	32.67	24	-8	4535511	single	1288892158	extreme
24648432771144983	9	200	32.67	21	-57	4970589	single	1288892158	extreme
24648432771144983	10	200	33	26	-42	4988613	single	1288892158	extreme
24648432771144983	11	4	33	7	31	52724	single	1288892158	extreme
24648432771144983	12	200	33	21	-162	4148911	single	1288892158	extreme
24648432771144983	13	200	33.33	23.33	5	4824746	single	1288892158	extreme
24648432771144983	14	200	33.33	20.67	-63	4891885	single	1288892158	extreme
24648432771144983	15	200	33.33	21	-127	4606390	single	1288892158	extreme
24648432771144983	16	7	33.33	9.33	43	119347	single	1288892158	extreme
24648432771144983	17	200	33.67	28	4	4992255	single	1288892158	extreme
24648432771144983	18	200	33.67	26	48	4142386	single	1288892158	extreme
24648432771144983	19	5	33.67	7.33	37	63481	single	1288892158	extreme
24648432771144983	20	200	33.67	22	51	4032670	single	1288892158	extreme
24648432771144983	21	200	34	24.67	-11	3663224	single	1288892158	extreme
24648432771144983	22	200	34	25.67	-13	4690965	single	1288892158	extreme
24648432771144983	23	200	34	22.33	17	4254673	single	1288892158	extreme
24648432771144983	24	200	34	25	-100	5331712	single	1288892158	extreme
24648432771144983	25	200	34	29	32	5124832	single	1288892158	extreme
24648432771144983	26	200	34	24	-13	4911920	single	1288892158	extreme
24648432771144983	27	200	34	24.33	-57	5136637	single	1288892158	extreme
24648432771144983	28	200	34	22	6	4403062	single	1288892158	extreme
24648432771144983	29	200	34	22.33	57	4023602	single	1288892158	extreme
24648432771144983	30	200	34	23.33	20	4662331	single	1288892158	extreme
24648432771144983	31	200	34	22	6	4045313	single	1288892158	extreme
24648432771144983	32	200	34	24.67	-1	4940375	single	1288892158	extreme
24648432771144983	33	200	34.33	23.67	51	4655782	single	1288892158	extreme
24648432771144983	34	200	34.33	25.67	107	5306878	single	1288892158	extreme
24648432771144983	35	200	34.33	25.33	-44	4902636	single	1288892158	extreme
24648432771144983	36	200	34.67	25	-75	5029537	single	1288892158	extreme
24648432771144983	37	200	34.67	28.33	85	5095447	single	1288892158	extreme
24648432771144983	38	200	34.67	19.33	-7	5301402	single	1288892158	extreme
24648432771144983	39	200	34.67	24	72	4045718	single	1288892158	extreme
24648432771144983	40	200	34.67	22.67	23	3913621	single	1288892158	extreme
24648432771144983	41	20	34.67	10.67	52	193039	single	1288892158	extreme
24648432771144983	42	200	34.67	24	-18	3477762	single	1288892158	extreme
24648432771144983	43	200	35.33	23.67	96	4084728	single	1288892158	extreme
24648432771144983	44	127	35.33	20.67	72	2574943	single	1288892158	extreme
24648432771144983	45	200	35.33	18.33	45	4219156	single	1288892158	extreme
24648432771144983	46	200	35.33	20.67	47	4055350	single	1288892158	extreme
24648432771144983	47	200	35.33	24.33	18	4016118	single	1288892158	extreme
24648432771144983	48	200	35.33	22.67	-27	3836732	single	1288892158	extreme
24648432771144983	49	7	35.33	5.33	26	52155	single	1288892158	extreme
24648432771144983	50	200	35.33	24.67	29	4611420	single	1288892158	extreme
24800051234739326	1	9	11.67	10.67	52	229966	single	1288892158	extreme
24800051234739326	2	200	23.33	23.33	-135	4797346	single	1288892158	extreme
24800051234739326	3	15	23.33	9.33	48	283378	single	1288892158	extreme
24800051234739326	4	17	23.33	8.33	30	329002	single	1288892158	extreme
24800051234739326	5	200	25	21.67	-185	4643249	single	1288892158	extreme
24800051234739326	6	200	25.67	22.67	-82	4639669	single	1288892158	extreme
24800051234739326	7	200	29	25.33	-124	4388305	single	1288892158	extreme
24800051234739326	8	200	32	27	-149	4898827	single	1288892158	extreme
24800051234739326	9	200	32	22.67	-157	4416626	single	1288892158	extreme
24800051234739326	10	200	32.33	23	-196	4149876	single	1288892158	extreme
24800051234739326	11	155	32.67	25.67	37	3656080	single	1288892158	extreme
24800051234739326	12	200	32.67	23.67	-89	4264581	single	1288892158	extreme
24800051234739326	13	6	32.67	9.33	48	96233	single	1288892158	extreme
24800051234739326	14	56	32.67	19.67	129	1397478	single	1288892158	extreme
24800051234739326	15	200	32.67	25	-25	4000855	single	1288892158	extreme
24800051234739326	16	200	32.67	25.33	-29	4005414	single	1288892158	extreme
24800051234739326	17	200	34	27.67	-7	5035823	single	1288892158	extreme
24800051234739326	18	200	34	22.33	-93	4790657	single	1288892158	extreme
24800051234739326	19	200	34	23	44	4327853	single	1288892158	extreme
24800051234739326	20	200	34	23	-6	4096483	single	1288892158	extreme
24800051234739326	21	200	34	20.67	-128	4762487	single	1288892158	extreme
24800051234739326	22	24	34	10.67	62	302460	single	1288892158	extreme
24800051234739326	23	200	34	23	-11	5000537	single	1288892158	extreme
24800051234739326	24	200	34	19	-278	5748349	single	1288892158	extreme
24800051234739326	25	200	34	24.33	63	4536747	single	1288892158	extreme
24800051234739326	26	200	34	27.33	42	4406102	single	1288892158	extreme
24800051234739326	27	10	34	6	33	84871	single	1288892158	extreme
24800051234739326	28	200	34	24.67	19	4619796	single	1288892158	extreme
24800051234739326	29	41	34	14.67	84	951159	single	1288892158	extreme
24800051234739326	30	12	34	10.67	57	194435	single	1288892158	extreme
24800051234739326	31	200	34.33	27.67	73	4124611	single	1288892158	extreme
24800051234739326	32	200	34.33	19.67	19	3793029	single	1288892158	extreme
24800051234739326	33	200	34.33	23.67	16	4437122	single	1288892158	extreme
24800051234739326	34	200	34.33	20.67	-38	4655973	single	1288892158	extreme
24800051234739326	35	120	34.33	20.33	81	2178612	single	1288892158	extreme
24800051234739326	36	200	34.33	24.67	59	4052211	single	1288892158	extreme
24800051234739326	37	200	34.33	25.67	97	4178527	single	1288892158	extreme
24800051234739326	38	20	34.33	10.33	66	489854	single	1288892158	extreme
24800051234739326	39	19	34.33	11.33	74	380826	single	1288892158	extreme
24800051234739326	40	200	34.33	22.67	-22	3847168	single	1288892158	extreme
24800051234739326	41	200	34.33	23	-11	3805640	single	1288892158	extreme
24800051234739326	42	200	34.33	22.67	63	4537290	single	1288892158	extreme
24800051234739326	43	200	34.33	26.33	-6	5310091	single	1288892158	extreme
24800051234739326	44	6	34.33	6.33	34	125183	single	1288892158	extreme
24800051234739326	45	200	34.33	23.67	31	4989927	single	1288892158	extreme
24800051234739326	46	200	34.33	22.33	17	4798040	single	1288892158	extreme
24800051234739326	47	200	34.33	21	108	4152824	single	1288892158	extreme
24800051234739326	48	200	34.33	19.67	-31	2931701	single	1288892158	extreme
24800051234739326	49	200	34.33	21.67	5	3644513	single	1288892158	extreme
24800051234739326	50	200	34.33	24.67	149	3321548	single	1288892158	extreme
24851645535833626	1	200	20.33	20.33	-159	4774385	single	1288892158	extreme
24851645535833626	2	200	23.67	22.33	-158	4241616	single	1288892158	extreme
24851645535833626	3	200	32.33	29	-73	5057084	single	1288892158	extreme
24851645535833626	4	200	32.67	24.67	-86	4746601	single	1288892158	extreme
24851645535833626	5	200	32.67	22	-184	4998833	single	1288892158	extreme
24851645535833626	6	5	32.67	7.33	32	95743	single	1288892158	extreme
24851645535833626	7	200	33	24	-113	4441012	single	1288892158	extreme
24851645535833626	8	200	33	24.33	-127	4171814	single	1288892158	extreme
24851645535833626	9	129	33	19.67	14	2993325	single	1288892158	extreme
24851645535833626	10	60	33	19.33	118	1362926	single	1288892158	extreme
24851645535833626	11	200	33	22.33	-88	4783728	single	1288892158	extreme
24851645535833626	12	200	33.33	24	-83	4477532	single	1288892158	extreme
24851645535833626	13	200	33.33	24.67	-16	4590560	single	1288892158	extreme
24851645535833626	14	200	33.33	18	-91	3866991	single	1288892158	extreme
24851645535833626	15	200	33.33	25.33	-19	4797653	single	1288892158	extreme
24851645535833626	16	200	33.33	25.67	-53	4258668	single	1288892158	extreme
24851645535833626	17	200	33.33	22.67	23	4345855	single	1288892158	extreme
24851645535833626	18	200	33.33	23.33	-155	4824938	single	1288892158	extreme
24851645535833626	19	200	33.67	25	35	5207435	single	1288892158	extreme
24851645535833626	20	200	33.67	24.67	-16	4791064	single	1288892158	extreme
24851645535833626	21	200	33.67	21.33	-166	4606015	single	1288892158	extreme
24851645535833626	22	200	33.67	23.33	20	4234025	single	1288892158	extreme
24851645535833626	23	200	33.67	21	-127	4852724	single	1288892158	extreme
24851645535833626	24	200	33.67	21	-47	4760835	single	1288892158	extreme
24851645535833626	25	200	33.67	19	-203	5209502	single	1288892158	extreme
24851645535833626	26	200	33.67	21	28	5182661	single	1288892158	extreme
24851645535833626	27	200	33.67	20.67	12	4061212	single	1288892158	extreme
24851645535833626	28	200	33.67	23.67	-114	4806006	single	1288892158	extreme
24851645535833626	29	90	33.67	23	154	2292373	single	1288892158	extreme
24851645535833626	30	55	33.67	13	54	984704	single	1288892158	extreme
24851645535833626	31	200	33.67	25.33	6	5298955	single	1288892158	extreme
24851645535833626	32	200	33.67	30.33	116	4947822	single	1288892158	extreme
24851645535833626	33	2	33.67	2	11	6864	single	1288892158	extreme
24851645535833626	34	200	33.67	24.33	-87	4694870	single	1288892158	extreme
24851645535833626	35	200	33.67	25.67	52	4874634	single	1288892158	extreme
24851645535833626	36	200	33.67	24	32	4348930	single	1288892158	extreme
24851645535833626	37	200	34.33	31.67	160	4339863	single	1288892158	extreme
24851645535833626	38	200	34.33	25	70	4436542	single	1288892158	extreme
24851645535833626	39	187	34.33	17	-4	3278275	single	1288892158	extreme
24851645535833626	40	200	34.33	23	-51	4875130	single	1288892158	extreme
24851645535833626	41	200	34.33	25	45	4828315	single	1288892158	extreme
24851645535833626	42	200	34.67	25.67	77	4427396	single	1288892158	extreme
24851645535833626	43	200	34.67	24	132	4258385	single	1288892158	extreme
24851645535833626	44	200	34.67	26	-47	5002904	single	1288892158	extreme
24851645535833626	45	200	35	31.67	125	4612718	single	1288892158	extreme
24851645535833626	46	13	35	13.33	80	305049	single	1288892158	extreme
24851645535833626	47	200	35	25.67	52	4936676	single	1288892158	extreme
24851645535833626	48	200	35.33	27	41	4432309	single	1288892158	extreme
24851645535833626	49	200	35.33	27.33	72	4279988	single	1288892158	extreme
24851645535833626	50	200	35.33	21.67	-20	4215172	single	1288892158	extreme
24972507641008933	1	53	20.67	20.67	142	1339398	single	1288892158	extreme
24972507641008933	2	200	27	25	-105	4721376	single	1288892158	extreme
24972507641008933	3	200	28.33	25.33	-39	4903749	single	1288892158	extreme
24972507641008933	4	200	29.33	22.67	-222	4854388	single	1288892158	extreme
24972507641008933	5	200	29.33	23	24	3775513	single	1288892158	extreme
24972507641008933	6	200	29.33	24.33	-87	4632894	single	1288892158	extreme
24972507641008933	7	40	29.33	13.67	51	799222	single	1288892158	extreme
24972507641008933	8	200	30.33	25	-60	5173248	single	1288892158	extreme
24972507641008933	9	200	30.33	23	-101	4460845	single	1288892158	extreme
24972507641008933	10	161	30.33	17.67	13	2880100	single	1288892158	extreme
24972507641008933	11	200	31	28	-56	4572741	single	1288892158	extreme
24972507641008933	12	200	31	24	-28	4224429	single	1288892158	extreme
24972507641008933	13	200	31	21.67	-180	3761981	single	1288892158	extreme
24972507641008933	14	200	31.33	23.33	-15	4276259	single	1288892158	extreme
24972507641008933	15	200	32.67	21.67	-90	4269227	single	1288892158	extreme
24972507641008933	16	200	32.67	23.67	-44	5052416	single	1288892158	extreme
24972507641008933	17	200	33	22.33	-123	4953118	single	1288892158	extreme
24972507641008933	18	200	33	21.33	-11	4202543	single	1288892158	extreme
24972507641008933	19	200	33	20.67	-38	4518390	single	1288892158	extreme
24972507641008933	20	200	33	21.67	25	4084465	single	1288892158	extreme
24972507641008933	21	7	33	7	36	80839	single	1288892158	extreme
24972507641008933	22	18	33	11.67	60	438243	single	1288892158	extreme
24972507641008933	23	6	33	5	20	98357	single	1288892158	extreme
24972507641008933	24	200	33	25.67	27	4095877	single	1288892158	extreme
24972507641008933	25	200	33	25	-40	4732564	single	1288892158	extreme
24972507641008933	26	200	33	27	46	4655819	single	1288892158	extreme
24972507641008933	27	200	34	30.67	47	4740972	single	1288892158	extreme
24972507641008933	28	200	34	25.67	77	5100572	single	1288892158	extreme
24972507641008933	29	200	34	21.33	24	4193452	single	1288892158	extreme
24972507641008933	30	5	34	9	42	97459	single	1288892158	extreme
24972507641008933	31	200	34.33	26	13	4309117	single	1288892158	extreme
24972507641008933	32	139	34.33	23	49	3237620	single	1288892158	extreme
24972507641008933	33	200	34.33	24.33	23	4265195	single	1288892158	extreme
24972507641008933	34	200	34.33	26.33	69	4516596	single	1288892158	extreme
24972507641008933	35	200	34.33	25	30	5332242	single	1288892158	extreme
24972507641008933	36	200	34.33	26.67	-5	4382024	single	1288892158	extreme
24972507641008933	37	200	35.33	29	162	4917633	single	1288892158	extreme
24972507641008933	38	6	35.33	7.33	37	84870	single	1288892158	extreme
24972507641008933	39	200	35.67	27.33	67	4012989	single	1288892158	extreme
24972507641008933	40	200	35.67	28.33	50	5295304	single	1288892158	extreme
24972507641008933	41	200	35.67	31	18	4646564	single	1288892158	extreme
24972507641008933	42	200	35.67	27.67	78	4457485	single	1288892158	extreme
24972507641008933	43	200	35.67	22	-49	4003545	single	1288892158	extreme
24972507641008933	44	200	35.67	25.33	101	3723798	single	1288892158	extreme
24972507641008933	45	200	35.67	25.67	27	4652723	single	1288892158	extreme
24972507641008933	46	200	35.67	27	101	4097839	single	1288892158	extreme
24972507641008933	47	79	35.67	21.67	140	1451509	single	1288892158	extreme
24972507641008933	48	51	35.67	17.33	112	1263540	single	1288892158	extreme
24972507641008933	49	12	35.67	10.67	57	186302	single	1288892158	extreme
24972507641008933	50	111	35.67	21.67	55	2459480	single	1288892158	extreme
25062147278903942	1	200	22.33	22.33	-153	4967986	single	1288892158	extreme
25062147278903942	2	23	22.33	12.33	82	490331	single	1288892158	extreme
25062147278903942	3	200	24	22	-199	5040166	single	1288892158	extreme
25062147278903942	4	200	27.33	24.33	-32	4501947	single	1288892158	extreme
25062147278903942	5	18	27.33	17.33	102	400522	single	1288892158	extreme
25062147278903942	6	200	28.33	22	-104	4390761	single	1288892158	extreme
25062147278903942	7	12	28.33	6.67	35	117167	single	1288892158	extreme
25062147278903942	8	200	28.67	24.67	-56	5132863	single	1288892158	extreme
25062147278903942	9	200	28.67	24	-98	4841649	single	1288892158	extreme
25062147278903942	10	24	28.67	11.67	70	349916	single	1288892158	extreme
25062147278903942	11	200	28.67	23	-121	4244258	single	1288892158	extreme
25062147278903942	12	14	28.67	7.33	37	112403	single	1288892158	extreme
25062147278903942	13	200	28.67	19.67	-61	4582704	single	1288892158	extreme
25062147278903942	14	200	29	23.67	-4	4644335	single	1288892158	extreme
25062147278903942	15	68	29	20.33	131	1641844	single	1288892158	extreme
25062147278903942	16	200	31.33	27.67	-7	4565544	single	1288892158	extreme
25062147278903942	17	200	32.33	26	53	3481987	single	1288892158	extreme
25062147278903942	18	200	32.33	23.33	-60	4919227	single	1288892158	extreme
25062147278903942	19	200	32.67	22.67	-32	4172805	single	1288892158	extreme
25062147278903942	20	200	32.67	23	-46	4370692	single	1288892158	extreme
25062147278903942	21	200	32.67	23	44	4510408	single	1288892158	extreme
25062147278903942	22	174	32.67	25	40	3583599	single	1288892158	extreme
25062147278903942	23	200	33.67	32.33	67	5228917	single	1288892158	extreme
25062147278903942	24	200	33.67	26	18	4739637	single	1288892158	extreme
25062147278903942	25	200	33.67	25.67	2	4414556	single	1288892158	extreme
25062147278903942	26	200	33.67	27.67	23	4129886	single	1288892158	extreme
25062147278903942	27	3	33.67	1.33	9	21862	single	1288892158	extreme
25062147278903942	28	200	33.67	23.33	0	4217302	single	1288892158	extreme
25062147278903942	29	174	33.67	19.33	73	3447905	single	1288892158	extreme
25062147278903942	30	200	33.67	25	5	4382075	single	1288892158	extreme
25062147278903942	31	7	33.67	8.67	41	124486	single	1288892158	extreme
25062147278903942	32	200	33.67	21.67	-25	3755078	single	1288892158	extreme
25062147278903942	33	153	33.67	15.33	31	2496525	single	1288892158	extreme
25062147278903942	34	200	33.67	27	-54	4826138	single	1288892158	extreme
25062147278903942	35	103	33.67	23.33	135	1898911	single	1288892158	extreme
25062147278903942	36	5	33.67	7.33	32	59778	single	1288892158	extreme
25062147278903942	37	8	33.67	10.67	57	187406	single	1288892158	extreme
25062147278903942	38	200	33.67	23.67	21	4439760	single	1288892158	extreme
25062147278903942	39	14	33.67	10.67	72	358974	single	1288892158	extreme
25062147278903942	40	39	33.67	13	84	1040703	single	1288892158	extreme
25062147278903942	41	200	34	24	-88	4239580	single	1288892158	extreme
25062147278903942	42	14	34	10	50	193597	single	1288892158	extreme
25062147278903942	43	200	34	19	-53	4191163	single	1288892158	extreme
25062147278903942	44	200	34	19.67	29	3848955	single	1288892158	extreme
25062147278903942	45	200	34	26.33	94	4716354	single	1288892158	extreme
25062147278903942	46	33	34	16	108	534609	single	1288892158	extreme
25062147278903942	47	200	34	21	8	4670367	single	1288892158	extreme
25062147278903942	48	200	34.33	25.33	36	3546154	single	1288892158	extreme
25062147278903942	49	200	34.33	23.33	30	4949018	single	1288892158	extreme
25062147278903942	50	200	34.33	23.67	-19	4039017	single	1288892158	extreme
25157141730951670	1	200	25.33	25.33	-79	4666077	single	1288892158	extreme
25157141730951670	2	139	27.33	22	41	3646104	single	1288892158	extreme
25157141730951670	3	200	27.67	22	-174	5198244	single	1288892158	extreme
25157141730951670	4	6	27.67	10.67	47	80329	single	1288892158	extreme
25157141730951670	5	200	28	24.33	-217	5478712	single	1288892158	extreme
25157141730951670	6	200	29.33	25.67	-123	4963900	single	1288892158	extreme
25157141730951670	7	200	30.33	25.33	-34	4403646	single	1288892158	extreme
25157141730951670	8	200	30.33	19	-198	3941527	single	1288892158	extreme
25157141730951670	9	200	30.33	23	29	4036654	single	1288892158	extreme
25157141730951670	10	200	30.33	15.33	-59	3484867	single	1288892158	extreme
25157141730951670	11	200	32	28	49	4747755	single	1288892158	extreme
25157141730951670	12	200	32	22.67	-57	4584702	single	1288892158	extreme
25157141730951670	13	200	32	21.67	-35	4194960	single	1288892158	extreme
25157141730951670	14	200	33.33	25	40	4386982	single	1288892158	extreme
25157141730951670	15	200	33.33	19	-83	3662785	single	1288892158	extreme
25157141730951670	16	200	33.33	20	0	4468930	single	1288892158	extreme
25157141730951670	17	200	33.33	21.67	-60	4460500	single	1288892158	extreme
25157141730951670	18	27	33.33	13.67	96	707406	single	1288892158	extreme
25157141730951670	19	200	33.33	21.67	-55	4157992	single	1288892158	extreme
25157141730951670	20	200	33.67	24	2	4315846	single	1288892158	extreme
25157141730951670	21	200	33.67	21.33	14	3656759	single	1288892158	extreme
25157141730951670	22	200	34	23.67	-64	4832824	single	1288892158	extreme
25157141730951670	23	11	34	6.67	35	82040	single	1288892158	extreme
25157141730951670	24	200	34.33	26.33	24	4193606	single	1288892158	extreme
25157141730951670	25	3	34.33	4	17	28664	single	1288892158	extreme
25157141730951670	26	2	34.33	0	0	226	single	1288892158	extreme
25157141730951670	27	200	34.33	23	4	4230777	single	1288892158	extreme
25157141730951670	28	200	34.33	25	30	4164572	single	1288892158	extreme
25157141730951670	29	200	34.33	25.67	-53	4555545	single	1288892158	extreme
25157141730951670	30	9	34.33	8.67	41	90358	single	1288892158	extreme
25157141730951670	31	200	34.33	22.67	73	3341330	single	1288892158	extreme
25157141730951670	32	200	34.33	26.67	55	4333631	single	1288892158	extreme
25157141730951670	33	200	34.33	21	-52	4627963	single	1288892158	extreme
25157141730951670	34	200	34.33	16.33	-106	3251129	single	1288892158	extreme
25157141730951670	35	200	34.33	25.33	-4	4473198	single	1288892158	extreme
25157141730951670	36	200	34.33	21	-72	4532910	single	1288892158	extreme
25157141730951670	37	200	34.33	21.33	54	4513730	single	1288892158	extreme
25157141730951670	38	200	34.33	18.67	31	3527824	single	1288892158	extreme
25157141730951670	39	12	34.33	9.67	64	143159	single	1288892158	extreme
25157141730951670	40	200	34.33	23.33	60	4603435	single	1288892158	extreme
25157141730951670	41	200	34.33	22	41	4392663	single	1288892158	extreme
25157141730951670	42	200	34.33	23.33	95	4140901	single	1288892158	extreme
25157141730951670	43	200	34.33	22	-44	4532186	single	1288892158	extreme
25157141730951670	44	200	34.33	28.67	146	4985899	single	1288892158	extreme
25157141730951670	45	200	34.33	19.67	-56	3815991	single	1288892158	extreme
25157141730951670	46	200	34.33	21.67	-30	3854579	single	1288892158	extreme
25157141730951670	47	200	34.33	27.67	3	5194373	single	1288892158	extreme
25157141730951670	48	81	34.33	22	91	2202573	single	1288892158	extreme
25157141730951670	49	200	34.33	25	-10	4506207	single	1288892158	extreme
25157141730951670	50	200	34.33	21.67	55	4066737	single	1288892158	extreme
25226141276260924	1	10	8	8	44	170740	single	1288892158	extreme
25226141276260924	2	4	8.67	7.33	32	62993	single	1288892158	extreme
25226141276260924	3	200	24.67	24.67	-131	4058410	single	1288892158	extreme
25226141276260924	4	200	26	24	-23	4912741	single	1288892158	extreme
25226141276260924	5	200	26.33	20.67	-198	4470013	single	1288892158	extreme
25226141276260924	6	200	28.67	26.33	-46	5241254	single	1288892158	extreme
25226141276260924	7	50	28.67	17.33	117	1208075	single	1288892158	extreme
25226141276260924	8	200	29.33	19.67	-181	4601921	single	1288892158	extreme
25226141276260924	9	200	29.67	25.67	-88	4524097	single	1288892158	extreme
25226141276260924	10	200	31.67	27	41	4301054	single	1288892158	extreme
25226141276260924	11	200	32.33	25.33	-49	4514840	single	1288892158	extreme
25226141276260924	12	200	32.67	21.33	-31	4466392	single	1288892158	extreme
25226141276260924	13	200	34	27.33	-23	4739871	single	1288892158	extreme
25226141276260924	14	200	34	26.33	74	3931958	single	1288892158	extreme
25226141276260924	15	200	34	21	-77	4352080	single	1288892158	extreme
25226141276260924	16	200	34	23.67	56	4319098	single	1288892158	extreme
25226141276260924	17	200	34.33	27.67	73	4405528	single	1288892158	extreme
25226141276260924	18	4	34.33	5.33	26	46613	single	1288892158	extreme
25226141276260924	19	200	34.33	23.33	20	4202834	single	1288892158	extreme
25226141276260924	20	200	34.33	25	-50	4996623	single	1288892158	extreme
25226141276260924	21	200	34.33	25.67	-53	4561377	single	1288892158	extreme
25226141276260924	22	200	34.67	22	21	5100108	single	1288892158	extreme
25226141276260924	23	5	34.67	9.33	43	104450	single	1288892158	extreme
25226141276260924	24	200	34.67	24.67	-36	5181461	single	1288892158	extreme
25226141276260924	25	4	34.67	7	31	69431	single	1288892158	extreme
25226141276260924	26	200	35	21.33	-116	4745778	single	1288892158	extreme
25226141276260924	27	200	35	21.33	-36	4644918	single	1288892158	extreme
25226141276260924	28	200	35	24.67	59	4221802	single	1288892158	extreme
25226141276260924	29	181	35	22	-24	4241755	single	1288892158	extreme
25226141276260924	30	200	35	17	46	3780260	single	1288892158	extreme
25226141276260924	31	200	35	22.67	48	4390600	single	1288892158	extreme
25226141276260924	32	200	35	22	-89	3656418	single	1288892158	extreme
25226141276260924	33	200	35	17.33	22	3290967	single	1288892158	extreme
25226141276260924	34	12	35	13.33	75	223486	single	1288892158	extreme
25226141276260924	35	18	35	13	84	383271	single	1288892158	extreme
25226141276260924	36	200	35	24.67	-71	5526169	single	1288892158	extreme
25226141276260924	37	11	35	11.33	64	294896	single	1288892158	extreme
25226141276260924	38	5	35	9.67	44	94956	single	1288892158	extreme
25226141276260924	39	200	35	20.67	62	4522405	single	1288892158	extreme
25226141276260924	40	40	35	15.67	102	1153158	single	1288892158	extreme
25226141276260924	41	200	35	26.67	40	4865591	single	1288892158	extreme
25226141276260924	42	10	35	7.67	38	196317	single	1288892158	extreme
25226141276260924	43	200	35	25.33	56	4290398	single	1288892158	extreme
25226141276260924	44	200	35	28	-31	4890878	single	1288892158	extreme
25226141276260924	45	10	35	6	28	102015	single	1288892158	extreme
25226141276260924	46	200	35	22	1	4490721	single	1288892158	extreme
25226141276260924	47	200	35	21	73	4085781	single	1288892158	extreme
25226141276260924	48	200	35	21.67	80	3766140	single	1288892158	extreme
25226141276260924	49	200	35.33	24.33	63	3936784	single	1288892158	extreme
25226141276260924	50	200	35.33	26.67	100	4216313	single	1288892158	extreme
25345259029045650	1	200	24.67	24.67	174	3074552	multi	1288892158	extreme
25345259029045650	2	200	25.33	18.33	70	2808600	multi	1288892158	extreme
25345259029045650	3	200	25.33	15.67	147	3436028	multi	1288892158	extreme
25345259029045650	4	200	26	21.33	109	2426916	multi	1288892158	extreme
25345259029045650	5	200	26.33	21	148	2569127	multi	1288892158	extreme
25345259029045650	6	200	27.33	21	188	5288526	multi	1288892158	extreme
25345259029045650	7	200	27.67	21.67	105	3119588	multi	1288892158	extreme
25345259029045650	8	200	28.33	23.33	190	2699739	multi	1288892158	extreme
25345259029045650	9	200	29	22	166	2608229	multi	1288892158	extreme
25345259029045650	10	200	29	22	176	3322350	multi	1288892158	extreme
25345259029045650	11	200	29.33	23	159	2280596	multi	1288892158	extreme
25345259029045650	12	200	30.67	22.33	177	2030419	multi	1288892158	extreme
25345259029045650	13	200	34.33	28.67	146	2876910	multi	1288892158	extreme
25345259029045650	14	200	35.33	26	218	3362753	multi	1288892158	extreme
25345259029045650	15	200	35.33	23.33	160	2737211	multi	1288892158	extreme
25345259029045650	16	5	35.33	6	33	106107	multi	1288892158	extreme
25345259029045650	17	200	35.33	21	88	2624606	multi	1288892158	extreme
25345259029045650	18	200	35.33	16	103	990972	multi	1288892158	extreme
25345259029045650	19	200	35.33	19.67	154	1047277	multi	1288892158	extreme
25345259029045650	20	200	35.67	26	168	3063678	multi	1288892158	extreme
25345259029045650	21	200	35.67	1.67	10	3092008	multi	1288892158	extreme
25345259029045650	22	200	35.67	23.33	205	2958797	multi	1288892158	extreme
25345259029045650	23	200	35.67	23.67	111	3732210	multi	1288892158	extreme
25345259029045650	24	200	35.67	25.67	97	3467634	multi	1288892158	extreme
25345259029045650	25	200	36	28	214	2423106	multi	1288892158	extreme
25345259029045650	26	200	36	16.33	124	1403674	multi	1288892158	extreme
25345259029045650	27	200	36	13	94	6111653	multi	1288892158	extreme
25345259029045650	28	6	36	8	44	117007	multi	1288892158	extreme
25345259029045650	29	200	36	12	76	5775948	multi	1288892158	extreme
25345259029045650	30	200	36	20.67	97	3370925	multi	1288892158	extreme
25345259029045650	31	200	36	16.33	74	2646952	multi	1288892158	extreme
25345259029045650	32	12	36	8	44	302235	multi	1288892158	extreme
25345259029045650	33	200	36	7.33	-113	5516348	multi	1288892158	extreme
25345259029045650	34	200	36	23.67	171	2981871	multi	1288892158	extreme
25345259029045650	35	200	36	13.67	86	1251459	multi	1288892158	extreme
25345259029045650	36	200	36	22.67	123	2716828	multi	1288892158	extreme
25345259029045650	37	61	36.33	15.33	106	862282	multi	1288892158	extreme
25345259029045650	38	200	36.33	6	43	2902053	multi	1288892158	extreme
25345259029045650	39	200	36.33	12.67	93	6081107	multi	1288892158	extreme
25345259029045650	40	200	36.33	21	118	3326863	multi	1288892158	extreme
25345259029045650	41	200	36.33	9.67	-61	5732349	multi	1288892158	extreme
25345259029045650	42	200	36.33	19.33	143	5969224	multi	1288892158	extreme
25345259029045650	43	27	36.33	18.67	136	728307	multi	1288892158	extreme
25345259029045650	44	200	36.67	27	126	3486552	multi	1288892158	extreme
25345259029045650	45	200	36.67	20.67	147	1685809	multi	1288892158	extreme
25345259029045650	46	200	36.67	20.67	137	2411382	multi	1288892158	extreme
25345259029045650	47	200	36.67	18.33	120	1848665	multi	1288892158	extreme
25345259029045650	48	200	36.67	23	179	1738519	multi	1288892158	extreme
25345259029045650	49	200	36.67	17.67	113	1441659	multi	1288892158	extreme
25345259029045650	50	50	36.67	8	49	797725	multi	1288892158	extreme
25398980907094344	1	200	14.67	14.67	99	3328930	multi	1288892158	extreme
25398980907094344	2	3	14.67	4	17	40848	multi	1288892158	extreme
25398980907094344	3	200	25.33	25.33	181	3395800	multi	1288892158	extreme
25398980907094344	4	3	25.33	1.33	9	19140	multi	1288892158	extreme
25398980907094344	5	200	25.33	9.33	63	927290	multi	1288892158	extreme
25398980907094344	6	200	25.33	7.33	-203	5596372	multi	1288892158	extreme
25398980907094344	7	200	27	23.67	141	2602006	multi	1288892158	extreme
25398980907094344	8	200	29.67	24.67	139	2932559	multi	1288892158	extreme
25398980907094344	9	200	29.67	24.67	94	3635266	multi	1288892158	extreme
25398980907094344	10	4	29.67	3.67	16	70200	multi	1288892158	extreme
25398980907094344	11	200	30.33	21	153	3566761	multi	1288892158	extreme
25398980907094344	12	6	30.33	5	25	147979	multi	1288892158	extreme
25398980907094344	13	4	30.33	3.67	16	72769	multi	1288892158	extreme
25398980907094344	14	200	30.33	21.67	165	1652357	multi	1288892158	extreme
25398980907094344	15	23	30.33	10.33	66	265671	multi	1288892158	extreme
25398980907094344	16	200	32	27.67	163	3419353	multi	1288892158	extreme
25398980907094344	17	200	33.33	24.67	89	3101264	multi	1288892158	extreme
25398980907094344	18	200	33.33	16	48	2511385	multi	1288892158	extreme
25398980907094344	19	200	33.33	20.67	147	2666431	multi	1288892158	extreme
25398980907094344	20	200	33.33	6	38	3342924	multi	1288892158	extreme
25398980907094344	21	200	33.67	24	142	3125637	multi	1288892158	extreme
25398980907094344	22	200	33.67	18	109	6084959	multi	1288892158	extreme
25398980907094344	23	200	33.67	18.67	136	949137	multi	1288892158	extreme
25398980907094344	24	200	33.67	13.67	101	3477339	multi	1288892158	extreme
25398980907094344	25	200	33.67	18	99	2166445	multi	1288892158	extreme
25398980907094344	26	200	33.67	17.33	142	3298713	multi	1288892158	extreme
25398980907094344	27	200	33.67	19	132	1316192	multi	1288892158	extreme
25398980907094344	28	200	34	25.33	176	2464422	multi	1288892158	extreme
25398980907094344	29	200	34.67	29.67	154	4165257	multi	1288892158	extreme
25398980907094344	30	200	34.67	19.67	94	2384948	multi	1288892158	extreme
25398980907094344	31	200	34.67	21.67	200	1745201	multi	1288892158	extreme
25398980907094344	32	3	34.67	3.67	16	34088	multi	1288892158	extreme
25398980907094344	33	200	34.67	9.67	59	6003942	multi	1288892158	extreme
25398980907094344	34	200	34.67	21.33	119	2040615	multi	1288892158	extreme
25398980907094344	35	34	34.67	13.33	90	540728	multi	1288892158	extreme
25398980907094344	36	200	34.67	20.67	177	2522275	multi	1288892158	extreme
25398980907094344	37	200	34.67	23.67	181	2903639	multi	1288892158	extreme
25398980907094344	38	200	34.67	17.67	148	2743638	multi	1288892158	extreme
25398980907094344	39	200	34.67	17.67	113	2497898	multi	1288892158	extreme
25398980907094344	40	200	34.67	16.67	50	2321160	multi	1288892158	extreme
25398980907094344	41	200	34.67	14	27	6451873	multi	1288892158	extreme
25398980907094344	42	200	34.67	9.33	53	2037328	multi	1288892158	extreme
25398980907094344	43	200	34.67	15.33	111	869436	multi	1288892158	extreme
25398980907094344	44	200	34.67	23.67	131	2531484	multi	1288892158	extreme
25398980907094344	45	200	34.67	19.67	104	2563651	multi	1288892158	extreme
25398980907094344	46	200	34.67	7	36	6382194	multi	1288892158	extreme
25398980907094344	47	200	34.67	20.33	151	3400130	multi	1288892158	extreme
25398980907094344	48	200	34.67	20	135	2631343	multi	1288892158	extreme
25398980907094344	49	200	36	25.33	211	3004247	multi	1288892158	extreme
25398980907094344	50	200	39.67	15.67	97	6194364	multi	1288892158	extreme
25489499365663507	1	200	10	9.67	19	6232858	multi	1288892158	extreme
25489499365663507	2	200	22.67	22.67	133	3150533	multi	1288892158	extreme
25489499365663507	3	200	26.33	22.67	98	2904619	multi	1288892158	extreme
25489499365663507	4	200	26.33	21.67	100	4027461	multi	1288892158	extreme
25489499365663507	5	200	27.33	14.33	83	1712163	multi	1288892158	extreme
25489499365663507	6	200	29	24.67	189	2529716	multi	1288892158	extreme
25489499365663507	7	200	29	15.67	112	568710	multi	1288892158	extreme
25489499365663507	8	200	30.67	23.67	181	2256233	multi	1288892158	extreme
25489499365663507	9	200	30.67	21.33	154	1925869	multi	1288892158	extreme
25489499365663507	10	200	30.67	19.67	124	1844317	multi	1288892158	extreme
25489499365663507	11	200	30.67	21.33	74	3314455	multi	1288892158	extreme
25489499365663507	12	200	31.67	21	173	1819015	multi	1288892158	extreme
25489499365663507	13	200	31.67	10	70	396450	multi	1288892158	extreme
25489499365663507	14	200	31.67	19.67	99	2609163	multi	1288892158	extreme
25489499365663507	15	200	32	19.67	154	5688392	multi	1288892158	extreme
25489499365663507	16	200	32	18	99	2568406	multi	1288892158	extreme
25489499365663507	17	200	32	17.33	77	1767579	multi	1288892158	extreme
25489499365663507	18	6	32	6.33	34	135797	multi	1288892158	extreme
25489499365663507	19	200	32	18.33	80	2224558	multi	1288892158	extreme
25489499365663507	20	200	32	24.67	149	3012207	multi	1288892158	extreme
25489499365663507	21	200	32	17	96	2095687	multi	1288892158	extreme
25489499365663507	22	200	32	10.67	72	1926360	multi	1288892158	extreme
25489499365663507	23	200	32	21.33	119	3069836	multi	1288892158	extreme
25489499365663507	24	200	32	22.33	117	2570819	multi	1288892158	extreme
25489499365663507	25	200	32	21.67	130	3137943	multi	1288892158	extreme
25489499365663507	26	200	32	19.67	104	2016174	multi	1288892158	extreme
25489499365663507	27	200	32	9.33	48	1953522	multi	1288892158	extreme
25489499365663507	28	200	33.67	29.67	209	2634954	multi	1288892158	extreme
25489499365663507	29	200	34	25.67	142	3404099	multi	1288892158	extreme
25489499365663507	30	200	34	22.67	158	2727414	multi	1288892158	extreme
25489499365663507	31	200	34	20.33	136	2512145	multi	1288892158	extreme
25489499365663507	32	200	34	17	66	1901181	multi	1288892158	extreme
25489499365663507	33	200	34.33	17	101	1951320	multi	1288892158	extreme
25489499365663507	34	200	34.67	18.33	85	2137750	multi	1288892158	extreme
25489499365663507	35	200	34.67	12.33	87	802360	multi	1288892158	extreme
25489499365663507	36	200	35	22.67	148	3395530	multi	1288892158	extreme
25489499365663507	37	200	35	12.67	73	5918136	multi	1288892158	extreme
25489499365663507	38	200	35	18.33	150	3359240	multi	1288892158	extreme
25489499365663507	39	200	35	21.67	75	2544336	multi	1288892158	extreme
25489499365663507	40	200	35	6	-42	3871911	multi	1288892158	extreme
25489499365663507	41	200	35.67	32.33	207	3631361	multi	1288892158	extreme
25489499365663507	42	200	35.67	22	131	2769821	multi	1288892158	extreme
25489499365663507	43	200	35.67	20.67	87	3278238	multi	1288892158	extreme
25489499365663507	44	200	35.67	26.67	180	2534644	multi	1288892158	extreme
25489499365663507	45	200	35.67	23.67	136	2582613	multi	1288892158	extreme
25489499365663507	46	200	35.67	11.33	59	1376307	multi	1288892158	extreme
25489499365663507	47	200	35.67	18.33	130	1914605	multi	1288892158	extreme
25489499365663507	48	200	35.67	26.67	185	3658778	multi	1288892158	extreme
25489499365663507	49	200	35.67	23.33	110	3592820	multi	1288892158	extreme
25489499365663507	50	200	35.67	7	-49	5920147	multi	1288892158	extreme
25536832595578744	1	200	2.67	1.67	10	3379497	multi	1288892158	extreme
25536832595578744	2	200	20	20	105	1766337	multi	1288892158	extreme
25536832595578744	3	200	22.33	21.67	115	3182206	multi	1288892158	extreme
25536832595578744	4	200	30	29.67	204	3450721	multi	1288892158	extreme
25536832595578744	5	200	30	10	75	6186337	multi	1288892158	extreme
25536832595578744	6	200	31.33	20	150	3376529	multi	1288892158	extreme
25536832595578744	7	200	32	21.33	144	3061895	multi	1288892158	extreme
25536832595578744	8	3	32	1.33	9	19230	multi	1288892158	extreme
25536832595578744	9	200	32.67	24.33	158	3389019	multi	1288892158	extreme
25536832595578744	10	200	34	24.67	209	2054284	multi	1288892158	extreme
25536832595578744	11	200	34	27	171	2127736	multi	1288892158	extreme
25536832595578744	12	200	34.67	27.33	182	3304420	multi	1288892158	extreme
25536832595578744	13	200	34.67	21	73	2626755	multi	1288892158	extreme
25536832595578744	14	4	34.67	1.67	10	54264	multi	1288892158	extreme
25536832595578744	15	200	34.67	23	159	3142448	multi	1288892158	extreme
25536832595578744	16	200	34.67	20.33	66	2380337	multi	1288892158	extreme
25536832595578744	17	200	34.67	15	60	2109024	multi	1288892158	extreme
25536832595578744	18	200	34.67	17.33	77	6036315	multi	1288892158	extreme
25536832595578744	19	0	34.67	0	0	1	multi	1288892158	extreme
25536832595578744	20	200	34.67	14	-93	5644986	multi	1288892158	extreme
25536832595578744	21	189	36.67	22	81	2761388	multi	1288892158	extreme
25536832595578744	22	200	37	23.33	105	2832954	multi	1288892158	extreme
25536832595578744	23	200	37	19.33	118	1562621	multi	1288892158	extreme
25536832595578744	24	200	37.33	25.67	177	2535814	multi	1288892158	extreme
25536832595578744	25	74	37.33	6.67	40	1294071	multi	1288892158	extreme
25536832595578744	26	200	37.33	10.67	62	905540	multi	1288892158	extreme
25536832595578744	27	200	37.33	21.33	144	2903119	multi	1288892158	extreme
25536832595578744	28	200	37.33	11.67	85	328423	multi	1288892158	extreme
25536832595578744	29	200	37.33	25.33	211	1600338	multi	1288892158	extreme
25536832595578744	30	200	37.33	24	182	2054812	multi	1288892158	extreme
25536832595578744	31	200	37.33	22.33	167	1784198	multi	1288892158	extreme
25536832595578744	32	200	37.33	21.67	175	3528331	multi	1288892158	extreme
25536832595578744	33	200	37.67	22	161	2780014	multi	1288892158	extreme
25536832595578744	34	200	37.67	22.33	97	3218550	multi	1288892158	extreme
25536832595578744	35	200	37.67	11	78	478757	multi	1288892158	extreme
25536832595578744	36	200	37.67	10.33	61	922267	multi	1288892158	extreme
25536832595578744	37	200	37.67	15	100	4134976	multi	1288892158	extreme
25536832595578744	38	200	37.67	8.33	50	3436860	multi	1288892158	extreme
25536832595578744	39	200	37.67	11.33	74	2862447	multi	1288892158	extreme
25536832595578744	40	200	37.67	13.33	110	4302263	multi	1288892158	extreme
25536832595578744	41	200	37.67	17.33	137	2174191	multi	1288892158	extreme
25536832595578744	42	200	37.67	21.33	184	1551785	multi	1288892158	extreme
25536832595578744	43	200	37.67	23.67	116	3004483	multi	1288892158	extreme
25536832595578744	44	200	37.67	9.33	63	268825	multi	1288892158	extreme
25536832595578744	45	200	38.67	32	246	3398064	multi	1288892158	extreme
25536832595578744	46	200	38.67	24.67	164	2288186	multi	1288892158	extreme
25536832595578744	47	200	38.67	18.33	75	2202833	multi	1288892158	extreme
25536832595578744	48	200	38.67	25	175	1577084	multi	1288892158	extreme
25536832595578744	49	200	38.67	20	140	2406710	multi	1288892158	extreme
25536832595578744	50	200	38.67	8.67	51	851983	multi	1288892158	extreme
25630234165098533	1	200	22.67	22.67	48	3241169	multi	1288892158	extreme
25630234165098533	2	200	23.67	16.33	94	2625342	multi	1288892158	extreme
25630234165098533	3	200	29.67	26.67	155	3269775	multi	1288892158	extreme
25630234165098533	4	200	29.67	22.33	147	3448665	multi	1288892158	extreme
25630234165098533	5	200	29.67	6.67	30	1198938	multi	1288892158	extreme
25630234165098533	6	200	30.33	24.33	163	3856755	multi	1288892158	extreme
25630234165098533	7	200	30.67	19.33	138	1772087	multi	1288892158	extreme
25630234165098533	8	200	30.67	21.67	110	2522003	multi	1288892158	extreme
25630234165098533	9	200	31.67	17.33	122	5675201	multi	1288892158	extreme
25630234165098533	10	200	32	24.67	189	2745922	multi	1288892158	extreme
25630234165098533	11	200	32	20.33	116	2929443	multi	1288892158	extreme
25630234165098533	12	200	32.33	20.33	76	2131888	multi	1288892158	extreme
25630234165098533	13	200	34.33	28	204	3127603	multi	1288892158	extreme
25630234165098533	14	200	34.33	15.33	116	3750469	multi	1288892158	extreme
25630234165098533	15	200	34.33	16	118	1021656	multi	1288892158	extreme
25630234165098533	16	200	34.33	4.67	29	5824358	multi	1288892158	extreme
25630234165098533	17	200	34.33	20.67	157	2170161	multi	1288892158	extreme
25630234165098533	18	200	34.33	20.67	102	3096159	multi	1288892158	extreme
25630234165098533	19	3	34.33	3	14	29762	multi	1288892158	extreme
25630234165098533	20	200	34.33	23.67	141	2460337	multi	1288892158	extreme
25630234165098533	21	200	34.33	17.33	132	2881009	multi	1288892158	extreme
25630234165098533	22	200	34.33	20.33	136	2362761	multi	1288892158	extreme
25630234165098533	23	200	34.33	10.67	77	624477	multi	1288892158	extreme
25630234165098533	24	200	34.33	21	133	1607919	multi	1288892158	extreme
25630234165098533	25	200	34.33	11.33	64	3578305	multi	1288892158	extreme
25630234165098533	26	200	34.33	19	127	1808547	multi	1288892158	extreme
25630234165098533	27	12	34.33	14.67	84	308892	multi	1288892158	extreme
25630234165098533	28	200	34.33	22.67	138	3210261	multi	1288892158	extreme
25630234165098533	29	2	34.33	2	11	19397	multi	1288892158	extreme
25630234165098533	30	200	34.33	24.33	188	2311514	multi	1288892158	extreme
25630234165098533	31	200	34.33	15.67	122	3013533	multi	1288892158	extreme
25630234165098533	32	200	34.33	21	78	2772133	multi	1288892158	extreme
25630234165098533	33	200	34.33	26	148	3456374	multi	1288892158	extreme
25630234165098533	34	200	34.33	17.67	133	3465900	multi	1288892158	extreme
25630234165098533	35	200	34.33	26	173	3974767	multi	1288892158	extreme
25630234165098533	36	200	34.67	27	221	3733734	multi	1288892158	extreme
25630234165098533	37	17	34.67	10.33	61	485104	multi	1288892158	extreme
25630234165098533	38	200	36	24.67	209	2935240	multi	1288892158	extreme
25630234165098533	39	200	36	7	51	2985013	multi	1288892158	extreme
25630234165098533	40	200	36.33	19.33	128	3185024	multi	1288892158	extreme
25630234165098533	41	200	36.33	7.33	52	2635691	multi	1288892158	extreme
25630234165098533	42	200	36.33	24.33	188	3026712	multi	1288892158	extreme
25630234165098533	43	200	37.33	28.67	201	4106326	multi	1288892158	extreme
25630234165098533	44	200	37.33	20	120	2528797	multi	1288892158	extreme
25630234165098533	45	14	37.33	14.33	88	337695	multi	1288892158	extreme
25630234165098533	46	200	37.33	9.33	43	6164136	multi	1288892158	extreme
25630234165098533	47	200	37.33	20.33	106	3554119	multi	1288892158	extreme
25630234165098533	48	200	37.67	26	193	2720652	multi	1288892158	extreme
25630234165098533	49	200	37.67	21.67	130	2872782	multi	1288892158	extreme
25630234165098533	50	200	37.67	22.67	188	2536479	multi	1288892158	extreme
25665857205213403	1	200	23.67	23.67	71	5314861	multi	1288892158	extreme
25665857205213403	2	200	27.67	21	63	2753230	multi	1288892158	extreme
25665857205213403	3	200	27.67	5	-220	5768503	multi	1288892158	extreme
25665857205213403	4	200	29	19	77	2554634	multi	1288892158	extreme
25665857205213403	5	200	29.33	19	182	1676433	multi	1288892158	extreme
25665857205213403	6	200	33.33	29.33	223	2878167	multi	1288892158	extreme
25665857205213403	7	200	34.33	25.67	177	2981431	multi	1288892158	extreme
25665857205213403	8	200	35	26.67	175	3798249	multi	1288892158	extreme
25665857205213403	9	200	35	23	124	3322799	multi	1288892158	extreme
25665857205213403	10	200	35	23.67	211	4029139	multi	1288892158	extreme
25665857205213403	11	200	35	26	163	3487754	multi	1288892158	extreme
25665857205213403	12	200	35.33	21.33	109	3168775	multi	1288892158	extreme
25665857205213403	13	0	35.33	0	0	0	multi	1288892158	extreme
25665857205213403	14	200	35.33	20.67	122	3165646	multi	1288892158	extreme
25665857205213403	15	200	35.33	6.33	34	2309364	multi	1288892158	extreme
25665857205213403	16	200	35.33	20.33	116	3546313	multi	1288892158	extreme
25665857205213403	17	200	35.67	17.67	123	1143430	multi	1288892158	extreme
25665857205213403	18	200	35.67	23.67	176	3087860	multi	1288892158	extreme
25665857205213403	19	200	35.67	22.33	152	2716193	multi	1288892158	extreme
25665857205213403	20	200	35.67	25	180	4296464	multi	1288892158	extreme
25665857205213403	21	200	37.67	28.67	196	2659414	multi	1288892158	extreme
25665857205213403	22	200	38.33	26.67	210	3171995	multi	1288892158	extreme
25665857205213403	23	200	38.33	17	101	1665119	multi	1288892158	extreme
25665857205213403	24	200	38.33	20.67	112	2857117	multi	1288892158	extreme
25665857205213403	25	200	38.67	26	193	3116877	multi	1288892158	extreme
25665857205213403	26	19	39	14.33	98	459117	multi	1288892158	extreme
25665857205213403	27	200	39	20	130	2339622	multi	1288892158	extreme
25665857205213403	28	200	39	23.33	160	2763553	multi	1288892158	extreme
25665857205213403	29	200	39	21.33	109	2490005	multi	1288892158	extreme
25665857205213403	30	200	39	26.67	170	3877739	multi	1288892158	extreme
25665857205213403	31	200	39	18	84	1787389	multi	1288892158	extreme
25665857205213403	32	200	39	22.67	118	2611307	multi	1288892158	extreme
25665857205213403	33	200	39	23	159	2595097	multi	1288892158	extreme
25665857205213403	34	200	39	22	166	2205909	multi	1288892158	extreme
25665857205213403	35	200	39	12.67	88	337777	multi	1288892158	extreme
25665857205213403	36	200	39	21	93	2123267	multi	1288892158	extreme
25665857205213403	37	200	39	7.33	42	296791	multi	1288892158	extreme
25665857205213403	38	200	39	6.33	-136	5935544	multi	1288892158	extreme
25665857205213403	39	200	39	25.67	162	2859584	multi	1288892158	extreme
25665857205213403	40	200	39	21.33	54	3480261	multi	1288892158	extreme
25665857205213403	41	200	39	16	68	1363949	multi	1288892158	extreme
25665857205213403	42	200	39	13.33	100	981476	multi	1288892158	extreme
25665857205213403	43	200	39	21.67	135	2338206	multi	1288892158	extreme
25665857205213403	44	200	39	20.33	121	2296099	multi	1288892158	extreme
25665857205213403	45	200	39	18	134	1126356	multi	1288892158	extreme
25665857205213403	46	200	39	23.67	156	3448484	multi	1288892158	extreme
25665857205213403	47	200	39	11.33	69	452602	multi	1288892158	extreme
25665857205213403	48	200	39	11	63	270689	multi	1288892158	extreme
25665857205213403	49	200	39	26.33	149	2821690	multi	1288892158	extreme
25665857205213403	50	200	39	15.33	91	407607	multi	1288892158	extreme
25771308915221628	1	200	16	16	123	980706	multi	1288892158	extreme
25771308915221628	2	4	16	2.33	17	22357	multi	1288892158	extreme
25771308915221628	3	200	23.67	19.33	78	2786029	multi	1288892158	extreme
25771308915221628	4	200	26.67	24.33	153	3161437	multi	1288892158	extreme
25771308915221628	5	200	27.67	23	159	2451407	multi	1288892158	extreme
25771308915221628	6	200	29.33	22.33	157	2596879	multi	1288892158	extreme
25771308915221628	7	200	29.33	12.67	83	1108041	multi	1288892158	extreme
25771308915221628	8	200	29.33	23	99	2855409	multi	1288892158	extreme
25771308915221628	9	200	29.33	9.67	49	3101991	multi	1288892158	extreme
25771308915221628	10	200	30.33	21.33	179	3353667	multi	1288892158	extreme
25771308915221628	11	200	30.33	3.67	16	2453307	multi	1288892158	extreme
25771308915221628	12	200	30.33	23	179	2271367	multi	1288892158	extreme
25771308915221628	13	200	30.33	13.33	80	557122	multi	1288892158	extreme
25771308915221628	14	200	31	19	157	1840316	multi	1288892158	extreme
25771308915221628	15	200	31	20	115	3508700	multi	1288892158	extreme
25771308915221628	16	200	31	9	-828	4188432	multi	1288892158	extreme
25771308915221628	17	200	31	14	112	732679	multi	1288892158	extreme
25771308915221628	18	200	31	12.33	87	6128001	multi	1288892158	extreme
25771308915221628	19	200	31	17.67	138	1955599	multi	1288892158	extreme
25771308915221628	20	200	33.67	28	239	2860211	multi	1288892158	extreme
25771308915221628	21	200	33.67	12	76	2545774	multi	1288892158	extreme
25771308915221628	22	200	33.67	10.33	71	425456	multi	1288892158	extreme
25771308915221628	23	200	33.67	16.33	114	5783088	multi	1288892158	extreme
25771308915221628	24	200	33.67	1.67	10	3034658	multi	1288892158	extreme
25771308915221628	25	200	34	20	110	2396583	multi	1288892158	extreme
25771308915221628	26	200	34	23	144	2380414	multi	1288892158	extreme
25771308915221628	27	200	34.67	28.33	130	4213370	multi	1288892158	extreme
25771308915221628	28	200	34.67	20	170	3309323	multi	1288892158	extreme
25771308915221628	29	200	34.67	20	155	3504388	multi	1288892158	extreme
25771308915221628	30	200	35	21.67	115	2259794	multi	1288892158	extreme
25771308915221628	31	200	35	23.67	131	3460241	multi	1288892158	extreme
25771308915221628	32	200	35	21.67	140	3045449	multi	1288892158	extreme
25771308915221628	33	200	35	20.67	157	2986100	multi	1288892158	extreme
25771308915221628	34	200	35	18.67	141	2977579	multi	1288892158	extreme
25771308915221628	35	200	35	18	-31	5577973	multi	1288892158	extreme
25771308915221628	36	200	35	23	139	3072020	multi	1288892158	extreme
25771308915221628	37	200	35	14	72	5957026	multi	1288892158	extreme
25771308915221628	38	200	35	17.67	113	4238890	multi	1288892158	extreme
25771308915221628	39	14	35	10.33	66	256080	multi	1288892158	extreme
25771308915221628	40	200	35	11.67	70	5867266	multi	1288892158	extreme
25771308915221628	41	200	35	9	67	2061441	multi	1288892158	extreme
25771308915221628	42	7	35	7.67	43	110269	multi	1288892158	extreme
25771308915221628	43	7	35	8.67	46	148709	multi	1288892158	extreme
25771308915221628	44	200	35	21.33	149	3037030	multi	1288892158	extreme
25771308915221628	45	200	35	21.33	124	2467365	multi	1288892158	extreme
25771308915221628	46	200	35	25	140	3694947	multi	1288892158	extreme
25771308915221628	47	200	35	26	153	3284044	multi	1288892158	extreme
25771308915221628	48	200	36	27	166	2808547	multi	1288892158	extreme
25771308915221628	49	200	36	20.33	136	2048982	multi	1288892158	extreme
25771308915221628	50	200	36	16.33	119	1943823	multi	1288892158	extreme
25798753054848358	1	200	23.67	23.67	136	3842041	multi	1288892158	extreme
25798753054848358	2	200	24.33	15.67	117	3420242	multi	1288892158	extreme
25798753054848358	3	200	25	10.67	57	1473875	multi	1288892158	extreme
25798753054848358	4	200	28	24	182	2517522	multi	1288892158	extreme
25798753054848358	5	200	28.67	22	81	2760337	multi	1288892158	extreme
25798753054848358	6	200	29.67	23	99	2792280	multi	1288892158	extreme
25798753054848358	7	200	30.33	21.33	114	3400080	multi	1288892158	extreme
25798753054848358	8	200	30.33	20.67	122	2218631	multi	1288892158	extreme
25798753054848358	9	200	30.33	14	82	465314	multi	1288892158	extreme
25798753054848358	10	200	30.33	18.33	140	3905967	multi	1288892158	extreme
25798753054848358	11	200	31.33	21	123	2567651	multi	1288892158	extreme
25798753054848358	12	200	31.33	19.33	78	3326491	multi	1288892158	extreme
25798753054848358	13	200	32.33	25.33	121	2407894	multi	1288892158	extreme
25798753054848358	14	200	32.33	9.67	59	3557713	multi	1288892158	extreme
25798753054848358	15	200	32.33	26.67	165	2439405	multi	1288892158	extreme
25798753054848358	16	200	32.33	8.67	41	1659095	multi	1288892158	extreme
25798753054848358	17	200	32.67	23.33	140	3314804	multi	1288892158	extreme
25798753054848358	18	200	32.67	24.33	173	2527944	multi	1288892158	extreme
25798753054848358	19	200	33	24.33	173	2456690	multi	1288892158	extreme
25798753054848358	20	200	33	28.33	210	3205607	multi	1288892158	extreme
25798753054848358	21	200	33.33	19.33	173	2065650	multi	1288892158	extreme
25798753054848358	22	200	33.33	23.33	135	2208123	multi	1288892158	extreme
25798753054848358	23	200	33.33	22.33	62	3124319	multi	1288892158	extreme
25798753054848358	24	31	33.33	15.67	117	670845	multi	1288892158	extreme
25798753054848358	25	200	33.33	21.67	95	3553497	multi	1288892158	extreme
25798753054848358	26	200	33.33	24	147	2190302	multi	1288892158	extreme
25798753054848358	27	14	33.33	11.67	80	318874	multi	1288892158	extreme
25798753054848358	28	200	35.67	27.33	167	3199127	multi	1288892158	extreme
25798753054848358	29	200	35.67	26.67	150	3522196	multi	1288892158	extreme
25798753054848358	30	200	35.67	19.33	68	2788214	multi	1288892158	extreme
25798753054848358	31	200	36	24.33	163	2443774	multi	1288892158	extreme
25798753054848358	32	200	36	21.33	144	2017650	multi	1288892158	extreme
25798753054848358	33	200	36	18	129	2989249	multi	1288892158	extreme
25798753054848358	34	200	36	7.33	42	3018254	multi	1288892158	extreme
25798753054848358	35	200	36	21.67	105	2813116	multi	1288892158	extreme
25798753054848358	36	12	36	13.33	70	311813	multi	1288892158	extreme
25798753054848358	37	200	36.33	22.67	123	2319425	multi	1288892158	extreme
25798753054848358	38	200	36.33	10.67	62	6025709	multi	1288892158	extreme
25798753054848358	39	200	36.67	26	203	3293972	multi	1288892158	extreme
25798753054848358	40	200	36.67	20.67	132	2640757	multi	1288892158	extreme
25798753054848358	41	200	36.67	19	132	1601515	multi	1288892158	extreme
25798753054848358	42	200	36.67	25.67	182	2489575	multi	1288892158	extreme
25798753054848358	43	200	36.67	5	25	2492740	multi	1288892158	extreme
25798753054848358	44	98	37	22.67	168	1640880	multi	1288892158	extreme
25798753054848358	45	200	37	21	143	2604570	multi	1288892158	extreme
25798753054848358	46	200	37	18.33	100	2096010	multi	1288892158	extreme
25798753054848358	47	200	37	18.67	116	2211058	multi	1288892158	extreme
25798753054848358	48	200	37	12	-39	5962148	multi	1288892158	extreme
25798753054848358	49	200	37	9.33	28	6035101	multi	1288892158	extreme
25798753054848358	50	200	37	9.33	53	6109831	multi	1288892158	extreme
25913969539070136	1	200	17.67	17.67	88	2055559	multi	1288892158	extreme
25913969539070136	2	200	21.33	20	165	5766463	multi	1288892158	extreme
25913969539070136	3	200	27.33	26.67	180	4190063	multi	1288892158	extreme
25913969539070136	4	200	27.33	12.67	93	6028902	multi	1288892158	extreme
25913969539070136	5	200	27.33	2.67	13	2308216	multi	1288892158	extreme
25913969539070136	6	200	30	24.67	139	2561375	multi	1288892158	extreme
25913969539070136	7	200	30.33	21.67	110	2898630	multi	1288892158	extreme
25913969539070136	8	200	31.67	25.33	141	2975937	multi	1288892158	extreme
25913969539070136	9	200	33.67	29.33	158	3273884	multi	1288892158	extreme
25913969539070136	10	200	33.67	22	116	2753238	multi	1288892158	extreme
25913969539070136	11	200	33.67	20.33	151	1973995	multi	1288892158	extreme
25913969539070136	12	200	33.67	19	97	2364976	multi	1288892158	extreme
25913969539070136	13	200	34	19.33	113	2350692	multi	1288892158	extreme
25913969539070136	14	8	34	10.33	61	165409	multi	1288892158	extreme
25913969539070136	15	200	34.67	18.67	111	2814043	multi	1288892158	extreme
25913969539070136	16	200	34.67	4.33	23	2532229	multi	1288892158	extreme
25913969539070136	17	200	35.33	23.33	160	2903473	multi	1288892158	extreme
25913969539070136	18	200	35.33	11.33	69	5966449	multi	1288892158	extreme
25913969539070136	19	200	35.33	21.67	165	3773026	multi	1288892158	extreme
25913969539070136	20	200	35.33	20.67	112	2165974	multi	1288892158	extreme
25913969539070136	21	200	35.33	21	143	2079367	multi	1288892158	extreme
25913969539070136	22	200	35.33	6.33	34	6049032	multi	1288892158	extreme
25913969539070136	23	5	35.33	6.33	34	84299	multi	1288892158	extreme
25913969539070136	24	5	35.33	5.67	32	57198	multi	1288892158	extreme
25913969539070136	25	200	35.33	0	0	790557	multi	1288892158	extreme
25913969539070136	26	200	35.33	18.33	40	3078782	multi	1288892158	extreme
25913969539070136	27	200	36.33	22.33	82	2716235	multi	1288892158	extreme
25913969539070136	28	3	36.33	3.67	16	32613	multi	1288892158	extreme
25913969539070136	29	200	36.67	22.67	153	2634660	multi	1288892158	extreme
25913969539070136	30	200	36.67	24	102	3635834	multi	1288892158	extreme
25913969539070136	31	200	36.67	20.33	56	3010731	multi	1288892158	extreme
25913969539070136	32	200	36.67	14.67	114	5980560	multi	1288892158	extreme
25913969539070136	33	200	36.67	16.67	45	2767873	multi	1288892158	extreme
25913969539070136	34	200	36.67	10.67	77	285029	multi	1288892158	extreme
25913969539070136	35	200	36.67	23	174	3758642	multi	1288892158	extreme
25913969539070136	36	200	37.33	27	211	3290099	multi	1288892158	extreme
25913969539070136	37	200	37.33	1.67	10	3034435	multi	1288892158	extreme
25913969539070136	38	200	37.33	27.67	178	2531749	multi	1288892158	extreme
25913969539070136	39	200	37.33	20.67	152	3673588	multi	1288892158	extreme
25913969539070136	40	86	37.33	9.33	58	1307961	multi	1288892158	extreme
25913969539070136	41	200	37.33	19.67	129	1927131	multi	1288892158	extreme
25913969539070136	42	200	37.33	23	139	2402158	multi	1288892158	extreme
25913969539070136	43	4	37.33	3.67	16	71006	multi	1288892158	extreme
25913969539070136	44	200	37.33	22	161	2843837	multi	1288892158	extreme
25913969539070136	45	200	37.33	14.33	103	612445	multi	1288892158	extreme
25913969539070136	46	200	37.67	25	130	2774448	multi	1288892158	extreme
25913969539070136	47	200	37.67	5	-135	5689386	multi	1288892158	extreme
25913969539070136	48	6	37.67	6.33	34	137170	multi	1288892158	extreme
25913969539070136	49	200	37.67	20	120	2374885	multi	1288892158	extreme
25913969539070136	50	200	37.67	8.33	50	1938927	multi	1288892158	extreme
25943549380523104	1	200	11.67	11.67	65	3537333	multi	1288892158	extreme
25943549380523104	2	200	22.33	22.33	147	2527749	multi	1288892158	extreme
25943549380523104	3	200	24.33	15.67	117	6174092	multi	1288892158	extreme
25943549380523104	4	200	26.33	15.67	92	1746424	multi	1288892158	extreme
25943549380523104	5	200	26.33	3	14	3067267	multi	1288892158	extreme
25943549380523104	6	200	29.33	24.33	183	2768042	multi	1288892158	extreme
25943549380523104	7	200	29.67	24.67	89	3202231	multi	1288892158	extreme
25943549380523104	8	200	32	25.33	141	2988362	multi	1288892158	extreme
25943549380523104	9	200	32	25.67	147	3221425	multi	1288892158	extreme
25943549380523104	10	200	33	22.67	188	3226696	multi	1288892158	extreme
25943549380523104	11	200	33	22	141	2390176	multi	1288892158	extreme
25943549380523104	12	200	33	19.67	79	2091101	multi	1288892158	extreme
25943549380523104	13	200	33	20	130	3632941	multi	1288892158	extreme
25943549380523104	14	200	36	30.67	212	3602184	multi	1288892158	extreme
25943549380523104	15	200	36	23	169	2975326	multi	1288892158	extreme
25943549380523104	16	200	36	9.33	58	5704345	multi	1288892158	extreme
25943549380523104	17	200	36.33	19	87	2743775	multi	1288892158	extreme
25943549380523104	18	200	36.33	21.67	160	5995397	multi	1288892158	extreme
25943549380523104	19	200	36.33	12.67	83	6693295	multi	1288892158	extreme
25943549380523104	20	200	36.67	16	133	5648251	multi	1288892158	extreme
25943549380523104	21	200	36.67	21.33	119	2774399	multi	1288892158	extreme
25943549380523104	22	200	36.67	7	51	2741049	multi	1288892158	extreme
25943549380523104	23	200	36.67	22.67	138	2276363	multi	1288892158	extreme
25943549380523104	24	200	36.67	22	126	2996933	multi	1288892158	extreme
25943549380523104	25	200	36.67	0	0	699208	multi	1288892158	extreme
25943549380523104	26	200	36.67	16	108	3490055	multi	1288892158	extreme
25943549380523104	27	200	36.67	21	163	3490059	multi	1288892158	extreme
25943549380523104	28	200	36.67	10	60	5609034	multi	1288892158	extreme
25943549380523104	29	200	36.67	4.67	-906	4309509	multi	1288892158	extreme
25943549380523104	30	79	36.67	19.33	148	982377	multi	1288892158	extreme
25943549380523104	31	200	36.67	19	162	5068979	multi	1288892158	extreme
25943549380523104	32	200	36.67	11.67	80	3210509	multi	1288892158	extreme
25943549380523104	33	200	36.67	21.33	89	3315741	multi	1288892158	extreme
25943549380523104	34	200	36.67	24	147	2222120	multi	1288892158	extreme
25943549380523104	35	200	36.67	2.67	13	1518796	multi	1288892158	extreme
25943549380523104	36	200	36.67	26	153	3581159	multi	1288892158	extreme
25943549380523104	37	200	36.67	9.33	-117	5781006	multi	1288892158	extreme
25943549380523104	38	200	36.67	25.67	172	2786997	multi	1288892158	extreme
25943549380523104	39	200	36.67	9	62	6310742	multi	1288892158	extreme
25943549380523104	40	28	37	16.33	99	734979	multi	1288892158	extreme
25943549380523104	41	200	37	16	118	3331505	multi	1288892158	extreme
25943549380523104	42	200	37	20.33	146	1799470	multi	1288892158	extreme
25943549380523104	43	200	37	22.67	163	2585021	multi	1288892158	extreme
25943549380523104	44	22	37	8.33	50	579921	multi	1288892158	extreme
25943549380523104	45	200	37	16	98	417562	multi	1288892158	extreme
25943549380523104	46	200	37	22.67	143	2909287	multi	1288892158	extreme
25943549380523104	47	200	37	12.67	88	1788422	multi	1288892158	extreme
25943549380523104	48	200	37	24.33	183	2464972	multi	1288892158	extreme
25943549380523104	49	200	37	9.33	48	1870698	multi	1288892158	extreme
25943549380523104	50	200	37	23.33	110	2584570	multi	1288892158	extreme
24456149284131573	1	200	35.35	35.35	21	5760866	single	1424237637	extreme
24456149284131573	2	200	36.31	26.11	-33	4290451	single	1424237637	extreme
24456149284131573	3	7	36.31	5.73	28	78551	single	1424237637	extreme
24456149284131573	4	200	40.45	33.12	-36	5832682	single	1424237637	extreme
24456149284131573	5	19	40.45	10.19	52	310001	single	1424237637	extreme
24456149284131573	6	200	40.76	25.8	-119	3736967	single	1424237637	extreme
24456149284131573	7	200	41.4	29.3	-58	4486111	single	1424237637	extreme
24456149284131573	8	200	42.36	31.21	53	5723662	single	1424237637	extreme
24456149284131573	9	200	44.9	33.12	64	4476112	single	1424237637	extreme
24456149284131573	10	200	44.9	28.98	-69	4932303	single	1424237637	extreme
24456149284131573	11	200	44.9	33.12	124	4507417	single	1424237637	extreme
24456149284131573	12	200	48.73	33.44	65	4290320	single	1424237637	extreme
24456149284131573	13	200	49.04	34.71	99	4247612	single	1424237637	extreme
24456149284131573	14	200	49.68	30.25	20	4604119	single	1424237637	extreme
24456149284131573	15	200	50	34.71	64	4920430	single	1424237637	extreme
24456149284131573	16	200	50.32	31.53	-21	6044169	single	1424237637	extreme
24456149284131573	17	200	50.32	28.98	26	4140982	single	1424237637	extreme
24456149284131573	18	200	50.32	32.8	23	5229307	single	1424237637	extreme
24456149284131573	19	200	50.32	31.53	-31	5700593	single	1424237637	extreme
24456149284131573	20	200	50.32	30.25	-50	6221538	single	1424237637	extreme
24456149284131573	21	200	50.32	30.25	-40	4851505	single	1424237637	extreme
24456149284131573	22	200	50.64	35.99	103	5403580	single	1424237637	extreme
24456149284131573	23	200	50.96	32.8	43	6111295	single	1424237637	extreme
24456149284131573	24	200	50.96	32.48	37	4460232	single	1424237637	extreme
24456149284131573	25	200	51.27	41.4	185	5326810	single	1424237637	extreme
24456149284131573	26	24	51.27	22.93	132	549365	single	1424237637	extreme
24456149284131573	27	200	51.27	32.17	16	5356668	single	1424237637	extreme
24456149284131573	28	200	51.27	32.48	72	5820449	single	1424237637	extreme
24456149284131573	29	200	51.27	33.76	36	4767540	single	1424237637	extreme
24456149284131573	30	200	51.27	22.93	-28	2731518	single	1424237637	extreme
24456149284131573	31	200	51.27	30.25	35	5925990	single	1424237637	extreme
24456149284131573	32	200	51.27	38.54	126	5020427	single	1424237637	extreme
24456149284131573	33	200	51.27	32.48	42	6017784	single	1424237637	extreme
24456149284131573	34	200	51.59	32.48	102	4146949	single	1424237637	extreme
24456149284131573	35	200	52.87	39.17	133	4542118	single	1424237637	extreme
24456149284131573	36	200	52.87	30.89	47	5588167	single	1424237637	extreme
24456149284131573	37	200	52.87	35.35	171	6234751	single	1424237637	extreme
24456149284131573	38	200	54.14	39.17	203	5353092	single	1424237637	extreme
24456149284131573	39	200	54.14	33.12	99	4947030	single	1424237637	extreme
24456149284131573	40	200	54.14	29.62	83	4722451	single	1424237637	extreme
24456149284131573	41	29	54.14	20.7	115	570963	single	1424237637	extreme
24456149284131573	42	200	54.14	33.76	76	6056103	single	1424237637	extreme
24456149284131573	43	4	54.14	5.1	26	60703	single	1424237637	extreme
24456149284131573	44	200	54.14	32.8	53	4243394	single	1424237637	extreme
24456149284131573	45	200	54.14	29.94	54	4634690	single	1424237637	extreme
24456149284131573	46	200	54.14	35.03	165	6253423	single	1424237637	extreme
24456149284131573	47	200	54.14	35.35	116	6250541	single	1424237637	extreme
24456149284131573	48	200	54.14	34.39	173	4086189	single	1424237637	extreme
24456149284131573	49	200	54.14	36.62	70	6025633	single	1424237637	extreme
24456149284131573	50	200	54.14	35.35	61	6417034	single	1424237637	extreme
24456666523925386	1	200	33.76	33.76	-34	5196992	single	1424237637	extreme
24456666523925386	2	200	39.81	35.35	11	5194895	single	1424237637	extreme
24456666523925386	3	200	45.54	38.54	126	4945713	single	1424237637	extreme
24456666523925386	4	200	47.45	35.35	11	5827711	single	1424237637	extreme
24456666523925386	5	200	48.09	36.62	30	6013400	single	1424237637	extreme
24456666523925386	6	200	48.09	32.48	42	4128475	single	1424237637	extreme
24456666523925386	7	200	48.09	32.8	98	4832203	single	1424237637	extreme
24456666523925386	8	200	48.41	35.67	42	5442746	single	1424237637	extreme
24456666523925386	9	200	48.41	35.35	56	4659991	single	1424237637	extreme
24456666523925386	10	200	48.73	31.53	134	3649901	single	1424237637	extreme
24456666523925386	11	38	48.73	22.61	141	924647	single	1424237637	extreme
24456666523925386	12	8	48.73	6.69	41	180810	single	1424237637	extreme
24456666523925386	13	200	48.73	26.11	-83	4264116	single	1424237637	extreme
24456666523925386	14	200	49.04	32.8	-32	5939835	single	1424237637	extreme
24456666523925386	15	200	49.04	32.8	-47	5635154	single	1424237637	extreme
24456666523925386	16	200	49.04	30.89	-83	5101110	single	1424237637	extreme
24456666523925386	17	200	49.04	33.44	20	5300844	single	1424237637	extreme
24456666523925386	18	200	49.04	23.89	-90	4289555	single	1424237637	extreme
24456666523925386	19	200	49.04	35.67	87	4480789	single	1424237637	extreme
24456666523925386	20	200	49.04	36.31	69	5632603	single	1424237637	extreme
24456666523925386	21	17	49.04	15.92	90	393693	single	1424237637	extreme
24456666523925386	22	200	49.68	35.03	130	5361273	single	1424237637	extreme
24456666523925386	23	19	49.68	7.32	38	133013	single	1424237637	extreme
24456666523925386	24	66	49.68	21.97	84	1784621	single	1424237637	extreme
24456666523925386	25	200	49.68	28.34	-26	4726784	single	1424237637	extreme
24456666523925386	26	200	49.68	30.57	111	5252371	single	1424237637	extreme
24456666523925386	27	200	49.68	32.48	-28	5139786	single	1424237637	extreme
24456666523925386	28	200	49.68	32.48	67	5307322	single	1424237637	extreme
24456666523925386	29	200	49.68	32.48	37	5274600	single	1424237637	extreme
24456666523925386	30	200	49.68	27.07	-5	4857402	single	1424237637	extreme
24456666523925386	31	200	49.68	34.71	74	5972939	single	1424237637	extreme
24456666523925386	32	200	49.68	34.39	58	6056769	single	1424237637	extreme
24456666523925386	33	200	49.68	29.94	-21	5570158	single	1424237637	extreme
24456666523925386	34	25	49.68	17.83	116	488834	single	1424237637	extreme
24456666523925386	35	200	49.68	35.67	87	5993101	single	1424237637	extreme
24456666523925386	36	200	49.68	28.66	15	5791026	single	1424237637	extreme
24456666523925386	37	200	49.68	27.07	50	3520168	single	1424237637	extreme
24456666523925386	38	200	49.68	32.17	41	6129818	single	1424237637	extreme
24456666523925386	39	200	49.68	37.58	123	4981772	single	1424237637	extreme
24456666523925386	40	13	49.68	15.61	89	284700	single	1424237637	extreme
24456666523925386	41	200	49.68	37.26	12	5250048	single	1424237637	extreme
24456666523925386	42	200	49.68	36.31	24	5460684	single	1424237637	extreme
24456666523925386	43	200	49.68	29.3	62	5047474	single	1424237637	extreme
24456666523925386	44	200	49.68	31.21	83	5281399	single	1424237637	extreme
24456666523925386	45	200	49.68	22.93	-43	4778669	single	1424237637	extreme
24456666523925386	46	200	49.68	29.94	154	4230797	single	1424237637	extreme
24456666523925386	47	200	49.68	35.67	107	5234320	single	1424237637	extreme
24456666523925386	48	200	52.23	35.03	115	6044408	single	1424237637	extreme
24456666523925386	49	200	52.23	34.71	99	5046541	single	1424237637	extreme
24456666523925386	50	200	52.23	34.39	73	5652933	single	1424237637	extreme
24687384414295856	1	12	14.33	13.06	61	333842	single	1424237637	extreme
24687384414295856	2	200	30.25	28.34	-66	4638199	single	1424237637	extreme
24687384414295856	3	38	30.89	18.15	112	997867	single	1424237637	extreme
24687384414295856	4	200	33.76	32.17	6	4952747	single	1424237637	extreme
24687384414295856	5	200	43.31	34.71	59	4636700	single	1424237637	extreme
24687384414295856	6	200	43.31	38.85	92	4941018	single	1424237637	extreme
24687384414295856	7	200	43.31	19.75	-88	3645668	single	1424237637	extreme
24687384414295856	8	200	43.63	28.98	16	4341082	single	1424237637	extreme
24687384414295856	9	10	43.63	11.15	50	207950	single	1424237637	extreme
24687384414295856	10	200	45.86	40.13	76	5356224	single	1424237637	extreme
24687384414295856	11	200	49.68	43.31	181	5352996	single	1424237637	extreme
24687384414295856	12	82	50	30.57	141	2317658	single	1424237637	extreme
24687384414295856	13	200	50	38.85	27	6028978	single	1424237637	extreme
24687384414295856	14	200	50	32.17	11	5345860	single	1424237637	extreme
24687384414295856	15	200	50.32	38.54	11	5870513	single	1424237637	extreme
24687384414295856	16	137	50.64	32.8	78	3238295	single	1424237637	extreme
24687384414295856	17	200	50.96	32.8	-22	4963508	single	1424237637	extreme
24687384414295856	18	200	50.96	35.99	38	5378292	single	1424237637	extreme
24687384414295856	19	200	51.27	25.8	6	4410563	single	1424237637	extreme
24687384414295856	20	200	53.5	40.76	93	5201572	single	1424237637	extreme
24687384414295856	21	17	53.5	15.92	75	195424	single	1424237637	extreme
24687384414295856	22	6	53.5	12.42	59	123578	single	1424237637	extreme
24687384414295856	23	200	55.41	43.95	203	6203166	single	1424237637	extreme
24687384414295856	24	6	55.41	10.83	49	97649	single	1424237637	extreme
24687384414295856	25	200	56.05	39.81	120	6054270	single	1424237637	extreme
24687384414295856	26	200	56.05	41.72	131	5186931	single	1424237637	extreme
24687384414295856	27	200	56.05	36.62	70	5281268	single	1424237637	extreme
24687384414295856	28	200	56.05	34.08	97	5915634	single	1424237637	extreme
24687384414295856	29	26	56.05	8.92	43	155834	single	1424237637	extreme
24687384414295856	30	200	56.05	35.99	-2	5926020	single	1424237637	extreme
24687384414295856	31	200	56.37	30.89	-58	3935484	single	1424237637	extreme
24687384414295856	32	200	56.37	35.67	52	4745207	single	1424237637	extreme
24687384414295856	33	53	56.37	31.53	189	1490847	single	1424237637	extreme
24687384414295856	34	200	56.69	41.72	216	5075713	single	1424237637	extreme
24687384414295856	35	200	56.69	32.48	47	4231144	single	1424237637	extreme
24687384414295856	36	200	56.69	36.31	34	5333183	single	1424237637	extreme
24687384414295856	37	200	57.01	41.08	214	5585676	single	1424237637	extreme
24687384414295856	38	6	57.01	5.41	27	75984	single	1424237637	extreme
24687384414295856	39	9	57.01	18.15	87	202502	single	1424237637	extreme
24687384414295856	40	200	57.01	39.17	93	5882515	single	1424237637	extreme
24687384414295856	41	200	57.01	28.03	-62	4077334	single	1424237637	extreme
24687384414295856	42	200	57.01	36.31	119	4497953	single	1424237637	extreme
24687384414295856	43	200	57.01	37.9	29	5445310	single	1424237637	extreme
24687384414295856	44	200	57.01	39.49	169	5799634	single	1424237637	extreme
24687384414295856	45	200	57.32	38.22	95	5810256	single	1424237637	extreme
24687384414295856	46	200	57.32	38.22	190	5832924	single	1424237637	extreme
24687384414295856	47	200	57.32	32.8	153	3263802	single	1424237637	extreme
24687384414295856	48	200	57.32	36.94	91	5522311	single	1424237637	extreme
24687384414295856	49	35	57.32	18.79	99	349302	single	1424237637	extreme
24687384414295856	50	200	57.32	32.8	153	6310214	single	1424237637	extreme
24692194050384308	1	200	29.62	29.62	18	5072867	single	1424237637	extreme
24692194050384308	2	200	31.53	25.16	-121	4356654	single	1424237637	extreme
24692194050384308	3	200	37.9	33.44	-50	5377723	single	1424237637	extreme
24692194050384308	4	200	43.63	35.03	115	4027932	single	1424237637	extreme
24692194050384308	5	200	44.27	30.89	-28	5161777	single	1424237637	extreme
24692194050384308	6	200	47.45	33.12	44	4924405	single	1424237637	extreme
24692194050384308	7	200	47.45	31.53	9	5200386	single	1424237637	extreme
24692194050384308	8	200	47.45	30.57	91	4931808	single	1424237637	extreme
24692194050384308	9	200	47.77	32.17	-4	5585581	single	1424237637	extreme
24692194050384308	10	200	47.77	31.21	-77	4950796	single	1424237637	extreme
24692194050384308	11	200	47.77	28.66	-50	5226506	single	1424237637	extreme
24692194050384308	12	20	47.77	5.73	33	132414	single	1424237637	extreme
24692194050384308	13	200	47.77	25.48	-175	5345600	single	1424237637	extreme
24692194050384308	14	200	47.77	30.25	5	5458031	single	1424237637	extreme
24692194050384308	15	200	48.09	34.08	37	5936678	single	1424237637	extreme
24692194050384308	16	200	48.73	31.21	-37	5843865	single	1424237637	extreme
24692194050384308	17	200	49.04	31.53	-1	5867314	single	1424237637	extreme
24692194050384308	18	200	49.04	29.3	7	4948754	single	1424237637	extreme
24692194050384308	19	78	49.04	18.79	94	921440	single	1424237637	extreme
24692194050384308	20	200	49.04	28.34	-31	5085939	single	1424237637	extreme
24692194050384308	21	200	49.04	29.3	-8	5138802	single	1424237637	extreme
24692194050384308	22	200	49.36	35.67	82	5490500	single	1424237637	extreme
24692194050384308	23	200	49.36	35.67	122	4931975	single	1424237637	extreme
24692194050384308	24	200	49.68	40.76	228	5827852	single	1424237637	extreme
24692194050384308	25	200	49.68	31.85	125	5742597	single	1424237637	extreme
24692194050384308	26	55	49.68	23.25	128	1557835	single	1424237637	extreme
24692194050384308	27	200	49.68	25.16	-21	5291300	single	1424237637	extreme
24692194050384308	28	200	49.68	33.12	69	5454554	single	1424237637	extreme
24692194050384308	29	200	49.68	29.62	13	4729898	single	1424237637	extreme
24692194050384308	30	200	49.68	33.76	51	5970486	single	1424237637	extreme
24692194050384308	31	200	49.68	32.8	118	5150016	single	1424237637	extreme
24692194050384308	32	200	49.68	32.17	106	4961434	single	1424237637	extreme
24692194050384308	33	200	49.68	29.94	74	6196553	single	1424237637	extreme
24692194050384308	34	200	49.68	31.53	89	5031535	single	1424237637	extreme
24692194050384308	35	200	49.68	30.89	37	4953513	single	1424237637	extreme
24692194050384308	36	200	49.68	27.07	-65	4821943	single	1424237637	extreme
24692194050384308	37	200	49.68	29.94	59	5691005	single	1424237637	extreme
24692194050384308	38	200	49.68	31.85	5	5936447	single	1424237637	extreme
24692194050384308	39	200	49.68	34.39	113	5716329	single	1424237637	extreme
24692194050384308	40	200	49.68	31.53	159	5390097	single	1424237637	extreme
24692194050384308	41	200	49.68	30.57	96	5195820	single	1424237637	extreme
24692194050384308	42	200	49.68	29.3	32	5509089	single	1424237637	extreme
24692194050384308	43	200	49.68	29.3	87	4351989	single	1424237637	extreme
24692194050384308	44	200	49.68	30.25	135	4232067	single	1424237637	extreme
24692194050384308	45	200	49.68	28.03	33	5623126	single	1424237637	extreme
24692194050384308	46	200	49.68	25.8	21	3908759	single	1424237637	extreme
24692194050384308	47	200	49.68	18.79	-101	5751960	single	1424237637	extreme
24692194050384308	48	200	49.68	36.31	94	5979344	single	1424237637	extreme
24692194050384308	49	200	49.68	32.48	47	4364413	single	1424237637	extreme
24692194050384308	50	200	49.68	28.03	158	4375988	single	1424237637	extreme
24892077005388359	1	200	21.02	21.02	-184	4874818	single	1424237637	extreme
24892077005388359	2	200	31.85	31.53	29	5145506	single	1424237637	extreme
24892077005388359	3	200	31.85	15.61	-141	3814615	single	1424237637	extreme
24892077005388359	4	200	42.68	37.26	177	5141018	single	1424237637	extreme
24892077005388359	5	200	43.31	25.8	-139	4977795	single	1424237637	extreme
24892077005388359	6	200	43.31	24.2	-154	4864234	single	1424237637	extreme
24892077005388359	7	200	43.63	26.11	52	4124378	single	1424237637	extreme
24892077005388359	8	200	44.9	39.17	78	5733091	single	1424237637	extreme
24892077005388359	9	200	44.9	21.66	-17	3851580	single	1424237637	extreme
24892077005388359	10	82	44.9	15.92	55	1702865	single	1424237637	extreme
24892077005388359	11	200	44.9	29.62	53	4862675	single	1424237637	extreme
24892077005388359	12	200	44.9	32.8	-2	5511981	single	1424237637	extreme
24892077005388359	13	200	47.13	36.94	131	6032398	single	1424237637	extreme
24892077005388359	14	200	47.45	31.21	53	5573754	single	1424237637	extreme
24892077005388359	15	200	47.77	32.17	-14	5229668	single	1424237637	extreme
24892077005388359	16	200	47.77	29.62	-57	5154807	single	1424237637	extreme
24892077005388359	17	200	47.77	34.71	119	5472040	single	1424237637	extreme
24892077005388359	18	200	47.77	27.39	-34	5000758	single	1424237637	extreme
24892077005388359	19	35	48.41	21.66	113	684755	single	1424237637	extreme
24892077005388359	20	200	48.41	24.52	-188	5356140	single	1424237637	extreme
24892077005388359	21	200	48.41	30.57	71	4456996	single	1424237637	extreme
24892077005388359	22	200	48.41	27.07	-40	5915215	single	1424237637	extreme
24892077005388359	23	200	48.41	28.03	33	3166651	single	1424237637	extreme
24892077005388359	24	200	48.41	30.25	20	4915247	single	1424237637	extreme
24892077005388359	25	200	48.41	23.25	-77	5224433	single	1424237637	extreme
24892077005388359	26	200	48.41	33.12	-11	5620280	single	1424237637	extreme
24892077005388359	27	200	48.41	29.3	62	5140801	single	1424237637	extreme
24892077005388359	28	200	48.41	31.53	74	5099414	single	1424237637	extreme
24892077005388359	29	200	48.41	19.11	-40	4148096	single	1424237637	extreme
24892077005388359	30	200	48.41	37.58	108	6138888	single	1424237637	extreme
24892077005388359	31	200	48.41	29.3	22	5808331	single	1424237637	extreme
24892077005388359	32	200	49.68	37.9	74	6032507	single	1424237637	extreme
24892077005388359	33	200	49.68	34.71	29	5731692	single	1424237637	extreme
24892077005388359	34	200	49.68	28.34	-1	4546885	single	1424237637	extreme
24892077005388359	35	4	49.68	5.1	26	61034	single	1424237637	extreme
24892077005388359	36	200	49.68	17.52	110	526538	single	1424237637	extreme
24892077005388359	37	200	49.68	29.62	-12	5098516	single	1424237637	extreme
24892077005388359	38	200	49.68	36.31	69	5660299	single	1424237637	extreme
24892077005388359	39	200	49.68	34.71	99	5504450	single	1424237637	extreme
24892077005388359	40	200	51.27	40.13	131	5918130	single	1424237637	extreme
24892077005388359	41	200	51.27	34.71	109	4755839	single	1424237637	extreme
24892077005388359	42	200	51.27	35.35	126	5629301	single	1424237637	extreme
24892077005388359	43	200	51.27	32.8	123	4256451	single	1424237637	extreme
24892077005388359	44	200	51.27	29.3	97	4063075	single	1424237637	extreme
24892077005388359	45	200	51.27	35.03	65	6050370	single	1424237637	extreme
24892077005388359	46	200	51.27	22.61	-84	5916080	single	1424237637	extreme
24892077005388359	47	200	51.27	35.99	138	6287864	single	1424237637	extreme
24892077005388359	48	200	51.27	21.97	9	4135296	single	1424237637	extreme
24892077005388359	49	200	51.27	35.67	97	5870263	single	1424237637	extreme
24892077005388359	50	200	51.27	35.35	121	5836426	single	1424237637	extreme
24943873880692336	1	200	20.38	20.38	-181	4495257	single	1424237637	extreme
24943873880692336	2	200	24.2	21.97	-291	5415017	single	1424237637	extreme
24943873880692336	3	200	36.62	32.17	66	4470913	single	1424237637	extreme
24943873880692336	4	200	39.49	30.57	-4	5381940	single	1424237637	extreme
24943873880692336	5	200	39.49	27.07	-190	4911650	single	1424237637	extreme
24943873880692336	6	200	47.77	35.99	108	5783406	single	1424237637	extreme
24943873880692336	7	200	48.09	35.03	25	5649716	single	1424237637	extreme
24943873880692336	8	200	49.36	35.99	68	5803202	single	1424237637	extreme
24943873880692336	9	200	49.36	32.17	-19	5236114	single	1424237637	extreme
24943873880692336	10	200	49.36	31.53	-1	5602051	single	1424237637	extreme
24943873880692336	11	200	49.36	32.8	-47	5758330	single	1424237637	extreme
24943873880692336	12	200	49.68	32.8	113	5209206	single	1424237637	extreme
24943873880692336	13	200	49.68	24.52	-143	5350919	single	1424237637	extreme
24943873880692336	14	200	49.68	31.85	40	4835822	single	1424237637	extreme
24943873880692336	15	200	50	26.75	-16	4036359	single	1424237637	extreme
24943873880692336	16	200	50	29.94	19	5120267	single	1424237637	extreme
24943873880692336	17	200	50.32	35.03	110	6041428	single	1424237637	extreme
24943873880692336	18	200	50.64	27.71	-23	5242873	single	1424237637	extreme
24943873880692336	19	200	50.64	34.08	107	5185882	single	1424237637	extreme
24943873880692336	20	28	50.64	21.02	121	728454	single	1424237637	extreme
24943873880692336	21	200	50.64	23.57	-11	3931831	single	1424237637	extreme
24943873880692336	22	200	50.64	22.29	0	4084158	single	1424237637	extreme
24943873880692336	23	200	51.59	39.49	174	6324852	single	1424237637	extreme
24943873880692336	24	200	51.59	27.07	5	3748172	single	1424237637	extreme
24943873880692336	25	200	51.59	35.35	156	5675768	single	1424237637	extreme
24943873880692336	26	200	51.59	30.25	-15	5822177	single	1424237637	extreme
24943873880692336	27	200	51.59	30.57	6	5436281	single	1424237637	extreme
24943873880692336	28	200	51.59	34.71	49	5979020	single	1424237637	extreme
24943873880692336	29	69	51.59	28.03	198	1411264	single	1424237637	extreme
24943873880692336	30	200	51.59	27.07	-65	4535203	single	1424237637	extreme
24943873880692336	31	200	51.59	22.61	11	3496836	single	1424237637	extreme
24943873880692336	32	200	51.59	30.57	96	6066323	single	1424237637	extreme
24943873880692336	33	200	51.59	34.08	42	5906300	single	1424237637	extreme
24943873880692336	34	200	51.59	30.57	56	5376015	single	1424237637	extreme
24943873880692336	35	200	51.59	19.43	-49	4677856	single	1424237637	extreme
24943873880692336	36	200	51.59	34.08	112	5486357	single	1424237637	extreme
24943873880692336	37	200	51.59	29.3	-68	5496967	single	1424237637	extreme
24943873880692336	38	200	51.59	30.89	17	6125159	single	1424237637	extreme
24943873880692336	39	200	51.59	36.94	106	5613438	single	1424237637	extreme
24943873880692336	40	200	51.59	27.71	57	4304225	single	1424237637	extreme
24943873880692336	41	200	51.91	32.8	68	5367657	single	1424237637	extreme
24943873880692336	42	200	51.91	28.66	80	4881683	single	1424237637	extreme
24943873880692336	43	200	51.91	33.76	116	5460940	single	1424237637	extreme
24943873880692336	44	12	51.91	14.01	74	222493	single	1424237637	extreme
24943873880692336	45	200	51.91	37.26	102	5893457	single	1424237637	extreme
24943873880692336	46	200	51.91	27.07	-15	4320507	single	1424237637	extreme
24943873880692336	47	103	51.91	28.34	154	1733503	single	1424237637	extreme
24943873880692336	48	200	51.91	32.17	-4	5614477	single	1424237637	extreme
24943873880692336	49	200	51.91	36.94	146	5339288	single	1424237637	extreme
24943873880692336	50	200	51.91	28.66	85	4872700	single	1424237637	extreme
25136709387437994	1	200	30.89	30.89	-128	5288899	single	1424237637	extreme
25136709387437994	2	200	37.26	35.67	52	5526122	single	1424237637	extreme
25136709387437994	3	200	37.58	28.03	23	4835506	single	1424237637	extreme
25136709387437994	4	200	38.22	36.62	80	5501837	single	1424237637	extreme
25136709387437994	5	200	38.54	30.25	-105	5217786	single	1424237637	extreme
25136709387437994	6	200	39.49	36.62	90	5184842	single	1424237637	extreme
25136709387437994	7	200	40.13	35.67	-53	5362998	single	1424237637	extreme
25136709387437994	8	200	43.95	36.62	60	5228259	single	1424237637	extreme
25136709387437994	9	200	44.9	36.31	74	5245226	single	1424237637	extreme
25136709387437994	10	200	44.9	30.57	-14	5002220	single	1424237637	extreme
25136709387437994	11	200	44.9	22.61	21	3544460	single	1424237637	extreme
25136709387437994	12	200	45.86	31.85	45	5390141	single	1424237637	extreme
25136709387437994	13	6	45.86	10.19	52	86401	single	1424237637	extreme
25136709387437994	14	200	45.86	32.48	17	5900455	single	1424237637	extreme
25136709387437994	15	200	45.86	30.25	10	4467385	single	1424237637	extreme
25136709387437994	16	200	45.86	33.12	54	5573725	single	1424237637	extreme
25136709387437994	17	200	47.45	39.17	123	5685043	single	1424237637	extreme
25136709387437994	18	200	47.45	29.62	-72	5736146	single	1424237637	extreme
25136709387437994	19	200	51.59	37.9	74	4948219	single	1424237637	extreme
25136709387437994	20	17	51.59	17.52	105	377071	single	1424237637	extreme
25136709387437994	21	200	51.59	20.7	-115	4309950	single	1424237637	extreme
25136709387437994	22	200	51.91	32.8	113	5163126	single	1424237637	extreme
25136709387437994	23	200	51.91	32.48	82	4736010	single	1424237637	extreme
25136709387437994	24	200	51.91	36.62	90	5633773	single	1424237637	extreme
25136709387437994	25	200	51.91	32.17	61	5663150	single	1424237637	extreme
25136709387437994	26	200	51.91	33.76	-9	5565869	single	1424237637	extreme
25136709387437994	27	200	51.91	34.71	24	5769711	single	1424237637	extreme
25136709387437994	28	200	51.91	18.15	-53	4785781	single	1424237637	extreme
25136709387437994	29	43	52.23	34.08	237	1198517	single	1424237637	extreme
25136709387437994	30	200	54.14	43.95	128	6095411	single	1424237637	extreme
25136709387437994	31	200	54.14	30.57	-29	4301994	single	1424237637	extreme
25136709387437994	32	200	54.14	27.39	-129	5222655	single	1424237637	extreme
25136709387437994	33	200	54.14	34.71	99	5405984	single	1424237637	extreme
25136709387437994	34	200	54.14	31.53	109	5375419	single	1424237637	extreme
25136709387437994	35	101	54.14	25.8	136	2467134	single	1424237637	extreme
25136709387437994	36	200	54.14	33.44	65	4111016	single	1424237637	extreme
25136709387437994	37	111	54.14	28.34	144	2966461	single	1424237637	extreme
25136709387437994	38	200	54.46	37.58	123	6130901	single	1424237637	extreme
25136709387437994	39	200	54.46	39.49	219	5394483	single	1424237637	extreme
25136709387437994	40	69	54.46	23.57	144	1164785	single	1424237637	extreme
25136709387437994	41	200	54.46	26.43	93	3480586	single	1424237637	extreme
25136709387437994	42	200	54.46	31.85	50	5321441	single	1424237637	extreme
25136709387437994	43	200	54.46	30.57	81	4394165	single	1424237637	extreme
25136709387437994	44	200	54.46	31.85	40	5677489	single	1424237637	extreme
25136709387437994	45	200	54.46	33.12	129	4708052	single	1424237637	extreme
25136709387437994	46	200	54.78	32.48	117	5761509	single	1424237637	extreme
25136709387437994	47	200	54.78	28.34	69	5387805	single	1424237637	extreme
25136709387437994	48	14	54.78	11.46	56	191164	single	1424237637	extreme
25136709387437994	49	200	54.78	35.67	82	6147397	single	1424237637	extreme
25136709387437994	50	200	55.1	35.99	128	5152230	single	1424237637	extreme
25191388516059410	1	200	26.43	26.43	-7	4499002	single	1424237637	extreme
25191388516059410	2	200	27.71	25.48	0	4168840	single	1424237637	extreme
25191388516059410	3	200	34.08	31.53	-26	4232516	single	1424237637	extreme
25191388516059410	4	200	37.9	35.99	-17	5773705	single	1424237637	extreme
25191388516059410	5	200	40.13	33.44	55	5809845	single	1424237637	extreme
25191388516059410	6	200	40.45	34.39	-2	4984102	single	1424237637	extreme
25191388516059410	7	200	40.45	29.62	-52	4039043	single	1424237637	extreme
25191388516059410	8	200	40.45	33.44	80	5176001	single	1424237637	extreme
25191388516059410	9	200	40.45	32.8	-42	5478915	single	1424237637	extreme
25191388516059410	10	200	41.08	33.12	79	4612661	single	1424237637	extreme
25191388516059410	11	200	41.08	29.62	-22	4005769	single	1424237637	extreme
25191388516059410	12	200	41.08	24.52	-163	5200715	single	1424237637	extreme
25191388516059410	13	109	44.9	34.39	143	3186809	single	1424237637	extreme
25191388516059410	14	200	50.96	37.9	89	4673622	single	1424237637	extreme
25191388516059410	15	200	50.96	31.53	-66	5530510	single	1424237637	extreme
25191388516059410	16	200	50.96	29.3	37	4182696	single	1424237637	extreme
25191388516059410	17	200	51.27	36.94	141	5252379	single	1424237637	extreme
25191388516059410	18	200	53.18	41.08	179	5766948	single	1424237637	extreme
25191388516059410	19	200	53.18	35.35	16	5536542	single	1424237637	extreme
25191388516059410	20	200	53.18	34.08	32	5983402	single	1424237637	extreme
25191388516059410	21	200	53.18	34.08	57	5684960	single	1424237637	extreme
25191388516059410	22	200	53.18	32.48	72	5931618	single	1424237637	extreme
25191388516059410	23	11	53.18	15.92	75	157115	single	1424237637	extreme
25191388516059410	24	200	55.73	45.22	247	5744266	single	1424237637	extreme
25191388516059410	25	200	55.73	35.99	118	5570208	single	1424237637	extreme
25191388516059410	26	200	55.73	30.89	77	5315786	single	1424237637	extreme
25191388516059410	27	200	55.73	31.85	5	5102693	single	1424237637	extreme
25191388516059410	28	200	55.73	35.35	81	4392235	single	1424237637	extreme
25191388516059410	29	200	55.73	33.44	75	4524478	single	1424237637	extreme
25191388516059410	30	200	55.73	34.08	32	6019381	single	1424237637	extreme
25191388516059410	31	20	56.05	22.61	121	470081	single	1424237637	extreme
25191388516059410	32	200	56.69	40.13	141	5450519	single	1424237637	extreme
25191388516059410	33	200	56.69	35.35	11	5971678	single	1424237637	extreme
25191388516059410	34	200	56.69	32.17	46	5691340	single	1424237637	extreme
25191388516059410	35	200	57.01	32.48	112	5321091	single	1424237637	extreme
25191388516059410	36	200	57.01	37.58	53	5415819	single	1424237637	extreme
25191388516059410	37	200	57.01	29.3	37	5345682	single	1424237637	extreme
25191388516059410	38	200	57.01	24.2	-9	4818976	single	1424237637	extreme
25191388516059410	39	200	57.01	34.08	52	4448337	single	1424237637	extreme
25191388516059410	40	200	57.01	35.67	37	6184686	single	1424237637	extreme
25191388516059410	41	200	57.01	34.08	32	4549636	single	1424237637	extreme
25191388516059410	42	200	57.01	33.12	14	6027838	single	1424237637	extreme
25191388516059410	43	200	57.01	35.03	160	5361537	single	1424237637	extreme
25191388516059410	44	200	57.01	34.08	82	5581555	single	1424237637	extreme
25191388516059410	45	200	57.32	39.49	159	4445275	single	1424237637	extreme
25191388516059410	46	9	57.32	14.97	67	142197	single	1424237637	extreme
25191388516059410	47	200	57.32	32.8	83	6346749	single	1424237637	extreme
25191388516059410	48	200	57.32	35.35	81	5133292	single	1424237637	extreme
25191388516059410	49	200	57.32	33.76	161	4799356	single	1424237637	extreme
25191388516059410	50	200	57.32	40.45	242	6082168	single	1424237637	extreme
25372531849988551	1	200	27.07	27.07	-105	4760336	single	1424237637	extreme
25372531849988551	2	200	36.62	35.99	73	5342289	single	1424237637	extreme
25372531849988551	3	200	36.62	27.39	-74	5078963	single	1424237637	extreme
25372531849988551	4	200	37.58	31.21	33	4441958	single	1424237637	extreme
25372531849988551	5	200	40.13	36.31	74	5826713	single	1424237637	extreme
25372531849988551	6	200	45.86	38.22	135	5515090	single	1424237637	extreme
25372531849988551	7	200	46.18	33.76	21	4279906	single	1424237637	extreme
25372531849988551	8	200	46.5	30.25	-15	5344161	single	1424237637	extreme
25372531849988551	9	200	46.5	26.11	-38	5104466	single	1424237637	extreme
25372531849988551	10	200	46.5	27.71	-28	4375669	single	1424237637	extreme
25372531849988551	11	200	47.45	33.76	101	5778536	single	1424237637	extreme
25372531849988551	12	200	47.45	41.72	156	5985132	single	1424237637	extreme
25372531849988551	13	200	48.41	36.62	115	4963189	single	1424237637	extreme
25372531849988551	14	200	51.27	44.27	89	5978722	single	1424237637	extreme
25372531849988551	15	200	51.27	33.12	-31	5708681	single	1424237637	extreme
25372531849988551	16	200	51.27	35.67	42	5891682	single	1424237637	extreme
25372531849988551	17	200	51.27	29.3	7	5354231	single	1424237637	extreme
25372531849988551	18	200	51.27	38.22	170	4646757	single	1424237637	extreme
25372531849988551	19	200	51.27	31.85	-15	4413954	single	1424237637	extreme
25372531849988551	20	200	53.82	48.41	272	5817946	single	1424237637	extreme
25372531849988551	21	200	53.82	24.2	66	3999260	single	1424237637	extreme
25372531849988551	22	200	53.82	34.39	108	5087973	single	1424237637	extreme
25372531849988551	23	200	53.82	39.49	139	3973877	single	1424237637	extreme
25372531849988551	24	200	55.41	43.63	117	5994710	single	1424237637	extreme
25372531849988551	25	200	56.37	38.54	86	5648351	single	1424237637	extreme
25372531849988551	26	200	56.37	21.97	-126	4492160	single	1424237637	extreme
25372531849988551	27	38	56.37	12.42	59	315785	single	1424237637	extreme
25372531849988551	28	5	56.37	7.32	38	87268	single	1424237637	extreme
25372531849988551	29	200	56.37	35.35	6	5939643	single	1424237637	extreme
25372531849988551	30	200	56.37	42.36	213	5453379	single	1424237637	extreme
25372531849988551	31	200	56.37	35.03	120	6189315	single	1424237637	extreme
25372531849988551	32	200	56.37	36.62	105	5685617	single	1424237637	extreme
25372531849988551	33	28	56.37	10.83	69	400544	single	1424237637	extreme
25372531849988551	34	200	56.69	33.76	141	4258753	single	1424237637	extreme
25372531849988551	35	200	56.69	36.62	125	5569430	single	1424237637	extreme
25372531849988551	36	200	56.69	24.84	-82	4814487	single	1424237637	extreme
25372531849988551	37	200	56.69	30.25	10	5815496	single	1424237637	extreme
25372531849988551	38	200	56.69	39.81	255	5256324	single	1424237637	extreme
25372531849988551	39	65	56.69	13.06	61	406822	single	1424237637	extreme
25372531849988551	40	200	56.69	28.34	14	5791438	single	1424237637	extreme
25372531849988551	41	200	56.69	22.93	-13	4382113	single	1424237637	extreme
25372531849988551	42	200	56.69	30.25	75	3999559	single	1424237637	extreme
25372531849988551	43	200	57.32	37.58	208	5204105	single	1424237637	extreme
25372531849988551	44	200	57.32	35.03	200	6246183	single	1424237637	extreme
25372531849988551	45	200	57.32	26.11	7	4002748	single	1424237637	extreme
25372531849988551	46	200	57.32	43.31	191	6235014	single	1424237637	extreme
25372531849988551	47	32	57.32	28.66	170	856741	single	1424237637	extreme
25372531849988551	48	200	57.32	33.44	75	6158601	single	1424237637	extreme
25372531849988551	49	173	57.32	14.97	-23	4145465	single	1424237637	extreme
25372531849988551	50	200	57.32	32.8	133	5769338	single	1424237637	extreme
25439510817039776	1	200	30.57	30.57	-54	5273751	single	1424237637	extreme
25439510817039776	2	200	35.99	34.71	49	4915849	single	1424237637	extreme
25439510817039776	3	200	36.31	20.38	-206	3955280	single	1424237637	extreme
25439510817039776	4	200	38.85	34.39	63	5055170	single	1424237637	extreme
25439510817039776	5	200	39.49	35.67	112	5554889	single	1424237637	extreme
25439510817039776	6	200	40.45	34.71	69	4990577	single	1424237637	extreme
25439510817039776	7	200	40.76	27.39	-39	4435210	single	1424237637	extreme
25439510817039776	8	200	47.45	40.13	161	6143542	single	1424237637	extreme
25439510817039776	9	104	47.77	34.08	242	2987134	single	1424237637	extreme
25439510817039776	10	200	47.77	31.85	-20	5084063	single	1424237637	extreme
25439510817039776	11	200	47.77	33.12	-1	4938493	single	1424237637	extreme
25439510817039776	12	32	47.77	22.93	142	684568	single	1424237637	extreme
25439510817039776	13	200	47.77	33.44	65	5174687	single	1424237637	extreme
25439510817039776	14	14	47.77	10.19	52	202523	single	1424237637	extreme
25439510817039776	15	200	47.77	34.39	53	5866055	single	1424237637	extreme
25439510817039776	16	29	47.77	15.92	85	731959	single	1424237637	extreme
25439510817039776	17	200	49.68	31.85	55	4867342	single	1424237637	extreme
25439510817039776	18	200	49.68	28.34	-6	5872376	single	1424237637	extreme
25439510817039776	19	200	50	27.39	-24	4654462	single	1424237637	extreme
25439510817039776	20	200	50	33.44	135	5586465	single	1424237637	extreme
25439510817039776	21	200	50.32	37.58	168	5017282	single	1424237637	extreme
25439510817039776	22	200	50.32	15.92	-290	5193096	single	1424237637	extreme
25439510817039776	23	200	50.96	34.39	153	4440149	single	1424237637	extreme
25439510817039776	24	200	50.96	31.53	-41	4638110	single	1424237637	extreme
25439510817039776	25	200	50.96	29.62	-7	5596696	single	1424237637	extreme
25439510817039776	26	200	50.96	34.08	57	5925148	single	1424237637	extreme
25439510817039776	27	200	53.18	39.49	164	6113342	single	1424237637	extreme
25439510817039776	28	200	53.5	37.9	79	5597385	single	1424237637	extreme
25439510817039776	29	200	53.5	34.08	57	5827914	single	1424237637	extreme
25439510817039776	30	200	53.5	36.94	111	5489775	single	1424237637	extreme
25439510817039776	31	200	53.82	34.71	79	5193137	single	1424237637	extreme
25439510817039776	32	200	53.82	32.8	33	5253502	single	1424237637	extreme
25439510817039776	33	200	53.82	32.8	-7	5785341	single	1424237637	extreme
25439510817039776	34	10	53.82	10.83	54	114407	single	1424237637	extreme
25439510817039776	35	200	53.82	31.85	45	5615193	single	1424237637	extreme
25439510817039776	36	200	53.82	35.03	65	5812713	single	1424237637	extreme
25439510817039776	37	200	53.82	19.43	-94	4661189	single	1424237637	extreme
25439510817039776	38	200	53.82	35.03	35	5926313	single	1424237637	extreme
25439510817039776	39	200	53.82	37.58	83	5692367	single	1424237637	extreme
25439510817039776	40	86	53.82	29.3	162	2326658	single	1424237637	extreme
25439510817039776	41	22	53.82	20.06	113	537006	single	1424237637	extreme
25439510817039776	42	200	54.14	39.17	128	4277868	single	1424237637	extreme
25439510817039776	43	200	54.14	35.67	102	5742051	single	1424237637	extreme
25439510817039776	44	200	54.14	37.9	59	5650771	single	1424237637	extreme
25439510817039776	45	200	54.14	25.8	-104	4389532	single	1424237637	extreme
25439510817039776	46	167	54.14	29.3	52	4447577	single	1424237637	extreme
25439510817039776	47	106	54.14	25.16	84	2688484	single	1424237637	extreme
25439510817039776	48	200	54.14	33.12	124	4970576	single	1424237637	extreme
25439510817039776	49	200	54.14	28.03	123	3791931	single	1424237637	extreme
25439510817039776	50	200	54.14	35.67	137	5163233	single	1424237637	extreme
25613369943964211	1	200	29.62	29.62	108	3262866	multi	1424237637	extreme
25613369943964211	2	200	38.22	30.89	127	4251591	multi	1424237637	extreme
25613369943964211	3	47	38.54	14.97	97	1211969	multi	1424237637	extreme
25613369943964211	4	200	39.81	27.07	85	3361172	multi	1424237637	extreme
25613369943964211	5	200	39.81	5.1	31	6557073	multi	1424237637	extreme
25613369943964211	6	200	41.08	28.66	220	4071653	multi	1424237637	extreme
25613369943964211	7	200	44.27	31.53	219	3836824	multi	1424237637	extreme
25613369943964211	8	200	44.27	8.6	52	1665522	multi	1424237637	extreme
25613369943964211	9	200	44.59	26.75	99	4424939	multi	1424237637	extreme
25613369943964211	10	200	44.59	23.25	83	3635911	multi	1424237637	extreme
25613369943964211	11	200	44.59	5.41	-103	5883879	multi	1424237637	extreme
25613369943964211	12	50	46.18	21.02	136	1412531	multi	1424237637	extreme
25613369943964211	13	200	46.18	30.57	171	3220973	multi	1424237637	extreme
25613369943964211	14	200	49.36	38.54	256	5528915	multi	1424237637	extreme
25613369943964211	15	10	49.36	11.78	62	261981	multi	1424237637	extreme
25613369943964211	16	16	49.36	9.55	50	464060	multi	1424237637	extreme
25613369943964211	17	200	49.68	7.32	-87	4663176	multi	1424237637	extreme
25613369943964211	18	200	49.68	24.84	128	2915996	multi	1424237637	extreme
25613369943964211	19	200	49.68	2.87	9	6353901	multi	1424237637	extreme
25613369943964211	20	200	50.64	34.39	248	3777542	multi	1424237637	extreme
25613369943964211	21	200	50.64	24.52	102	3916529	multi	1424237637	extreme
25613369943964211	22	200	50.64	20.38	99	2912209	multi	1424237637	extreme
25613369943964211	23	200	50.64	21.66	133	5296364	multi	1424237637	extreme
25613369943964211	24	200	50.64	15.61	49	2655579	multi	1424237637	extreme
25613369943964211	25	200	50.64	31.53	169	4038741	multi	1424237637	extreme
25613369943964211	26	200	50.64	31.85	245	5852498	multi	1424237637	extreme
25613369943964211	27	200	50.96	19.11	135	2245567	multi	1424237637	extreme
25613369943964211	28	200	50.96	23.25	-47	3506719	multi	1424237637	extreme
25613369943964211	29	200	50.96	12.42	-11	1928912	multi	1424237637	extreme
25613369943964211	30	200	51.27	26.75	169	2577697	multi	1424237637	extreme
25613369943964211	31	200	51.27	18.79	139	1474500	multi	1424237637	extreme
25613369943964211	32	200	52.23	27.39	161	3670958	multi	1424237637	extreme
25613369943964211	33	200	52.23	28.03	173	2781545	multi	1424237637	extreme
25613369943964211	34	200	52.23	17.52	65	1929930	multi	1424237637	extreme
25613369943964211	35	200	52.23	24.2	81	3632423	multi	1424237637	extreme
25613369943964211	36	200	52.23	32.17	111	5028067	multi	1424237637	extreme
25613369943964211	37	200	52.23	29.3	112	4440519	multi	1424237637	extreme
25613369943964211	38	200	53.18	33.76	241	3932596	multi	1424237637	extreme
25613369943964211	39	200	53.18	24.84	113	2651613	multi	1424237637	extreme
25613369943964211	40	200	53.18	12.74	60	6138955	multi	1424237637	extreme
25613369943964211	41	200	53.18	23.89	115	3184764	multi	1424237637	extreme
25613369943964211	42	200	54.14	30.25	225	6269856	multi	1424237637	extreme
25613369943964211	43	200	54.14	12.74	65	3116859	multi	1424237637	extreme
25613369943964211	44	200	54.14	2.87	19	6406170	multi	1424237637	extreme
25613369943964211	45	200	54.14	2.55	-2	6376896	multi	1424237637	extreme
25613369943964211	46	200	54.14	20.06	63	4413188	multi	1424237637	extreme
25613369943964211	47	200	54.14	26.75	189	3457089	multi	1424237637	extreme
25613369943964211	48	9	54.14	11.46	66	225859	multi	1424237637	extreme
25613369943964211	49	200	54.14	9.55	65	5994756	multi	1424237637	extreme
25613369943964211	50	200	54.14	24.2	56	2990996	multi	1424237637	extreme
25672396736791347	1	200	23.89	23.89	75	3444940	multi	1424237637	extreme
25672396736791347	2	200	31.85	27.07	70	3272666	multi	1424237637	extreme
25672396736791347	3	61	34.39	24.2	181	1382916	multi	1424237637	extreme
25672396736791347	4	200	34.39	2.55	-22	6328888	multi	1424237637	extreme
25672396736791347	5	200	40.45	31.85	140	4040090	multi	1424237637	extreme
25672396736791347	6	200	43.63	24.52	162	6814477	multi	1424237637	extreme
25672396736791347	7	8	43.63	9.55	45	219177	multi	1424237637	extreme
25672396736791347	8	200	43.63	2.55	-27	6292032	multi	1424237637	extreme
25672396736791347	9	200	43.63	4.78	25	6154825	multi	1424237637	extreme
25672396736791347	10	200	43.63	2.55	-12	6332308	multi	1424237637	extreme
25672396736791347	11	200	43.63	20.38	-46	3927591	multi	1424237637	extreme
25672396736791347	12	200	44.27	29.94	159	3062643	multi	1424237637	extreme
25672396736791347	13	200	45.54	17.2	104	6795677	multi	1424237637	extreme
25672396736791347	14	200	45.54	21.02	111	2657284	multi	1424237637	extreme
25672396736791347	15	200	46.82	30.57	161	3564436	multi	1424237637	extreme
25672396736791347	16	200	46.82	17.2	104	5980079	multi	1424237637	extreme
25672396736791347	17	200	46.82	15.29	113	1086534	multi	1424237637	extreme
25672396736791347	18	200	46.82	2.55	-17	6339466	multi	1424237637	extreme
25672396736791347	19	200	46.82	19.75	27	3344276	multi	1424237637	extreme
25672396736791347	20	200	46.82	13.38	92	4524024	multi	1424237637	extreme
25672396736791347	21	200	46.82	2.55	8	6458795	multi	1424237637	extreme
25672396736791347	22	200	47.45	27.39	166	2487588	multi	1424237637	extreme
25672396736791347	23	200	47.45	15.29	-47	5873577	multi	1424237637	extreme
25672396736791347	24	200	48.41	32.48	112	4051722	multi	1424237637	extreme
25672396736791347	25	200	49.36	17.83	106	5963923	multi	1424237637	extreme
25672396736791347	26	200	49.36	30.25	120	3287580	multi	1424237637	extreme
25672396736791347	27	200	49.36	14.97	-28	2291389	multi	1424237637	extreme
25672396736791347	28	200	49.36	2.55	3	6381495	multi	1424237637	extreme
25672396736791347	29	200	49.36	9.55	70	887568	multi	1424237637	extreme
25672396736791347	30	200	49.68	23.57	104	4617090	multi	1424237637	extreme
25672396736791347	31	200	49.68	12.1	78	4140481	multi	1424237637	extreme
25672396736791347	32	200	49.68	28.34	164	3793963	multi	1424237637	extreme
25672396736791347	33	200	50	29.3	152	3541832	multi	1424237637	extreme
25672396736791347	34	200	50.64	32.17	111	3734077	multi	1424237637	extreme
25672396736791347	35	200	50.64	27.39	111	4042810	multi	1424237637	extreme
25672396736791347	36	200	50.64	18.15	42	2582676	multi	1424237637	extreme
25672396736791347	37	200	50.96	13.38	72	4181384	multi	1424237637	extreme
25672396736791347	38	200	50.96	2.55	-17	6420527	multi	1424237637	extreme
25672396736791347	39	200	51.27	30.25	210	5058595	multi	1424237637	extreme
25672396736791347	40	200	51.27	19.11	140	2904237	multi	1424237637	extreme
25672396736791347	41	200	51.59	23.89	165	2126616	multi	1424237637	extreme
25672396736791347	42	200	51.59	28.03	148	3376491	multi	1424237637	extreme
25672396736791347	43	200	51.59	13.38	87	1110498	multi	1424237637	extreme
25672396736791347	44	200	51.59	21.34	117	2286790	multi	1424237637	extreme
25672396736791347	45	200	51.91	35.67	167	3198572	multi	1424237637	extreme
25672396736791347	46	11	51.91	7.96	40	251746	multi	1424237637	extreme
25672396736791347	47	200	51.91	15.61	114	1577402	multi	1424237637	extreme
25672396736791347	48	200	51.91	25.8	201	6896849	multi	1424237637	extreme
25672396736791347	49	200	52.23	31.53	204	3854123	multi	1424237637	extreme
25672396736791347	50	200	52.23	25.48	185	3595948	multi	1424237637	extreme
25802611349109213	1	200	32.17	32.17	166	4626774	multi	1424237637	extreme
25802611349109213	2	200	37.9	35.35	211	4650008	multi	1424237637	extreme
25802611349109213	3	200	37.9	12.74	-115	5692499	multi	1424237637	extreme
25802611349109213	4	32	39.17	10.83	74	626039	multi	1424237637	extreme
25802611349109213	5	200	40.45	27.39	101	5194307	multi	1424237637	extreme
25802611349109213	6	200	44.9	31.85	200	2985619	multi	1424237637	extreme
25802611349109213	7	200	44.9	2.55	3	6358147	multi	1424237637	extreme
25802611349109213	8	200	44.9	24.84	153	3917411	multi	1424237637	extreme
25802611349109213	9	200	44.9	30.25	145	3933003	multi	1424237637	extreme
25802611349109213	10	200	45.54	27.71	97	3352926	multi	1424237637	extreme
25802611349109213	11	200	45.54	24.52	2	3003318	multi	1424237637	extreme
25802611349109213	12	200	45.54	7.64	39	5847181	multi	1424237637	extreme
25802611349109213	13	200	45.54	12.1	73	1130809	multi	1424237637	extreme
25802611349109213	14	200	46.82	29.94	144	2983666	multi	1424237637	extreme
25802611349109213	15	200	48.09	35.99	263	4182021	multi	1424237637	extreme
25802611349109213	16	200	48.09	24.84	153	3876494	multi	1424237637	extreme
25802611349109213	17	200	48.09	5.1	-59	5976764	multi	1424237637	extreme
25802611349109213	18	200	48.09	27.07	155	2467027	multi	1424237637	extreme
25802611349109213	19	200	48.73	36.31	204	4999189	multi	1424237637	extreme
25802611349109213	20	200	53.18	31.53	49	3958320	multi	1424237637	extreme
25802611349109213	21	200	53.18	16.24	111	2940953	multi	1424237637	extreme
25802611349109213	22	200	53.82	30.57	201	3339933	multi	1424237637	extreme
25802611349109213	23	200	53.82	32.8	158	4047467	multi	1424237637	extreme
25802611349109213	24	200	54.14	24.52	47	4362530	multi	1424237637	extreme
25802611349109213	25	200	54.14	24.2	191	5892719	multi	1424237637	extreme
25802611349109213	26	200	54.14	2.55	13	6993995	multi	1424237637	extreme
25802611349109213	27	200	54.14	20.38	169	3766027	multi	1424237637	extreme
25802611349109213	28	15	54.14	9.55	60	212184	multi	1424237637	extreme
25802611349109213	29	200	54.14	2.55	13	6908129	multi	1424237637	extreme
25802611349109213	30	200	54.14	12.74	-55	5850893	multi	1424237637	extreme
25802611349109213	31	200	54.46	32.8	193	2751346	multi	1424237637	extreme
25802611349109213	32	200	54.46	11.15	-50	5556588	multi	1424237637	extreme
25802611349109213	33	6	54.46	6.05	39	138850	multi	1424237637	extreme
25802611349109213	34	200	54.46	27.71	102	3212308	multi	1424237637	extreme
25802611349109213	35	200	54.46	8.28	-54	5956908	multi	1424237637	extreme
25802611349109213	36	30	54.46	18.79	139	674433	multi	1424237637	extreme
25802611349109213	37	200	54.46	30.25	180	4189738	multi	1424237637	extreme
25802611349109213	38	200	54.46	17.2	19	3612706	multi	1424237637	extreme
25802611349109213	39	200	54.46	27.39	131	4725682	multi	1424237637	extreme
25802611349109213	40	200	54.46	26.75	194	4337104	multi	1424237637	extreme
25802611349109213	41	200	54.46	27.07	210	3846120	multi	1424237637	extreme
25802611349109213	42	200	54.46	35.35	196	3735460	multi	1424237637	extreme
25802611349109213	43	200	54.46	15.92	65	2985458	multi	1424237637	extreme
25802611349109213	44	200	54.46	6.37	35	2294277	multi	1424237637	extreme
25802611349109213	45	200	54.46	31.53	144	3817867	multi	1424237637	extreme
25802611349109213	46	200	54.46	4.46	-126	6037017	multi	1424237637	extreme
25802611349109213	47	200	54.46	13.06	-89	6675617	multi	1424237637	extreme
25802611349109213	48	200	54.46	23.89	185	3209477	multi	1424237637	extreme
25802611349109213	49	200	54.46	28.98	231	4108888	multi	1424237637	extreme
25802611349109213	50	200	54.46	21.66	128	1761472	multi	1424237637	extreme
25874441296013673	1	200	24.84	24.84	78	2741702	multi	1424237637	extreme
25874441296013673	2	200	29.62	24.84	53	4081053	multi	1424237637	extreme
25874441296013673	3	200	29.62	3.5	-219	5535710	multi	1424237637	extreme
25874441296013673	4	200	38.85	31.21	178	3176180	multi	1424237637	extreme
25874441296013673	5	200	38.85	4.78	25	5934628	multi	1424237637	extreme
25874441296013673	6	200	38.85	13.06	16	2250742	multi	1424237637	extreme
25874441296013673	7	200	42.04	35.35	156	5144002	multi	1424237637	extreme
25874441296013673	8	200	42.36	24.52	97	2984009	multi	1424237637	extreme
25874441296013673	9	200	42.36	6.37	-15	6056729	multi	1424237637	extreme
25874441296013673	10	200	42.36	21.66	153	6178367	multi	1424237637	extreme
25874441296013673	11	200	42.36	15.29	68	2957696	multi	1424237637	extreme
25874441296013673	12	200	42.99	20.7	140	1860812	multi	1424237637	extreme
25874441296013673	13	200	45.54	34.71	154	4714066	multi	1424237637	extreme
25874441296013673	14	200	45.54	9.24	39	6063687	multi	1424237637	extreme
25874441296013673	15	200	45.54	19.11	-5	3666534	multi	1424237637	extreme
25874441296013673	16	200	46.82	28.34	174	3721739	multi	1424237637	extreme
25874441296013673	17	200	46.82	10.83	64	5872068	multi	1424237637	extreme
25874441296013673	18	200	49.04	23.57	34	4217156	multi	1424237637	extreme
25874441296013673	19	200	49.04	19.75	107	2599817	multi	1424237637	extreme
25874441296013673	20	200	49.04	31.21	53	4239325	multi	1424237637	extreme
25874441296013673	21	200	50.64	26.11	172	4213564	multi	1424237637	extreme
25874441296013673	22	200	51.91	35.67	112	4028466	multi	1424237637	extreme
25874441296013673	23	200	51.91	29.94	189	3926069	multi	1424237637	extreme
25874441296013673	24	200	51.91	19.75	142	6087826	multi	1424237637	extreme
25874441296013673	25	131	52.23	25.48	195	2923090	multi	1424237637	extreme
25874441296013673	26	200	52.55	28.34	104	3637709	multi	1424237637	extreme
25874441296013673	27	200	52.55	19.75	127	2051808	multi	1424237637	extreme
25874441296013673	28	200	52.55	5.1	16	6151540	multi	1424237637	extreme
25874441296013673	29	200	53.82	37.26	277	4156059	multi	1424237637	extreme
25874441296013673	30	26	53.82	8.6	62	339871	multi	1424237637	extreme
25874441296013673	31	200	53.82	19.75	102	2420038	multi	1424237637	extreme
25874441296013673	32	200	53.82	24.52	162	5984158	multi	1424237637	extreme
25874441296013673	33	200	53.82	29.3	172	2475367	multi	1424237637	extreme
25874441296013673	34	200	53.82	28.34	79	4684450	multi	1424237637	extreme
25874441296013673	35	200	54.14	27.07	130	4309966	multi	1424237637	extreme
25874441296013673	36	200	54.14	7.64	49	6129725	multi	1424237637	extreme
25874441296013673	37	200	54.14	15.61	104	5787002	multi	1424237637	extreme
25874441296013673	38	200	54.14	25.16	109	3675455	multi	1424237637	extreme
25874441296013673	39	200	54.46	29.94	139	2862426	multi	1424237637	extreme
25874441296013673	40	200	54.78	35.35	181	4299641	multi	1424237637	extreme
25874441296013673	41	200	54.78	28.03	128	3505672	multi	1424237637	extreme
25874441296013673	42	200	54.78	24.84	183	2730518	multi	1424237637	extreme
25874441296013673	43	200	54.78	27.39	176	3240022	multi	1424237637	extreme
25874441296013673	44	200	54.78	10.51	58	1893044	multi	1424237637	extreme
25874441296013673	45	200	54.78	2.55	-2	6382946	multi	1424237637	extreme
25874441296013673	46	200	55.1	26.75	214	3534307	multi	1424237637	extreme
25874441296013673	47	200	55.1	21.97	144	2922334	multi	1424237637	extreme
25874441296013673	48	200	55.1	26.43	183	1680572	multi	1424237637	extreme
25874441296013673	49	200	55.1	27.39	181	2847420	multi	1424237637	extreme
25874441296013673	50	9	55.1	5.73	38	152795	multi	1424237637	extreme
26005775611909697	1	200	21.97	21.97	-51	3186409	multi	1424237637	extreme
26005775611909697	2	200	21.97	4.14	-22	6016327	multi	1424237637	extreme
26005775611909697	3	200	29.94	26.75	94	3352766	multi	1424237637	extreme
26005775611909697	4	200	30.57	8.92	-77	5682956	multi	1424237637	extreme
26005775611909697	5	200	35.35	28.34	124	4837493	multi	1424237637	extreme
26005775611909697	6	200	39.49	26.11	57	3244491	multi	1424237637	extreme
26005775611909697	7	200	39.49	13.06	91	5795401	multi	1424237637	extreme
26005775611909697	8	200	44.9	35.67	172	4435719	multi	1424237637	extreme
26005775611909697	9	200	44.9	15.29	58	6251119	multi	1424237637	extreme
26005775611909697	10	8	44.9	7.96	50	178345	multi	1424237637	extreme
26005775611909697	11	200	44.9	7.96	50	3870805	multi	1424237637	extreme
26005775611909697	12	200	44.9	16.24	96	3406483	multi	1424237637	extreme
26005775611909697	13	200	44.9	19.43	81	3075524	multi	1424237637	extreme
26005775611909697	14	200	44.9	2.55	8	6384254	multi	1424237637	extreme
26005775611909697	15	200	45.22	20.38	14	2679233	multi	1424237637	extreme
26005775611909697	16	200	45.22	2.55	-7	6317084	multi	1424237637	extreme
26005775611909697	17	200	45.22	12.42	-76	6675314	multi	1424237637	extreme
26005775611909697	18	200	45.54	27.71	97	2775121	multi	1424237637	extreme
26005775611909697	19	200	45.54	2.55	13	6410570	multi	1424237637	extreme
26005775611909697	20	200	47.77	33.76	166	4239968	multi	1424237637	extreme
26005775611909697	21	200	47.77	9.55	65	5937484	multi	1424237637	extreme
26005775611909697	22	108	48.41	16.24	96	3588627	multi	1424237637	extreme
26005775611909697	23	200	48.73	30.57	176	2942866	multi	1424237637	extreme
26005775611909697	24	200	50.96	28.03	73	4073047	multi	1424237637	extreme
26005775611909697	25	200	51.27	30.89	197	3312464	multi	1424237637	extreme
26005775611909697	26	200	51.27	22.61	126	3043114	multi	1424237637	extreme
26005775611909697	27	200	51.27	16.56	107	1981854	multi	1424237637	extreme
26005775611909697	28	200	51.27	27.07	140	4177830	multi	1424237637	extreme
26005775611909697	29	200	52.55	28.03	18	4361747	multi	1424237637	extreme
26005775611909697	30	200	52.55	3.82	22	6366197	multi	1424237637	extreme
26005775611909697	31	200	52.55	4.78	25	6036123	multi	1424237637	extreme
26005775611909697	32	200	52.55	19.75	122	6500563	multi	1424237637	extreme
26005775611909697	33	200	52.87	32.8	133	3475486	multi	1424237637	extreme
26005775611909697	34	200	53.5	29.3	172	4637924	multi	1424237637	extreme
26005775611909697	35	200	53.5	17.83	81	1785511	multi	1424237637	extreme
26005775611909697	36	200	53.5	22.29	95	2836935	multi	1424237637	extreme
26005775611909697	37	200	53.5	23.25	158	2939505	multi	1424237637	extreme
26005775611909697	38	200	54.14	34.71	254	6200747	multi	1424237637	extreme
26005775611909697	39	200	54.14	9.87	61	6231808	multi	1424237637	extreme
26005775611909697	40	200	54.46	26.11	92	4633998	multi	1424237637	extreme
26005775611909697	41	13	54.46	13.69	68	361139	multi	1424237637	extreme
26005775611909697	42	200	54.46	21.02	131	1967184	multi	1424237637	extreme
26005775611909697	43	200	54.78	36.62	265	3476600	multi	1424237637	extreme
26005775611909697	44	200	54.78	2.55	13	6411052	multi	1424237637	extreme
26005775611909697	45	200	55.1	28.66	130	4587862	multi	1424237637	extreme
26005775611909697	46	200	55.1	24.2	26	3088908	multi	1424237637	extreme
26005775611909697	47	200	55.1	22.29	65	4195874	multi	1424237637	extreme
26005775611909697	48	200	55.1	19.11	125	2295854	multi	1424237637	extreme
26005775611909697	49	200	55.41	19.11	125	6831004	multi	1424237637	extreme
26005775611909697	50	18	55.73	12.1	93	512433	multi	1424237637	extreme
26072928442684148	1	200	27.07	27.07	-5	3630656	multi	1424237637	extreme
26072928442684148	2	200	38.85	37.26	247	5060619	multi	1424237637	extreme
26072928442684148	3	200	38.85	2.55	-12	6286725	multi	1424237637	extreme
26072928442684148	4	200	42.36	32.48	172	4349969	multi	1424237637	extreme
26072928442684148	5	200	42.36	22.29	45	4275123	multi	1424237637	extreme
26072928442684148	6	200	45.54	27.07	70	3533082	multi	1424237637	extreme
26072928442684148	7	200	45.54	21.66	78	3077322	multi	1424237637	extreme
26072928442684148	8	200	46.18	28.98	166	3337757	multi	1424237637	extreme
26072928442684148	9	200	48.09	28.03	168	3567539	multi	1424237637	extreme
26072928442684148	10	200	50.96	34.39	208	5401427	multi	1424237637	extreme
26072928442684148	11	200	51.27	29.3	192	3708281	multi	1424237637	extreme
26072928442684148	12	200	51.59	29.94	194	3612980	multi	1424237637	extreme
26072928442684148	13	6	51.59	8.6	42	149534	multi	1424237637	extreme
26072928442684148	14	200	51.59	9.24	24	6203113	multi	1424237637	extreme
26072928442684148	15	200	51.59	32.17	141	3770288	multi	1424237637	extreme
26072928442684148	16	200	51.59	27.07	175	2870390	multi	1424237637	extreme
26072928442684148	17	200	51.59	30.57	101	3834828	multi	1424237637	extreme
26072928442684148	18	200	51.59	9.55	50	5980838	multi	1424237637	extreme
26072928442684148	19	200	51.59	28.66	130	3434474	multi	1424237637	extreme
26072928442684148	20	10	51.59	8.6	52	249058	multi	1424237637	extreme
26072928442684148	21	200	51.91	34.08	162	5513311	multi	1424237637	extreme
26072928442684148	22	200	51.91	28.98	196	4024927	multi	1424237637	extreme
26072928442684148	23	200	51.91	21.02	66	2664857	multi	1424237637	extreme
26072928442684148	24	200	51.91	35.03	210	3625620	multi	1424237637	extreme
26072928442684148	25	200	52.55	14.97	97	4187582	multi	1424237637	extreme
26072928442684148	26	200	54.14	34.08	137	5101432	multi	1424237637	extreme
26072928442684148	27	22	54.14	8.6	57	502918	multi	1424237637	extreme
26072928442684148	28	200	54.14	7.01	37	1872043	multi	1424237637	extreme
26072928442684148	29	200	54.14	28.98	81	3866401	multi	1424237637	extreme
26072928442684148	30	200	54.14	2.55	-7	6322686	multi	1424237637	extreme
26072928442684148	31	200	54.14	13.06	-854	4192035	multi	1424237637	extreme
26072928442684148	32	200	54.14	5.73	33	1694631	multi	1424237637	extreme
26072928442684148	33	7	54.14	5.1	26	178592	multi	1424237637	extreme
26072928442684148	34	200	54.14	28.34	159	3398026	multi	1424237637	extreme
26072928442684148	35	200	54.14	2.55	-17	6336421	multi	1424237637	extreme
26072928442684148	36	200	54.46	34.39	228	3663649	multi	1424237637	extreme
26072928442684148	37	200	54.46	21.97	159	6323707	multi	1424237637	extreme
26072928442684148	38	200	54.46	4.78	10	6079369	multi	1424237637	extreme
26072928442684148	39	200	54.46	2.55	13	6964530	multi	1424237637	extreme
26072928442684148	40	200	54.46	14.65	91	2162594	multi	1424237637	extreme
26072928442684148	41	200	54.46	19.11	130	2982133	multi	1424237637	extreme
26072928442684148	42	200	54.46	30.25	165	3193548	multi	1424237637	extreme
26072928442684148	43	200	54.46	32.8	183	5025837	multi	1424237637	extreme
26072928442684148	44	200	54.46	2.55	13	6518994	multi	1424237637	extreme
26072928442684148	45	200	54.46	2.55	13	6413456	multi	1424237637	extreme
26072928442684148	46	200	54.46	30.57	131	3278777	multi	1424237637	extreme
26072928442684148	47	200	54.46	32.17	161	4889652	multi	1424237637	extreme
26072928442684148	48	200	54.46	8.28	46	710298	multi	1424237637	extreme
26072928442684148	49	200	54.46	16.56	77	2704917	multi	1424237637	extreme
26072928442684148	50	200	54.46	25.48	155	4754480	multi	1424237637	extreme
26218826030870806	1	200	30.57	30.57	101	4262783	multi	1424237637	extreme
26218826030870806	2	200	40.45	33.12	139	3916115	multi	1424237637	extreme
26218826030870806	3	200	41.08	28.34	84	3106304	multi	1424237637	extreme
26218826030870806	4	200	45.22	28.03	153	5134474	multi	1424237637	extreme
26218826030870806	5	200	45.54	13.06	101	5993407	multi	1424237637	extreme
26218826030870806	6	200	46.5	24.84	118	2744212	multi	1424237637	extreme
26218826030870806	7	200	46.82	19.75	147	5474869	multi	1424237637	extreme
26218826030870806	8	200	46.82	14.33	-95	3256069	multi	1424237637	extreme
26218826030870806	9	200	46.82	22.61	91	3358632	multi	1424237637	extreme
26218826030870806	10	200	46.82	14.97	117	4607685	multi	1424237637	extreme
26218826030870806	11	145	50.32	34.08	257	3455288	multi	1424237637	extreme
26218826030870806	12	200	50.32	21.97	139	2937584	multi	1424237637	extreme
26218826030870806	13	200	50.32	9.24	64	6302265	multi	1424237637	extreme
26218826030870806	14	9	50.32	6.05	34	213241	multi	1424237637	extreme
26218826030870806	15	200	50.32	11.78	7	2589069	multi	1424237637	extreme
26218826030870806	16	200	50.64	18.47	88	4357892	multi	1424237637	extreme
26218826030870806	17	200	50.64	21.02	41	2818019	multi	1424237637	extreme
26218826030870806	18	200	50.64	2.55	-12	6359837	multi	1424237637	extreme
26218826030870806	19	200	53.5	38.54	231	4509794	multi	1424237637	extreme
26218826030870806	20	200	53.82	27.71	152	2978066	multi	1424237637	extreme
26218826030870806	21	200	53.82	6.69	46	5964066	multi	1424237637	extreme
26218826030870806	22	200	53.82	17.52	70	3345453	multi	1424237637	extreme
26218826030870806	23	200	54.14	34.39	233	3057714	multi	1424237637	extreme
26218826030870806	24	200	54.14	27.07	150	2996497	multi	1424237637	extreme
26218826030870806	25	200	54.14	27.07	120	2621036	multi	1424237637	extreme
26218826030870806	26	200	54.14	23.89	140	2296370	multi	1424237637	extreme
26218826030870806	27	200	54.14	25.8	166	3290548	multi	1424237637	extreme
26218826030870806	28	25	54.14	14.97	102	519919	multi	1424237637	extreme
26218826030870806	29	200	54.14	5.41	12	6045383	multi	1424237637	extreme
26218826030870806	30	200	54.14	18.79	104	2136998	multi	1424237637	extreme
26218826030870806	31	200	54.14	25.48	160	3323322	multi	1424237637	extreme
26218826030870806	32	34	54.14	23.89	160	1081673	multi	1424237637	extreme
26218826030870806	33	200	54.14	19.75	112	2484514	multi	1424237637	extreme
26218826030870806	34	9	54.14	12.1	73	217260	multi	1424237637	extreme
26218826030870806	35	200	54.14	7.01	-903	4339406	multi	1424237637	extreme
26218826030870806	36	11	54.14	10.51	58	248627	multi	1424237637	extreme
26218826030870806	37	200	54.14	4.78	30	6430480	multi	1424237637	extreme
26218826030870806	38	200	54.14	10.19	47	1684005	multi	1424237637	extreme
26218826030870806	39	200	54.14	25.8	181	4118005	multi	1424237637	extreme
26218826030870806	40	200	54.14	25.8	161	3808256	multi	1424237637	extreme
26218826030870806	41	200	54.14	21.02	81	2433685	multi	1424237637	extreme
26218826030870806	42	200	54.14	23.57	124	3264823	multi	1424237637	extreme
26218826030870806	43	200	54.14	6.37	40	4900369	multi	1424237637	extreme
26218826030870806	44	200	54.14	27.39	61	3685505	multi	1424237637	extreme
26218826030870806	45	200	54.14	18.47	3	6243682	multi	1424237637	extreme
26218826030870806	46	200	54.14	9.55	60	6411461	multi	1424237637	extreme
26218826030870806	47	200	54.14	29.3	217	2280310	multi	1424237637	extreme
26218826030870806	48	200	54.14	5.1	31	6429357	multi	1424237637	extreme
26218826030870806	49	29	54.14	20.38	134	939551	multi	1424237637	extreme
26218826030870806	50	200	54.14	27.39	166	6535897	multi	1424237637	extreme
26274033832777656	1	200	28.03	28.03	58	3802323	multi	1424237637	extreme
26274033832777656	2	200	28.34	16.56	27	2018813	multi	1424237637	extreme
26274033832777656	3	200	28.34	2.87	-31	6336488	multi	1424237637	extreme
26274033832777656	4	200	28.34	14.65	-9	3747513	multi	1424237637	extreme
26274033832777656	5	200	28.66	20.7	125	676268	multi	1424237637	extreme
26274033832777656	6	200	33.12	29.94	39	5028957	multi	1424237637	extreme
26274033832777656	7	12	33.12	13.06	76	304516	multi	1424237637	extreme
26274033832777656	8	200	39.17	32.17	166	4579098	multi	1424237637	extreme
26274033832777656	9	200	39.17	7.96	50	2448946	multi	1424237637	extreme
26274033832777656	10	200	39.81	24.84	88	3232649	multi	1424237637	extreme
26274033832777656	11	200	40.13	20.06	123	2986240	multi	1424237637	extreme
26274033832777656	12	200	40.13	26.75	-1	3899157	multi	1424237637	extreme
26274033832777656	13	200	40.45	23.25	143	4822360	multi	1424237637	extreme
26274033832777656	14	43	40.45	6.05	29	1370326	multi	1424237637	extreme
26274033832777656	15	200	40.45	25.48	90	3202935	multi	1424237637	extreme
26274033832777656	16	10	40.45	14.65	81	269057	multi	1424237637	extreme
26274033832777656	17	200	40.45	12.42	19	2099967	multi	1424237637	extreme
26274033832777656	18	200	41.4	31.21	138	4489834	multi	1424237637	extreme
26274033832777656	19	200	41.4	21.97	134	2475667	multi	1424237637	extreme
26274033832777656	20	200	42.99	33.12	239	3383840	multi	1424237637	extreme
26274033832777656	21	200	43.31	25.8	101	3674230	multi	1424237637	extreme
26274033832777656	22	200	43.31	14.65	51	2681787	multi	1424237637	extreme
26274033832777656	23	200	43.31	8.92	53	3111551	multi	1424237637	extreme
26274033832777656	24	200	43.63	32.8	188	4497856	multi	1424237637	extreme
26274033832777656	25	200	44.27	27.39	181	3152007	multi	1424237637	extreme
26274033832777656	26	200	44.27	15.92	115	1804459	multi	1424237637	extreme
26274033832777656	27	200	44.59	21.02	-614	4657836	multi	1424237637	extreme
26274033832777656	28	200	44.59	3.82	2	6224429	multi	1424237637	extreme
26274033832777656	29	200	47.45	32.17	201	4058697	multi	1424237637	extreme
26274033832777656	30	136	47.45	16.56	97	1621321	multi	1424237637	extreme
26274033832777656	31	15	47.45	10.83	64	397519	multi	1424237637	extreme
26274033832777656	32	200	47.45	2.55	13	6383529	multi	1424237637	extreme
26274033832777656	33	200	47.45	12.74	-10	2242965	multi	1424237637	extreme
26274033832777656	34	200	47.45	2.55	3	6329317	multi	1424237637	extreme
26274033832777656	35	200	50	35.03	190	5163081	multi	1424237637	extreme
26274033832777656	36	24	50	14.33	100	606843	multi	1424237637	extreme
26274033832777656	37	8	50	8.92	53	199208	multi	1424237637	extreme
26274033832777656	38	200	50	16.24	71	1969869	multi	1424237637	extreme
26274033832777656	39	12	50	8.92	58	204972	multi	1424237637	extreme
26274033832777656	40	200	51.91	27.39	151	3158002	multi	1424237637	extreme
26274033832777656	41	200	51.91	6.37	35	2273434	multi	1424237637	extreme
26274033832777656	42	200	51.91	4.78	15	6070190	multi	1424237637	extreme
26274033832777656	43	200	53.82	26.11	202	2664647	multi	1424237637	extreme
26274033832777656	44	47	53.82	9.87	66	492421	multi	1424237637	extreme
26274033832777656	45	200	53.82	8.92	58	1453756	multi	1424237637	extreme
26274033832777656	46	200	53.82	2.55	-17	6303401	multi	1424237637	extreme
26274033832777656	47	200	54.14	31.21	178	3010160	multi	1424237637	extreme
26274033832777656	48	200	54.14	7.01	37	6392092	multi	1424237637	extreme
26274033832777656	49	200	54.14	28.66	205	5132420	multi	1424237637	extreme
26274033832777656	50	200	55.41	32.17	261	4611872	multi	1424237637	extreme
26405787442346245	1	200	21.66	21.66	-7	2716891	multi	1424237637	extreme
26405787442346245	2	35	29.3	20.06	138	1200083	multi	1424237637	extreme
26405787442346245	3	200	29.3	7.96	20	5783980	multi	1424237637	extreme
26405787442346245	4	200	30.57	19.43	131	1007550	multi	1424237637	extreme
26405787442346245	5	200	33.12	19.43	11	3614685	multi	1424237637	extreme
26405787442346245	6	200	33.12	9.87	61	449992	multi	1424237637	extreme
26405787442346245	7	200	33.44	16.56	132	5868948	multi	1424237637	extreme
26405787442346245	8	200	39.49	28.98	136	3509485	multi	1424237637	extreme
26405787442346245	9	200	39.49	4.46	24	5950933	multi	1424237637	extreme
26405787442346245	10	200	39.49	4.46	24	5892284	multi	1424237637	extreme
26405787442346245	11	200	39.49	17.52	110	3314603	multi	1424237637	extreme
26405787442346245	12	200	40.76	28.34	154	3740307	multi	1424237637	extreme
26405787442346245	13	200	41.72	28.66	205	4539182	multi	1424237637	extreme
26405787442346245	14	200	41.72	7.32	48	1731275	multi	1424237637	extreme
26405787442346245	15	200	45.22	34.08	237	3173965	multi	1424237637	extreme
26405787442346245	16	200	45.22	19.43	146	5821895	multi	1424237637	extreme
26405787442346245	17	200	45.22	2.55	-12	6350940	multi	1424237637	extreme
26405787442346245	18	200	45.22	7.96	45	6232654	multi	1424237637	extreme
26405787442346245	19	200	45.22	21.66	38	3184116	multi	1424237637	extreme
26405787442346245	20	200	45.22	14.65	66	2812696	multi	1424237637	extreme
26405787442346245	21	200	45.22	15.92	30	2767182	multi	1424237637	extreme
26405787442346245	22	200	45.54	28.98	156	4041181	multi	1424237637	extreme
26405787442346245	23	200	45.54	15.92	95	6420463	multi	1424237637	extreme
26405787442346245	24	200	45.54	25.16	74	3125901	multi	1424237637	extreme
26405787442346245	25	200	45.54	8.92	-812	4221539	multi	1424237637	extreme
26405787442346245	26	200	45.54	8.6	-73	5943631	multi	1424237637	extreme
26405787442346245	27	200	45.54	8.28	51	7155834	multi	1424237637	extreme
26405787442346245	28	200	45.54	7.01	-903	4218753	multi	1424237637	extreme
26405787442346245	29	200	45.54	29.94	149	3947080	multi	1424237637	extreme
26405787442346245	30	200	45.54	15.61	104	2025338	multi	1424237637	extreme
26405787442346245	31	200	45.86	27.39	136	3574544	multi	1424237637	extreme
26405787442346245	32	12	45.86	13.38	87	330936	multi	1424237637	extreme
26405787442346245	33	200	46.18	32.8	223	3049459	multi	1424237637	extreme
26405787442346245	34	200	46.18	15.92	105	6099485	multi	1424237637	extreme
26405787442346245	35	200	46.5	26.75	144	2868154	multi	1424237637	extreme
26405787442346245	36	200	46.5	26.75	-6	4204418	multi	1424237637	extreme
26405787442346245	37	200	46.5	2.55	-27	6393782	multi	1424237637	extreme
26405787442346245	38	200	46.5	14.01	84	1048271	multi	1424237637	extreme
26405787442346245	39	200	46.5	2.55	-22	6395772	multi	1424237637	extreme
26405787442346245	40	200	46.82	31.21	178	2986001	multi	1424237637	extreme
26405787442346245	41	8	46.82	11.15	60	186976	multi	1424237637	extreme
26405787442346245	42	200	47.77	33.12	144	3397979	multi	1424237637	extreme
26405787442346245	43	200	47.77	21.66	143	3616768	multi	1424237637	extreme
26405787442346245	44	200	47.77	23.25	128	2471968	multi	1424237637	extreme
26405787442346245	45	6	47.77	6.05	34	146948	multi	1424237637	extreme
26405787442346245	46	200	48.09	26.11	192	4256543	multi	1424237637	extreme
26405787442346245	47	200	48.09	10.51	63	365366	multi	1424237637	extreme
26405787442346245	48	200	48.09	11.78	32	1381326	multi	1424237637	extreme
26405787442346245	49	200	48.41	26.43	83	3025382	multi	1424237637	extreme
26405787442346245	50	200	48.41	22.29	155	4362268	multi	1424237637	extreme
26441277574074083	1	14	13.69	13.69	78	262742	multi	1424237637	extreme
26441277574074083	2	200	22.93	18.79	29	3162062	multi	1424237637	extreme
26441277574074083	3	200	28.34	23.89	110	3273887	multi	1424237637	extreme
26441277574074083	4	200	28.34	4.14	-2	6280112	multi	1424237637	extreme
26441277574074083	5	200	37.26	33.76	211	3428623	multi	1424237637	extreme
26441277574074083	6	200	37.58	10.83	-801	4245803	multi	1424237637	extreme
26441277574074083	7	200	38.22	18.15	-23	3817691	multi	1424237637	extreme
26441277574074083	8	200	38.22	7.96	50	3858167	multi	1424237637	extreme
26441277574074083	9	200	41.08	25.8	106	3496643	multi	1424237637	extreme
26441277574074083	10	200	42.04	27.71	207	3041809	multi	1424237637	extreme
26441277574074083	11	200	42.04	2.87	-6	6305561	multi	1424237637	extreme
26441277574074083	12	200	42.36	7.01	42	3831380	multi	1424237637	extreme
26441277574074083	13	200	42.68	22.29	170	3617944	multi	1424237637	extreme
26441277574074083	14	200	42.68	2.87	-6	6337995	multi	1424237637	extreme
26441277574074083	15	200	42.68	2.87	-6	6349586	multi	1424237637	extreme
26441277574074083	16	200	42.68	7.64	44	3311775	multi	1424237637	extreme
26441277574074083	17	200	42.68	5.1	-139	5654741	multi	1424237637	extreme
26441277574074083	18	200	44.9	32.48	222	3856252	multi	1424237637	extreme
26441277574074083	19	200	49.36	35.67	212	4586389	multi	1424237637	extreme
26441277574074083	20	200	49.36	6.37	40	3823459	multi	1424237637	extreme
26441277574074083	21	200	49.36	19.11	125	3206131	multi	1424237637	extreme
26441277574074083	22	19	49.36	16.88	103	455850	multi	1424237637	extreme
26441277574074083	23	200	49.36	24.2	126	3440691	multi	1424237637	extreme
26441277574074083	24	200	49.68	18.15	47	2774810	multi	1424237637	extreme
26441277574074083	25	200	50.64	32.8	168	4247378	multi	1424237637	extreme
26441277574074083	26	200	51.27	25.48	20	4127766	multi	1424237637	extreme
26441277574074083	27	200	51.27	13.38	82	1348612	multi	1424237637	extreme
26441277574074083	28	200	51.27	2.87	-1	6378601	multi	1424237637	extreme
26441277574074083	29	200	51.27	6.69	41	5808105	multi	1424237637	extreme
26441277574074083	30	200	51.59	28.66	205	2821841	multi	1424237637	extreme
26441277574074083	31	200	51.59	26.11	137	3879668	multi	1424237637	extreme
26441277574074083	32	200	51.59	20.7	115	2381859	multi	1424237637	extreme
26441277574074083	33	200	52.23	31.53	189	4913798	multi	1424237637	extreme
26441277574074083	34	200	52.23	28.03	168	4175877	multi	1424237637	extreme
26441277574074083	35	200	52.23	2.87	-36	6288965	multi	1424237637	extreme
26441277574074083	36	200	53.82	33.44	220	3328198	multi	1424237637	extreme
26441277574074083	37	200	53.82	10.51	63	1985150	multi	1424237637	extreme
26441277574074083	38	200	53.82	20.7	155	2355540	multi	1424237637	extreme
26441277574074083	39	200	53.82	2.87	19	6389037	multi	1424237637	extreme
26441277574074083	40	47	53.82	19.43	131	739389	multi	1424237637	extreme
26441277574074083	41	200	53.82	9.87	56	1928128	multi	1424237637	extreme
26441277574074083	42	200	53.82	31.21	168	3907841	multi	1424237637	extreme
26441277574074083	43	200	53.82	24.52	107	2747713	multi	1424237637	extreme
26441277574074083	44	200	53.82	28.66	195	4297414	multi	1424237637	extreme
26441277574074083	45	200	53.82	18.47	98	2280442	multi	1424237637	extreme
26441277574074083	46	200	54.14	29.94	194	2706018	multi	1424237637	extreme
26441277574074083	47	200	54.14	6.37	35	6196842	multi	1424237637	extreme
26441277574074083	48	200	54.14	27.39	191	2969872	multi	1424237637	extreme
26441277574074083	49	200	54.46	27.71	217	6037546	multi	1424237637	extreme
26441277574074083	50	200	54.46	34.39	188	5490858	multi	1424237637	extreme
24457018426677908	1	8	7.52	7.52	43	185344	single	567466561	extreme
24457018426677908	2	200	18.95	18.95	-197	5559043	single	567466561	extreme
24457018426677908	3	200	19.93	18.95	-162	5149968	single	567466561	extreme
24457018426677908	4	200	22.22	21.24	-85	4218968	single	567466561	extreme
24457018426677908	5	200	23.86	21.57	-69	4993220	single	567466561	extreme
24457018426677908	6	200	28.43	27.45	-1	5289965	single	567466561	extreme
24457018426677908	7	4	28.43	2.94	19	57418	single	567466561	extreme
24457018426677908	8	8	28.43	5.23	26	88160	single	567466561	extreme
24457018426677908	9	200	28.43	24.84	-24	4542474	single	567466561	extreme
24457018426677908	10	178	29.41	19.93	-94	4719486	single	567466561	extreme
24457018426677908	11	200	30.72	23.53	47	4846690	single	567466561	extreme
24457018426677908	12	200	31.05	22.22	-67	5472833	single	567466561	extreme
24457018426677908	13	200	31.05	22.22	-42	4431995	single	567466561	extreme
24457018426677908	14	200	37.91	31.05	145	5039178	single	567466561	extreme
24457018426677908	15	200	37.91	24.18	-26	4705077	single	567466561	extreme
24457018426677908	16	200	37.91	17.97	-105	5216772	single	567466561	extreme
24457018426677908	17	13	37.91	4.9	25	136845	single	567466561	extreme
24457018426677908	18	200	37.91	23.86	48	4412132	single	567466561	extreme
24457018426677908	19	200	37.91	23.53	12	4329399	single	567466561	extreme
24457018426677908	20	200	37.91	21.9	-3	4075867	single	567466561	extreme
24457018426677908	21	200	37.91	22.55	-81	5323247	single	567466561	extreme
24457018426677908	22	4	37.91	4.25	23	86181	single	567466561	extreme
24457018426677908	23	200	40.2	29.08	-16	5219110	single	567466561	extreme
24457018426677908	24	200	40.2	16.99	-63	4616657	single	567466561	extreme
24457018426677908	25	5	40.2	3.92	22	67987	single	567466561	extreme
24457018426677908	26	200	40.2	23.53	2	4454657	single	567466561	extreme
24457018426677908	27	144	40.52	28.1	121	3868335	single	567466561	extreme
24457018426677908	28	200	40.52	20.92	64	3809927	single	567466561	extreme
24457018426677908	29	200	40.52	19.61	10	4010055	single	567466561	extreme
24457018426677908	30	200	40.52	21.9	12	3973030	single	567466561	extreme
24457018426677908	31	200	40.52	21.57	1	4067282	single	567466561	extreme
24457018426677908	32	16	40.52	6.21	39	186637	single	567466561	extreme
24457018426677908	33	200	40.52	21.57	31	4423332	single	567466561	extreme
24457018426677908	34	200	40.52	23.86	48	3304464	single	567466561	extreme
24457018426677908	35	200	41.18	27.12	43	4189662	single	567466561	extreme
24457018426677908	36	200	41.18	22.55	34	4672874	single	567466561	extreme
24457018426677908	37	7	41.18	4.9	25	87142	single	567466561	extreme
24457018426677908	38	200	41.18	26.47	41	5003722	single	567466561	extreme
24457018426677908	39	18	41.18	8.17	60	397016	single	567466561	extreme
24457018426677908	40	200	41.18	22.88	50	3637894	single	567466561	extreme
24457018426677908	41	200	41.18	23.86	18	5071984	single	567466561	extreme
24457018426677908	42	200	41.18	21.9	77	3656233	single	567466561	extreme
24457018426677908	43	200	41.18	23.2	56	4456331	single	567466561	extreme
24457018426677908	44	200	41.18	22.88	-15	4400286	single	567466561	extreme
24457018426677908	45	200	41.18	28.1	26	5324720	single	567466561	extreme
24457018426677908	46	200	41.18	19.61	5	4773395	single	567466561	extreme
24457018426677908	47	200	41.18	27.12	78	5193548	single	567466561	extreme
24457018426677908	48	200	41.18	28.1	121	4813852	single	567466561	extreme
24457018426677908	49	200	41.18	24.51	75	4472541	single	567466561	extreme
24457018426677908	50	200	41.83	26.8	67	5115303	single	567466561	extreme
24457617355316759	1	4	5.56	4.58	24	93540	single	567466561	extreme
24457617355316759	2	200	21.9	21.9	-173	5897201	single	567466561	extreme
24457617355316759	3	200	23.86	21.9	32	4439606	single	567466561	extreme
24457617355316759	4	200	24.51	22.22	-57	4999317	single	567466561	extreme
24457617355316759	5	200	24.51	17.65	-76	4040376	single	567466561	extreme
24457617355316759	6	200	27.12	23.53	-18	4790386	single	567466561	extreme
24457617355316759	7	200	27.12	17.65	-16	4142142	single	567466561	extreme
24457617355316759	8	200	27.45	23.2	16	4442843	single	567466561	extreme
24457617355316759	9	200	27.45	22.55	-1	4423531	single	567466561	extreme
24457617355316759	10	200	29.41	24.51	30	4592751	single	567466561	extreme
24457617355316759	11	200	29.74	24.84	-4	4761937	single	567466561	extreme
24457617355316759	12	20	29.74	4.9	25	181818	single	567466561	extreme
24457617355316759	13	200	30.07	22.55	-101	4853261	single	567466561	extreme
24457617355316759	14	200	30.07	26.47	36	5449779	single	567466561	extreme
24457617355316759	15	3	30.07	2.61	13	49011	single	567466561	extreme
24457617355316759	16	200	30.39	23.2	-14	4499528	single	567466561	extreme
24457617355316759	17	200	30.39	23.2	-149	5806346	single	567466561	extreme
24457617355316759	18	200	30.39	22.22	63	4060934	single	567466561	extreme
24457617355316759	19	200	33.01	24.18	-41	4797688	single	567466561	extreme
24457617355316759	20	200	33.01	20.92	-61	4596296	single	567466561	extreme
24457617355316759	21	4	33.01	5.23	26	95190	single	567466561	extreme
24457617355316759	22	200	33.01	21.57	-34	4301284	single	567466561	extreme
24457617355316759	23	200	33.01	21.57	66	4163102	single	567466561	extreme
24457617355316759	24	200	33.01	22.55	-41	5132164	single	567466561	extreme
24457617355316759	25	200	33.01	24.84	16	5050624	single	567466561	extreme
24457617355316759	26	200	33.01	24.51	35	4489811	single	567466561	extreme
24457617355316759	27	20	33.01	8.17	65	527867	single	567466561	extreme
24457617355316759	28	200	33.01	20.26	-3	4213488	single	567466561	extreme
24457617355316759	29	200	33.01	22.55	-51	5222584	single	567466561	extreme
24457617355316759	30	200	33.01	20.92	-41	5016229	single	567466561	extreme
24457617355316759	31	200	33.01	23.86	18	4949019	single	567466561	extreme
24457617355316759	32	200	33.01	20.92	-1	4059059	single	567466561	extreme
24457617355316759	33	5	33.01	4.25	23	77762	single	567466561	extreme
24457617355316759	34	200	33.01	19.93	-54	4075883	single	567466561	extreme
24457617355316759	35	200	33.01	25.49	-47	5340282	single	567466561	extreme
24457617355316759	36	200	33.01	22.55	-36	4739646	single	567466561	extreme
24457617355316759	37	200	33.01	20.59	-62	4807502	single	567466561	extreme
24457617355316759	38	200	33.01	21.9	57	3993208	single	567466561	extreme
24457617355316759	39	7	33.01	4.58	19	92607	single	567466561	extreme
24457617355316759	40	200	33.01	25.82	-21	5507394	single	567466561	extreme
24457617355316759	41	200	33.01	21.57	-49	5009310	single	567466561	extreme
24457617355316759	42	200	33.01	22.55	-6	4831580	single	567466561	extreme
24457617355316759	43	200	34.64	25.82	139	4507570	single	567466561	extreme
24457617355316759	44	200	34.64	19.93	41	4051772	single	567466561	extreme
24457617355316759	45	200	34.64	22.55	-6	4505073	single	567466561	extreme
24457617355316759	46	200	34.64	23.2	-29	5476429	single	567466561	extreme
24457617355316759	47	200	34.64	23.86	78	3719477	single	567466561	extreme
24457617355316759	48	5	34.64	1.31	9	53086	single	567466561	extreme
24457617355316759	49	200	34.97	25.16	87	4265221	single	567466561	extreme
24457617355316759	50	65	34.97	16.01	119	1528424	single	567466561	extreme
24654503264888048	1	200	26.8	26.8	-63	4860870	single	567466561	extreme
24654503264888048	2	200	27.78	22.22	-32	4599004	single	567466561	extreme
24654503264888048	3	200	28.76	19.93	-109	4944138	single	567466561	extreme
24654503264888048	4	200	28.76	22.88	-85	5192505	single	567466561	extreme
24654503264888048	5	12	28.76	5.23	26	201435	single	567466561	extreme
24654503264888048	6	191	28.76	19.28	-26	3907873	single	567466561	extreme
24654503264888048	7	5	28.76	11.11	49	141935	single	567466561	extreme
24654503264888048	8	4	28.76	4.58	19	64019	single	567466561	extreme
24654503264888048	9	200	28.76	22.88	-75	4741335	single	567466561	extreme
24654503264888048	10	6	28.76	5.23	31	145654	single	567466561	extreme
24654503264888048	11	200	29.74	22.88	-45	4289266	single	567466561	extreme
24654503264888048	12	200	31.37	26.8	12	4905827	single	567466561	extreme
24654503264888048	13	200	31.37	23.53	-38	4765082	single	567466561	extreme
24654503264888048	14	200	31.37	26.14	45	4664918	single	567466561	extreme
24654503264888048	15	200	31.37	24.84	16	4255027	single	567466561	extreme
24654503264888048	16	200	33.33	27.45	64	4600770	single	567466561	extreme
24654503264888048	17	4	33.33	2.94	19	63324	single	567466561	extreme
24654503264888048	18	200	33.33	21.24	5	4811028	single	567466561	extreme
24654503264888048	19	8	33.33	6.21	34	132254	single	567466561	extreme
24654503264888048	20	11	33.33	5.23	26	154921	single	567466561	extreme
24654503264888048	21	200	33.33	20.92	49	4026314	single	567466561	extreme
24654503264888048	22	200	33.33	26.14	75	4928620	single	567466561	extreme
24654503264888048	23	200	33.66	27.45	79	5066933	single	567466561	extreme
24654503264888048	24	200	33.66	21.57	91	3631246	single	567466561	extreme
24654503264888048	25	18	33.66	11.76	76	291444	single	567466561	extreme
24654503264888048	26	200	33.66	22.55	-16	4545569	single	567466561	extreme
24654503264888048	27	200	33.66	14.71	-5	2597651	single	567466561	extreme
24654503264888048	28	200	34.31	26.8	-3	5064802	single	567466561	extreme
24654503264888048	29	200	34.31	25.16	37	4648966	single	567466561	extreme
24654503264888048	30	32	34.31	6.54	40	359291	single	567466561	extreme
24654503264888048	31	200	34.31	19.61	-40	4366815	single	567466561	extreme
24654503264888048	32	200	34.31	21.24	5	4042210	single	567466561	extreme
24654503264888048	33	200	34.31	24.84	31	3783208	single	567466561	extreme
24654503264888048	34	200	34.31	18.95	-12	4204081	single	567466561	extreme
24654503264888048	35	200	34.31	25.82	64	4528799	single	567466561	extreme
24654503264888048	36	200	34.31	28.76	108	5342397	single	567466561	extreme
24654503264888048	37	200	34.31	24.51	30	4744221	single	567466561	extreme
24654503264888048	38	200	34.31	22.22	28	3935931	single	567466561	extreme
24654503264888048	39	200	34.31	20.59	-22	4197889	single	567466561	extreme
24654503264888048	40	6	34.31	3.27	15	63873	single	567466561	extreme
24654503264888048	41	200	34.31	23.2	-4	4516613	single	567466561	extreme
24654503264888048	42	200	34.31	29.41	-50	6046344	single	567466561	extreme
24654503264888048	43	200	34.31	23.86	23	4571249	single	567466561	extreme
24654503264888048	44	200	34.31	22.55	29	4275127	single	567466561	extreme
24654503264888048	45	200	34.31	22.55	99	4089691	single	567466561	extreme
24654503264888048	46	200	34.31	19.93	6	4585828	single	567466561	extreme
24654503264888048	47	200	34.31	25.16	137	3318042	single	567466561	extreme
24654503264888048	48	200	34.31	17.97	50	3180658	single	567466561	extreme
24654503264888048	49	200	34.31	26.47	106	4116324	single	567466561	extreme
24654503264888048	50	18	34.31	8.17	60	345362	single	567466561	extreme
24659671844293339	1	200	22.55	22.55	-121	5282757	single	567466561	extreme
24659671844293339	2	200	25.82	24.51	5	4961703	single	567466561	extreme
24659671844293339	3	200	26.47	24.51	15	4879122	single	567466561	extreme
24659671844293339	4	200	26.47	23.53	-3	4894342	single	567466561	extreme
24659671844293339	5	200	26.47	23.53	-48	4369074	single	567466561	extreme
24659671844293339	6	4	26.47	4.9	25	76241	single	567466561	extreme
24659671844293339	7	200	26.47	19.93	-129	4618520	single	567466561	extreme
24659671844293339	8	200	26.47	20.92	-151	4906934	single	567466561	extreme
24659671844293339	9	200	26.47	17.32	-87	4380306	single	567466561	extreme
24659671844293339	10	200	26.8	20.92	-71	4648896	single	567466561	extreme
24659671844293339	11	200	27.12	23.86	-87	5525427	single	567466561	extreme
24659671844293339	12	200	27.12	23.53	12	4940594	single	567466561	extreme
24659671844293339	13	8	27.12	4.25	23	91230	single	567466561	extreme
24659671844293339	14	200	27.45	24.51	-70	4638322	single	567466561	extreme
24659671844293339	15	12	27.45	4.25	23	100316	single	567466561	extreme
24659671844293339	16	8	27.45	12.75	69	236075	single	567466561	extreme
24659671844293339	17	200	27.45	17.32	-82	4688689	single	567466561	extreme
24659671844293339	18	200	28.1	17.65	-71	4538493	single	567466561	extreme
24659671844293339	19	200	29.74	24.51	-30	5474044	single	567466561	extreme
24659671844293339	20	200	30.07	23.2	-54	4927667	single	567466561	extreme
24659671844293339	21	200	30.39	22.55	44	4342612	single	567466561	extreme
24659671844293339	22	7	30.39	0.98	8	61658	single	567466561	extreme
24659671844293339	23	200	30.72	24.51	25	4487188	single	567466561	extreme
24659671844293339	24	200	30.72	23.86	38	4935466	single	567466561	extreme
24659671844293339	25	200	30.72	23.53	27	4770710	single	567466561	extreme
24659671844293339	26	200	31.37	25.16	-3	4913051	single	567466561	extreme
24659671844293339	27	200	31.37	22.55	-36	5282424	single	567466561	extreme
24659671844293339	28	200	31.7	22.22	-37	4704096	single	567466561	extreme
24659671844293339	29	200	31.7	22.88	25	3955559	single	567466561	extreme
24659671844293339	30	200	31.7	22.22	-7	4280847	single	567466561	extreme
24659671844293339	31	37	31.7	14.38	89	636969	single	567466561	extreme
24659671844293339	32	200	31.7	26.14	70	4582718	single	567466561	extreme
24659671844293339	33	200	31.7	25.16	-8	4897036	single	567466561	extreme
24659671844293339	34	200	31.7	27.45	94	4811821	single	567466561	extreme
24659671844293339	35	200	31.7	21.57	16	4000848	single	567466561	extreme
24659671844293339	36	3	31.7	1.63	10	55111	single	567466561	extreme
24659671844293339	37	200	31.7	25.49	68	4468423	single	567466561	extreme
24659671844293339	38	200	31.7	20.59	73	3448478	single	567466561	extreme
24659671844293339	39	44	31.7	21.57	146	1001173	single	567466561	extreme
24659671844293339	40	3	31.7	2.94	14	50395	single	567466561	extreme
24659671844293339	41	200	31.7	15.69	-27	3321500	single	567466561	extreme
24659671844293339	42	200	31.7	22.88	75	4053221	single	567466561	extreme
24659671844293339	43	200	32.03	25.16	107	4149058	single	567466561	extreme
24659671844293339	44	200	32.03	18.63	92	3434625	single	567466561	extreme
24659671844293339	45	200	32.03	21.57	6	4653352	single	567466561	extreme
24659671844293339	46	200	32.35	27.78	30	5178505	single	567466561	extreme
24659671844293339	47	200	32.35	23.2	36	4472157	single	567466561	extreme
24659671844293339	48	200	32.35	25.82	89	4973521	single	567466561	extreme
24659671844293339	49	200	32.35	18.3	96	2808378	single	567466561	extreme
24659671844293339	50	200	32.35	20.59	28	3861365	single	567466561	extreme
24836729194370803	1	6	3.92	3.92	22	83653	single	567466561	extreme
24836729194370803	2	200	23.53	23.53	-108	4951978	single	567466561	extreme
24836729194370803	3	200	24.84	22.22	-22	5251569	single	567466561	extreme
24836729194370803	4	200	30.39	29.08	9	4345136	single	567466561	extreme
24836729194370803	5	200	31.7	24.18	59	4082984	single	567466561	extreme
24836729194370803	6	200	31.7	23.86	-27	4926855	single	567466561	extreme
24836729194370803	7	5	31.7	3.92	22	76072	single	567466561	extreme
24836729194370803	8	200	32.03	21.57	-69	4919412	single	567466561	extreme
24836729194370803	9	200	32.03	20.92	-36	4236316	single	567466561	extreme
24836729194370803	10	12	32.03	9.48	54	196570	single	567466561	extreme
24836729194370803	11	200	32.03	16.99	-58	4294982	single	567466561	extreme
24836729194370803	12	200	32.03	23.2	-69	4795569	single	567466561	extreme
24836729194370803	13	200	34.31	26.14	45	4404002	single	567466561	extreme
24836729194370803	14	5	34.31	3.92	17	71694	single	567466561	extreme
24836729194370803	15	200	34.31	27.78	-45	5413056	single	567466561	extreme
24836729194370803	16	200	34.31	22.22	-2	4526085	single	567466561	extreme
24836729194370803	17	200	34.31	25.16	62	4028670	single	567466561	extreme
24836729194370803	18	200	34.31	19.28	-11	4257347	single	567466561	extreme
24836729194370803	19	200	34.64	26.8	-3	4654027	single	567466561	extreme
24836729194370803	20	200	35.29	29.08	104	5163576	single	567466561	extreme
24836729194370803	21	200	35.29	24.18	9	4947315	single	567466561	extreme
24836729194370803	22	200	35.29	20.59	58	3934589	single	567466561	extreme
24836729194370803	23	200	35.62	26.47	91	4860326	single	567466561	extreme
24836729194370803	24	200	35.62	25.82	44	3759605	single	567466561	extreme
24836729194370803	25	24	35.62	3.59	21	218932	single	567466561	extreme
24836729194370803	26	200	35.62	21.9	2	4343319	single	567466561	extreme
24836729194370803	27	4	35.62	4.25	23	81077	single	567466561	extreme
24836729194370803	28	200	35.62	24.84	16	5039766	single	567466561	extreme
24836729194370803	29	15	35.62	7.52	48	215708	single	567466561	extreme
24836729194370803	30	200	35.62	21.24	20	3836944	single	567466561	extreme
24836729194370803	31	200	35.95	24.18	-81	4633257	single	567466561	extreme
24836729194370803	32	29	35.95	20.26	137	887781	single	567466561	extreme
24836729194370803	33	200	35.95	22.55	-76	5357710	single	567466561	extreme
24836729194370803	34	200	35.95	21.24	-15	4440579	single	567466561	extreme
24836729194370803	35	200	35.95	23.53	-3	4144531	single	567466561	extreme
24836729194370803	36	200	35.95	26.14	170	4540932	single	567466561	extreme
24836729194370803	37	200	35.95	26.14	95	4982543	single	567466561	extreme
24836729194370803	38	200	35.95	27.45	74	5556517	single	567466561	extreme
24836729194370803	39	200	35.95	23.86	-2	4749256	single	567466561	extreme
24836729194370803	40	200	35.95	19.93	71	3859295	single	567466561	extreme
24836729194370803	41	200	35.95	27.78	85	4767976	single	567466561	extreme
24836729194370803	42	200	35.95	26.8	117	4688309	single	567466561	extreme
24836729194370803	43	200	35.95	26.14	60	5265657	single	567466561	extreme
24836729194370803	44	200	35.95	25.82	104	4477964	single	567466561	extreme
24836729194370803	45	200	35.95	25.49	63	4696428	single	567466561	extreme
24836729194370803	46	59	35.95	20.26	142	1386184	single	567466561	extreme
24836729194370803	47	200	35.95	24.84	106	3787518	single	567466561	extreme
24836729194370803	48	200	35.95	28.1	146	4900485	single	567466561	extreme
24836729194370803	49	200	35.95	26.14	90	4426218	single	567466561	extreme
24836729194370803	50	200	35.95	25.16	82	4688904	single	567466561	extreme
24855845007752576	1	84	16.99	16.99	67	2141020	single	567466561	extreme
24855845007752576	2	200	26.14	26.14	-70	5053492	single	567466561	extreme
24855845007752576	3	200	27.12	21.24	45	4148857	single	567466561	extreme
24855845007752576	4	200	27.12	17.97	-240	5314711	single	567466561	extreme
24855845007752576	5	200	29.41	25.82	-31	5370534	single	567466561	extreme
24855845007752576	6	200	29.41	21.9	17	4244714	single	567466561	extreme
24855845007752576	7	200	29.41	23.53	-18	4942524	single	567466561	extreme
24855845007752576	8	200	29.41	23.53	2	4513948	single	567466561	extreme
24855845007752576	9	200	29.41	18.63	2	3766351	single	567466561	extreme
24855845007752576	10	200	29.41	25.82	34	5049015	single	567466561	extreme
24855845007752576	11	88	29.41	16.67	116	2063513	single	567466561	extreme
24855845007752576	12	200	30.07	26.14	75	4172201	single	567466561	extreme
24855845007752576	13	200	31.05	28.43	82	4362284	single	567466561	extreme
24855845007752576	14	200	31.05	23.53	-8	5150615	single	567466561	extreme
24855845007752576	15	200	32.03	26.47	101	4635199	single	567466561	extreme
24855845007752576	16	200	32.03	20.26	22	4157077	single	567466561	extreme
24855845007752576	17	200	32.68	24.51	40	4925383	single	567466561	extreme
24855845007752576	18	200	32.68	25.16	-13	5257147	single	567466561	extreme
24855845007752576	19	3	32.68	2.61	13	54669	single	567466561	extreme
24855845007752576	20	200	32.68	26.47	-19	4569041	single	567466561	extreme
24855845007752576	21	200	32.68	16.67	-14	3453987	single	567466561	extreme
24855845007752576	22	200	32.68	23.86	-42	4850251	single	567466561	extreme
24855845007752576	23	200	32.68	27.78	15	4696364	single	567466561	extreme
24855845007752576	24	200	32.68	22.88	-60	4691957	single	567466561	extreme
24855845007752576	25	200	32.68	21.9	-33	4401914	single	567466561	extreme
24855845007752576	26	200	32.68	22.22	-2	4632606	single	567466561	extreme
24855845007752576	27	4	32.68	4.9	25	62285	single	567466561	extreme
24855845007752576	28	200	32.68	23.53	-28	4647207	single	567466561	extreme
24855845007752576	29	200	32.68	28.43	27	5255519	single	567466561	extreme
24855845007752576	30	200	32.68	22.55	39	4437631	single	567466561	extreme
24855845007752576	31	200	32.68	24.84	-4	4791794	single	567466561	extreme
24855845007752576	32	200	32.68	18.95	73	3422773	single	567466561	extreme
24855845007752576	33	200	32.68	19.93	36	4104983	single	567466561	extreme
24855845007752576	34	200	32.68	23.53	102	3939456	single	567466561	extreme
24855845007752576	35	200	32.68	20.92	84	3295019	single	567466561	extreme
24855845007752576	36	200	32.68	24.51	15	4336429	single	567466561	extreme
24855845007752576	37	200	32.68	22.22	108	4101206	single	567466561	extreme
24855845007752576	38	200	32.68	21.57	16	4114947	single	567466561	extreme
24855845007752576	39	200	39.22	36.27	156	5659803	single	567466561	extreme
24855845007752576	40	200	39.22	24.51	75	3410028	single	567466561	extreme
24855845007752576	41	200	39.22	20.26	57	2957311	single	567466561	extreme
24855845007752576	42	200	39.22	26.8	67	4672745	single	567466561	extreme
24855845007752576	43	200	39.22	23.86	78	4741169	single	567466561	extreme
24855845007752576	44	200	39.22	21.57	41	4415595	single	567466561	extreme
24855845007752576	45	200	39.22	28.1	-19	5580440	single	567466561	extreme
24855845007752576	46	200	39.22	28.43	92	5097982	single	567466561	extreme
24855845007752576	47	200	39.22	27.78	55	4871804	single	567466561	extreme
24855845007752576	48	93	39.22	18.3	106	1621941	single	567466561	extreme
24855845007752576	49	200	39.22	27.12	143	4382895	single	567466561	extreme
24855845007752576	50	200	39.22	26.8	-3	5053261	single	567466561	extreme
25036259296303625	1	200	22.22	22.22	-107	4933890	single	567466561	extreme
25036259296303625	2	200	26.47	22.55	-86	5246769	single	567466561	extreme
25036259296303625	3	200	26.47	21.57	-94	4395250	single	567466561	extreme
25036259296303625	4	21	26.8	13.4	76	577903	single	567466561	extreme
25036259296303625	5	200	27.78	24.84	-64	5755998	single	567466561	extreme
25036259296303625	6	200	28.1	18.95	-97	4786925	single	567466561	extreme
25036259296303625	7	200	28.1	24.51	0	4474379	single	567466561	extreme
25036259296303625	8	200	28.1	21.24	-25	3967541	single	567466561	extreme
25036259296303625	9	200	28.1	21.9	-58	4655719	single	567466561	extreme
25036259296303625	10	200	28.1	20.92	-21	4369870	single	567466561	extreme
25036259296303625	11	200	28.1	22.55	64	4171243	single	567466561	extreme
25036259296303625	12	13	28.1	3.92	22	119892	single	567466561	extreme
25036259296303625	13	200	28.1	19.61	15	3491277	single	567466561	extreme
25036259296303625	14	200	29.08	23.53	47	4472233	single	567466561	extreme
25036259296303625	15	200	30.39	26.47	-54	5214391	single	567466561	extreme
25036259296303625	16	200	30.39	22.22	-112	5700838	single	567466561	extreme
25036259296303625	17	200	30.39	23.53	7	4435340	single	567466561	extreme
25036259296303625	18	29	30.39	11.76	91	564397	single	567466561	extreme
25036259296303625	19	200	30.39	27.78	-15	5157309	single	567466561	extreme
25036259296303625	20	200	30.39	23.86	-17	5153447	single	567466561	extreme
25036259296303625	21	200	30.39	17.32	-2	4032191	single	567466561	extreme
25036259296303625	22	3	30.39	2.94	14	50600	single	567466561	extreme
25036259296303625	23	200	30.39	24.51	-40	5141910	single	567466561	extreme
25036259296303625	24	200	30.39	23.86	58	4927917	single	567466561	extreme
25036259296303625	25	9	30.39	5.88	33	110607	single	567466561	extreme
25036259296303625	26	200	30.39	21.24	15	4944996	single	567466561	extreme
25036259296303625	27	200	30.72	25.82	29	4694784	single	567466561	extreme
25036259296303625	28	200	30.72	23.2	56	4201449	single	567466561	extreme
25036259296303625	29	200	30.72	24.18	29	4826406	single	567466561	extreme
25036259296303625	30	200	30.72	23.53	62	4003466	single	567466561	extreme
25036259296303625	31	200	30.72	23.53	92	3463027	single	567466561	extreme
25036259296303625	32	200	30.72	21.9	-53	4704627	single	567466561	extreme
25036259296303625	33	200	30.72	25.49	13	5277214	single	567466561	extreme
25036259296303625	34	200	31.7	24.18	-86	5691618	single	567466561	extreme
25036259296303625	35	200	31.7	24.84	-14	5349489	single	567466561	extreme
25036259296303625	36	200	31.7	20.26	37	3757858	single	567466561	extreme
25036259296303625	37	200	31.7	21.24	25	4323587	single	567466561	extreme
25036259296303625	38	200	31.7	23.2	136	3492323	single	567466561	extreme
25036259296303625	39	48	31.7	10.78	68	684830	single	567466561	extreme
25036259296303625	40	200	31.7	22.55	-91	5076148	single	567466561	extreme
25036259296303625	41	200	31.7	21.24	20	3986971	single	567466561	extreme
25036259296303625	42	200	31.7	20.26	12	4599539	single	567466561	extreme
25036259296303625	43	200	31.7	26.8	-13	5141692	single	567466561	extreme
25036259296303625	44	18	31.7	9.15	58	353845	single	567466561	extreme
25036259296303625	45	27	31.7	19.61	125	658115	single	567466561	extreme
25036259296303625	46	200	31.7	20.59	18	4283556	single	567466561	extreme
25036259296303625	47	3	31.7	3.59	16	54097	single	567466561	extreme
25036259296303625	48	200	31.7	22.22	18	4656862	single	567466561	extreme
25036259296303625	49	200	31.7	25.49	118	3941779	single	567466561	extreme
25036259296303625	50	200	31.7	14.71	5	2947581	single	567466561	extreme
25072957659674684	1	200	23.53	23.53	-78	5140759	single	567466561	extreme
25072957659674684	2	84	23.53	10.46	77	1515961	single	567466561	extreme
25072957659674684	3	200	25.82	20.92	-6	4346720	single	567466561	extreme
25072957659674684	4	200	29.08	25.49	3	5529075	single	567466561	extreme
25072957659674684	5	200	29.74	25.16	32	4551233	single	567466561	extreme
25072957659674684	6	200	29.74	23.2	-54	5006685	single	567466561	extreme
25072957659674684	7	2	29.74	0	0	36279	single	567466561	extreme
25072957659674684	8	200	30.39	21.9	-13	4751140	single	567466561	extreme
25072957659674684	9	200	31.05	26.47	6	5231156	single	567466561	extreme
25072957659674684	10	200	31.37	26.47	91	5307822	single	567466561	extreme
25072957659674684	11	200	31.37	23.86	-87	5929325	single	567466561	extreme
25072957659674684	12	200	31.37	20.26	47	3552275	single	567466561	extreme
25072957659674684	13	200	31.37	21.9	-78	5093791	single	567466561	extreme
25072957659674684	14	77	31.37	23.2	161	2163411	single	567466561	extreme
25072957659674684	15	200	31.37	23.53	-43	4929625	single	567466561	extreme
25072957659674684	16	200	34.97	27.78	30	5209518	single	567466561	extreme
25072957659674684	17	200	34.97	24.84	21	4700104	single	567466561	extreme
25072957659674684	18	200	34.97	23.2	61	3750502	single	567466561	extreme
25072957659674684	19	200	35.29	23.86	78	4860527	single	567466561	extreme
25072957659674684	20	200	35.29	21.57	61	3735889	single	567466561	extreme
25072957659674684	21	200	35.29	20.59	28	4816494	single	567466561	extreme
25072957659674684	22	4	35.29	2.94	14	45016	single	567466561	extreme
25072957659674684	23	200	35.29	24.51	-5	4634350	single	567466561	extreme
25072957659674684	24	200	35.29	21.24	90	3735238	single	567466561	extreme
25072957659674684	25	200	35.29	20.26	-83	4476331	single	567466561	extreme
25072957659674684	26	200	35.29	23.2	31	4361926	single	567466561	extreme
25072957659674684	27	200	35.29	21.9	-43	4820570	single	567466561	extreme
25072957659674684	28	200	35.29	22.22	48	3858868	single	567466561	extreme
25072957659674684	29	14	35.29	11.76	61	320241	single	567466561	extreme
25072957659674684	30	200	35.29	21.24	-15	3951286	single	567466561	extreme
25072957659674684	31	200	35.29	14.38	14	3673483	single	567466561	extreme
25072957659674684	32	200	35.29	21.9	-13	4415073	single	567466561	extreme
25072957659674684	33	200	35.29	22.22	-2	4241015	single	567466561	extreme
25072957659674684	34	24	35.29	15.36	107	666128	single	567466561	extreme
25072957659674684	35	200	35.29	24.18	49	4283727	single	567466561	extreme
25072957659674684	36	200	35.29	24.51	110	4200481	single	567466561	extreme
25072957659674684	37	200	35.29	25.49	13	4434611	single	567466561	extreme
25072957659674684	38	200	35.29	20.59	18	4012904	single	567466561	extreme
25072957659674684	39	200	35.29	22.55	54	4286678	single	567466561	extreme
25072957659674684	40	200	35.29	23.86	48	4446386	single	567466561	extreme
25072957659674684	41	200	35.29	21.24	65	4043881	single	567466561	extreme
25072957659674684	42	200	35.29	22.55	9	4526540	single	567466561	extreme
25072957659674684	43	200	35.29	23.2	56	4353268	single	567466561	extreme
25072957659674684	44	200	35.29	18.3	31	3671028	single	567466561	extreme
25072957659674684	45	200	35.29	17.65	74	3559362	single	567466561	extreme
25072957659674684	46	3	35.29	2.94	14	51527	single	567466561	extreme
25072957659674684	47	200	35.29	23.86	68	3836393	single	567466561	extreme
25072957659674684	48	200	35.29	22.88	80	4280659	single	567466561	extreme
25072957659674684	49	200	35.29	19.28	49	3528714	single	567466561	extreme
25072957659674684	50	200	35.29	25.16	12	4083001	single	567466561	extreme
25234670292685797	1	200	25.16	25.16	-98	5826464	single	567466561	extreme
25234670292685797	2	200	27.78	25.16	-13	4667062	single	567466561	extreme
25234670292685797	3	76	27.78	12.75	59	1414957	single	567466561	extreme
25234670292685797	4	200	27.78	20.26	-88	4881075	single	567466561	extreme
25234670292685797	5	10	27.78	9.15	43	129690	single	567466561	extreme
25234670292685797	6	200	28.1	21.57	-134	5600432	single	567466561	extreme
25234670292685797	7	200	28.76	24.84	-9	5605611	single	567466561	extreme
25234670292685797	8	200	29.41	22.55	-71	5135412	single	567466561	extreme
25234670292685797	9	200	29.74	17.97	-130	5082097	single	567466561	extreme
25234670292685797	10	200	29.74	16.01	109	865997	single	567466561	extreme
25234670292685797	11	200	30.39	23.53	-48	4935180	single	567466561	extreme
25234670292685797	12	200	30.39	16.67	-114	5028663	single	567466561	extreme
25234670292685797	13	200	30.39	20.59	-17	4306019	single	567466561	extreme
25234670292685797	14	200	30.39	17.65	-96	4310700	single	567466561	extreme
25234670292685797	15	200	30.39	20.59	-27	4433740	single	567466561	extreme
25234670292685797	16	46	30.39	14.05	103	924709	single	567466561	extreme
25234670292685797	17	200	30.39	18.63	-43	4088616	single	567466561	extreme
25234670292685797	18	200	30.39	20.59	-42	4547947	single	567466561	extreme
25234670292685797	19	200	30.39	23.53	-23	5045244	single	567466561	extreme
25234670292685797	20	200	30.39	24.18	34	4338184	single	567466561	extreme
25234670292685797	21	10	30.39	11.44	55	220498	single	567466561	extreme
25234670292685797	22	200	30.39	24.18	-71	5616049	single	567466561	extreme
25234670292685797	23	3	30.39	2.29	12	38531	single	567466561	extreme
25234670292685797	24	9	30.39	10.78	63	274825	single	567466561	extreme
25234670292685797	25	200	30.72	26.14	-5	4998952	single	567466561	extreme
25234670292685797	26	200	30.72	22.88	50	4314366	single	567466561	extreme
25234670292685797	27	200	30.72	20.92	-61	4583497	single	567466561	extreme
25234670292685797	28	200	30.72	18.63	17	4067338	single	567466561	extreme
25234670292685797	29	200	31.7	21.9	27	3959320	single	567466561	extreme
25234670292685797	30	17	31.7	10.78	58	357066	single	567466561	extreme
25234670292685797	31	200	31.7	23.2	86	4012511	single	567466561	extreme
25234670292685797	32	200	31.7	23.2	21	4344227	single	567466561	extreme
25234670292685797	33	200	31.7	21.9	77	4241382	single	567466561	extreme
25234670292685797	34	200	32.03	24.84	71	4536688	single	567466561	extreme
25234670292685797	35	200	32.03	13.73	27	3582955	single	567466561	extreme
25234670292685797	36	200	32.03	21.9	32	4461174	single	567466561	extreme
25234670292685797	37	200	32.35	23.2	36	4220178	single	567466561	extreme
25234670292685797	38	200	32.35	23.53	57	4147064	single	567466561	extreme
25234670292685797	39	12	32.35	5.88	33	191423	single	567466561	extreme
25234670292685797	40	200	32.35	19.28	-56	4253386	single	567466561	extreme
25234670292685797	41	200	32.35	18.95	-37	4529653	single	567466561	extreme
25234670292685797	42	200	32.35	25.49	133	4435906	single	567466561	extreme
25234670292685797	43	200	32.68	22.55	-16	4799136	single	567466561	extreme
25234670292685797	44	200	32.68	16.99	27	3536311	single	567466561	extreme
25234670292685797	45	200	32.68	17.32	-52	4113318	single	567466561	extreme
25234670292685797	46	200	32.68	21.57	21	4630994	single	567466561	extreme
25234670292685797	47	200	32.68	22.22	88	3734183	single	567466561	extreme
25234670292685797	48	200	32.68	20.92	4	4518928	single	567466561	extreme
25234670292685797	49	200	32.68	23.53	-3	4533445	single	567466561	extreme
25234670292685797	50	200	32.68	20.92	-11	4246303	single	567466561	extreme
25275303014649370	1	200	21.24	21.24	-140	4776322	single	567466561	extreme
25275303014649370	2	200	27.45	27.12	63	4819729	single	567466561	extreme
25275303014649370	3	200	27.78	22.55	-66	4609940	single	567466561	extreme
25275303014649370	4	200	28.43	23.86	-52	4848503	single	567466561	extreme
25275303014649370	5	200	29.74	26.8	47	4812345	single	567466561	extreme
25275303014649370	6	200	29.74	22.22	-52	4162372	single	567466561	extreme
25275303014649370	7	200	30.07	24.51	-50	5138761	single	567466561	extreme
25275303014649370	8	200	30.07	24.84	51	3861936	single	567466561	extreme
25275303014649370	9	200	30.07	22.22	8	4456982	single	567466561	extreme
25275303014649370	10	200	30.07	21.57	6	3909257	single	567466561	extreme
25275303014649370	11	200	30.07	20.59	-47	4177692	single	567466561	extreme
25275303014649370	12	200	31.05	23.53	12	4485103	single	567466561	extreme
25275303014649370	13	10	31.05	9.48	64	226477	single	567466561	extreme
25275303014649370	14	200	31.05	22.22	-127	5261368	single	567466561	extreme
25275303014649370	15	200	31.05	22.88	-10	4710962	single	567466561	extreme
25275303014649370	16	200	31.05	19.93	-54	4750823	single	567466561	extreme
25275303014649370	17	200	31.05	24.18	24	4489014	single	567466561	extreme
25275303014649370	18	200	31.05	21.57	-54	4756001	single	567466561	extreme
25275303014649370	19	20	31.05	11.11	74	415667	single	567466561	extreme
25275303014649370	20	200	31.05	24.51	45	4805502	single	567466561	extreme
25275303014649370	21	200	31.37	26.14	45	4650024	single	567466561	extreme
25275303014649370	22	200	31.7	22.88	5	4214006	single	567466561	extreme
25275303014649370	23	200	36.27	28.43	82	3958435	single	567466561	extreme
25275303014649370	24	200	36.27	20.92	4	3829900	single	567466561	extreme
25275303014649370	25	167	36.27	24.18	34	3823881	single	567466561	extreme
25275303014649370	26	200	36.27	21.57	-29	4749929	single	567466561	extreme
25275303014649370	27	200	36.27	25.82	44	4171765	single	567466561	extreme
25275303014649370	28	200	36.27	21.9	12	4740938	single	567466561	extreme
25275303014649370	29	200	36.27	20.92	119	3061591	single	567466561	extreme
25275303014649370	30	200	36.27	21.57	-4	4283094	single	567466561	extreme
25275303014649370	31	200	36.27	21.9	-13	4529195	single	567466561	extreme
25275303014649370	32	26	36.27	4.9	25	223434	single	567466561	extreme
25275303014649370	33	200	36.27	23.2	-19	5090212	single	567466561	extreme
25275303014649370	34	200	36.27	20.59	8	3738754	single	567466561	extreme
25275303014649370	35	37	36.27	18.3	141	925123	single	567466561	extreme
25275303014649370	36	73	36.27	15.69	118	1276865	single	567466561	extreme
25275303014649370	37	200	36.27	23.86	-17	4766829	single	567466561	extreme
25275303014649370	38	200	36.6	24.51	15	4350501	single	567466561	extreme
25275303014649370	39	200	36.6	21.57	61	4273368	single	567466561	extreme
25275303014649370	40	200	39.87	27.12	-7	4722322	single	567466561	extreme
25275303014649370	41	200	39.87	22.88	35	5005759	single	567466561	extreme
25275303014649370	42	200	39.87	21.9	2	3758527	single	567466561	extreme
25275303014649370	43	200	39.87	21.57	56	3617524	single	567466561	extreme
25275303014649370	44	200	39.87	25.82	-36	5345409	single	567466561	extreme
25275303014649370	45	200	39.87	21.9	47	4209091	single	567466561	extreme
25275303014649370	46	200	39.87	26.47	101	4029749	single	567466561	extreme
25275303014649370	47	200	39.87	24.18	34	4310690	single	567466561	extreme
25275303014649370	48	200	39.87	20.59	83	3695676	single	567466561	extreme
25275303014649370	49	200	39.87	22.22	48	4225481	single	567466561	extreme
25275303014649370	50	47	39.87	15.36	112	1027366	single	567466561	extreme
25432769727020980	1	200	7.52	7.52	63	6727491	multi	567466561	extreme
25432769727020980	2	200	7.52	0	0	7417673	multi	567466561	extreme
25432769727020980	3	200	7.52	0	0	7401139	multi	567466561	extreme
25432769727020980	4	200	7.52	0	0	7403080	multi	567466561	extreme
25432769727020980	5	200	22.22	22.22	63	3852396	multi	567466561	extreme
25432769727020980	6	200	25.82	23.2	101	3609304	multi	567466561	extreme
25432769727020980	7	200	25.82	0	0	7462519	multi	567466561	extreme
25432769727020980	8	62	25.82	16.67	151	1803700	multi	567466561	extreme
25432769727020980	9	200	27.45	15.36	-103	6500025	multi	567466561	extreme
25432769727020980	10	5	27.45	5.23	26	123179	multi	567466561	extreme
25432769727020980	11	200	30.39	22.88	130	3603281	multi	567466561	extreme
25432769727020980	12	200	33.33	27.45	164	4785090	multi	567466561	extreme
25432769727020980	13	200	33.33	2.94	-16	7002213	multi	567466561	extreme
25432769727020980	14	200	33.33	5.56	42	6973343	multi	567466561	extreme
25432769727020980	15	200	34.64	24.51	65	4152056	multi	567466561	extreme
25432769727020980	16	12	34.64	13.07	70	397702	multi	567466561	extreme
25432769727020980	17	12	34.64	11.76	71	288968	multi	567466561	extreme
25432769727020980	18	200	34.64	0	0	7395081	multi	567466561	extreme
25432769727020980	19	200	35.62	22.88	110	3412254	multi	567466561	extreme
25432769727020980	20	200	35.95	22.55	99	3900917	multi	567466561	extreme
25432769727020980	21	200	35.95	20.59	118	3936021	multi	567466561	extreme
25432769727020980	22	200	35.95	16.01	114	6803203	multi	567466561	extreme
25432769727020980	23	11	35.95	11.11	69	319667	multi	567466561	extreme
25432769727020980	24	200	35.95	6.54	40	2073358	multi	567466561	extreme
25432769727020980	25	200	40.2	34.31	265	3820937	multi	567466561	extreme
25432769727020980	26	200	41.18	24.51	130	3368083	multi	567466561	extreme
25432769727020980	27	7	41.18	6.21	44	118703	multi	567466561	extreme
25432769727020980	28	200	41.83	28.76	238	4352341	multi	567466561	extreme
25432769727020980	29	200	42.16	29.74	196	4475194	multi	567466561	extreme
25432769727020980	30	200	42.16	17.97	115	2095887	multi	567466561	extreme
25432769727020980	31	200	42.16	17.65	114	3658283	multi	567466561	extreme
25432769727020980	32	200	42.16	15.36	152	4272376	multi	567466561	extreme
25432769727020980	33	8	42.16	0.98	8	208998	multi	567466561	extreme
25432769727020980	34	200	42.16	24.84	136	2740720	multi	567466561	extreme
25432769727020980	35	200	42.16	23.86	73	6425170	multi	567466561	extreme
25432769727020980	36	3	42.16	0.65	7	50287	multi	567466561	extreme
25432769727020980	37	200	42.48	16.67	136	4323949	multi	567466561	extreme
25432769727020980	38	200	42.48	25.16	147	5195877	multi	567466561	extreme
25432769727020980	39	200	42.48	4.9	30	1971376	multi	567466561	extreme
25432769727020980	40	200	42.48	27.78	235	3888009	multi	567466561	extreme
25432769727020980	41	200	43.14	26.8	197	3705312	multi	567466561	extreme
25432769727020980	42	200	43.14	16.67	101	4302558	multi	567466561	extreme
25432769727020980	43	200	43.46	29.41	185	3445610	multi	567466561	extreme
25432769727020980	44	200	45.42	26.8	217	6878101	multi	567466561	extreme
25432769727020980	45	200	45.75	17.32	108	4288771	multi	567466561	extreme
25432769727020980	46	200	45.75	24.18	129	3895780	multi	567466561	extreme
25432769727020980	47	200	45.75	16.01	19	3363689	multi	567466561	extreme
25432769727020980	48	200	45.75	19.93	166	6516206	multi	567466561	extreme
25432769727020980	49	200	45.75	9.48	54	1412207	multi	567466561	extreme
25432769727020980	50	200	45.75	27.45	179	3860205	multi	567466561	extreme
25480822496911933	1	200	6.86	5.88	53	6655646	multi	567466561	extreme
25480822496911933	2	200	6.86	0	0	7349084	multi	567466561	extreme
25480822496911933	3	200	25.49	25.49	168	3872208	multi	567466561	extreme
25480822496911933	4	200	27.78	17.32	103	3034667	multi	567466561	extreme
25480822496911933	5	200	27.78	5.88	48	6715538	multi	567466561	extreme
25480822496911933	6	200	27.78	4.58	29	1967301	multi	567466561	extreme
25480822496911933	7	200	31.37	25.82	189	3927932	multi	567466561	extreme
25480822496911933	8	200	31.37	5.56	47	2129681	multi	567466561	extreme
25480822496911933	9	200	32.03	23.53	192	3586395	multi	567466561	extreme
25480822496911933	10	200	33.99	24.84	166	3436584	multi	567466561	extreme
25480822496911933	11	7	33.99	4.58	29	151632	multi	567466561	extreme
25480822496911933	12	200	33.99	0	0	7382881	multi	567466561	extreme
25480822496911933	13	200	33.99	7.52	68	2138364	multi	567466561	extreme
25480822496911933	14	200	38.89	30.72	169	4952063	multi	567466561	extreme
25480822496911933	15	200	40.52	26.8	217	2937321	multi	567466561	extreme
25480822496911933	16	200	40.52	4.58	24	6862238	multi	567466561	extreme
25480822496911933	17	200	40.52	7.52	-72	6327313	multi	567466561	extreme
25480822496911933	18	200	40.52	21.57	106	3208817	multi	567466561	extreme
25480822496911933	19	200	40.52	4.9	-100	6783446	multi	567466561	extreme
25480822496911933	20	200	40.52	5.23	41	6861805	multi	567466561	extreme
25480822496911933	21	200	40.52	27.45	149	3386979	multi	567466561	extreme
25480822496911933	22	200	40.52	12.42	103	6645350	multi	567466561	extreme
25480822496911933	23	200	41.5	25.49	163	1923558	multi	567466561	extreme
25480822496911933	24	200	41.5	24.84	101	3477957	multi	567466561	extreme
25480822496911933	25	200	41.5	8.5	51	172843	multi	567466561	extreme
25480822496911933	26	200	42.16	29.08	184	3381002	multi	567466561	extreme
25480822496911933	27	200	42.16	0	0	7366782	multi	567466561	extreme
25480822496911933	28	200	42.16	4.9	30	565981	multi	567466561	extreme
25480822496911933	29	200	42.16	26.47	181	4143040	multi	567466561	extreme
25480822496911933	30	200	42.16	0	0	7340035	multi	567466561	extreme
25480822496911933	31	8	42.16	0.98	8	127166	multi	567466561	extreme
25480822496911933	32	200	42.48	27.12	153	2958342	multi	567466561	extreme
25480822496911933	33	200	42.48	0.98	8	501406	multi	567466561	extreme
25480822496911933	34	200	42.48	0	0	7344038	multi	567466561	extreme
25480822496911933	35	200	42.48	8.82	77	4612460	multi	567466561	extreme
25480822496911933	36	200	42.48	18.3	26	3437595	multi	567466561	extreme
25480822496911933	37	200	42.48	18.3	131	5060179	multi	567466561	extreme
25480822496911933	38	200	42.48	0	0	7369429	multi	567466561	extreme
25480822496911933	39	200	43.14	29.74	141	3992382	multi	567466561	extreme
25480822496911933	40	200	43.14	5.23	31	6793152	multi	567466561	extreme
25480822496911933	41	200	43.14	0	0	7360957	multi	567466561	extreme
25480822496911933	42	200	43.14	3.92	22	2785681	multi	567466561	extreme
25480822496911933	43	200	43.14	18.95	148	1224107	multi	567466561	extreme
25480822496911933	44	200	43.14	23.86	168	2346144	multi	567466561	extreme
25480822496911933	45	200	43.14	0	0	7338476	multi	567466561	extreme
25480822496911933	46	200	43.46	29.41	220	4014751	multi	567466561	extreme
25480822496911933	47	200	43.46	4.9	30	6869818	multi	567466561	extreme
25480822496911933	48	200	43.46	21.9	167	1886881	multi	567466561	extreme
25480822496911933	49	200	43.46	4.9	35	6820884	multi	567466561	extreme
25480822496911933	50	200	43.46	4.9	25	6810410	multi	567466561	extreme
25649318738882016	1	200	20.26	20.26	132	10242435	multi	567466561	extreme
25649318738882016	2	200	30.72	29.08	199	7616859	multi	567466561	extreme
25649318738882016	3	200	33.01	22.22	168	9336883	multi	567466561	extreme
25649318738882016	4	200	33.01	6.21	54	9728723	multi	567466561	extreme
25649318738882016	5	200	33.01	15.69	-2	3701183	multi	567466561	extreme
25649318738882016	6	21	33.01	11.76	86	558117	multi	567466561	extreme
25649318738882016	7	200	41.5	38.89	324	6470918	multi	567466561	extreme
25649318738882016	8	200	41.5	5.88	33	10271422	multi	567466561	extreme
25649318738882016	9	7	41.5	9.8	50	298509	multi	567466561	extreme
25649318738882016	10	12	41.5	5.56	42	319214	multi	567466561	extreme
25649318738882016	11	200	42.48	24.51	135	5808420	multi	567466561	extreme
25649318738882016	12	200	42.48	22.55	129	6553721	multi	567466561	extreme
25649318738882016	13	200	43.79	27.45	104	4188608	multi	567466561	extreme
25649318738882016	14	10	43.79	3.92	32	303586	multi	567466561	extreme
25649318738882016	15	200	43.79	13.4	61	1352061	multi	567466561	extreme
25649318738882016	16	200	43.79	16.01	-81	8633921	multi	567466561	extreme
25649318738882016	17	200	43.79	21.24	125	3515696	multi	567466561	extreme
25649318738882016	18	200	43.79	0	0	11252531	multi	567466561	extreme
25649318738882016	19	3	43.79	0.65	7	78674	multi	567466561	extreme
25649318738882016	20	200	43.79	18.95	38	8986910	multi	567466561	extreme
25649318738882016	21	200	43.79	10.78	103	1239437	multi	567466561	extreme
25649318738882016	22	200	43.79	0	0	11270847	multi	567466561	extreme
25649318738882016	23	200	43.79	11.76	81	6168807	multi	567466561	extreme
25649318738882016	24	200	43.79	7.19	22	11989520	multi	567466561	extreme
25649318738882016	25	200	43.79	25.82	139	7094676	multi	567466561	extreme
25649318738882016	26	200	43.79	24.51	165	5087949	multi	567466561	extreme
25649318738882016	27	200	44.12	29.41	115	4008515	multi	567466561	extreme
25649318738882016	28	200	44.12	23.86	108	3266555	multi	567466561	extreme
25649318738882016	29	200	50.98	34.97	282	5670932	multi	567466561	extreme
25649318738882016	30	200	50.98	16.34	130	6460672	multi	567466561	extreme
25649318738882016	31	200	50.98	21.24	125	3365776	multi	567466561	extreme
25649318738882016	32	200	50.98	0	0	11215971	multi	567466561	extreme
25649318738882016	33	200	50.98	18.3	136	4791624	multi	567466561	extreme
25649318738882016	34	200	50.98	19.93	146	9321834	multi	567466561	extreme
25649318738882016	35	200	50.98	0	0	11242006	multi	567466561	extreme
25649318738882016	36	200	50.98	10.78	53	10255302	multi	567466561	extreme
25649318738882016	37	200	50.98	16.99	112	5181640	multi	567466561	extreme
25649318738882016	38	200	50.98	22.88	190	9322462	multi	567466561	extreme
25649318738882016	39	3	50.98	0.65	7	79653	multi	567466561	extreme
25649318738882016	40	200	50.98	14.38	84	6696766	multi	567466561	extreme
25649318738882016	41	200	50.98	22.22	128	4113753	multi	567466561	extreme
25649318738882016	42	200	51.31	25.16	112	3255403	multi	567466561	extreme
25649318738882016	43	200	51.31	20.59	163	2465360	multi	567466561	extreme
25649318738882016	44	200	51.63	24.51	100	4119721	multi	567466561	extreme
25649318738882016	45	200	51.63	0	0	11315958	multi	567466561	extreme
25649318738882016	46	200	51.63	24.51	190	6477269	multi	567466561	extreme
25649318738882016	47	11	51.63	10.46	57	562222	multi	567466561	extreme
25649318738882016	48	200	51.63	18.3	141	2369998	multi	567466561	extreme
25649318738882016	49	200	51.63	0	0	11223549	multi	567466561	extreme
25649318738882016	50	200	51.63	19.28	154	9101406	multi	567466561	extreme
25708293265595051	1	200	21.9	21.9	117	3373185	multi	567466561	extreme
25708293265595051	2	200	25.82	18.63	142	5361403	multi	567466561	extreme
25708293265595051	3	200	26.8	13.73	112	4430241	multi	567466561	extreme
25708293265595051	4	200	26.8	5.56	42	6819369	multi	567466561	extreme
25708293265595051	5	200	32.03	30.07	162	4939048	multi	567466561	extreme
25708293265595051	6	14	32.35	15.03	91	417915	multi	567466561	extreme
25708293265595051	7	200	34.97	25.82	129	3267155	multi	567466561	extreme
25708293265595051	8	200	34.97	5.56	-168	6314986	multi	567466561	extreme
25708293265595051	9	200	34.97	20.26	77	3653892	multi	567466561	extreme
25708293265595051	10	3	34.97	0.65	7	44718	multi	567466561	extreme
25708293265595051	11	200	37.58	27.45	89	3396071	multi	567466561	extreme
25708293265595051	12	29	37.58	14.38	119	996943	multi	567466561	extreme
25708293265595051	13	200	37.91	27.78	145	5515793	multi	567466561	extreme
25708293265595051	14	200	40.85	33.01	181	3866579	multi	567466561	extreme
25708293265595051	15	200	40.85	3.27	-150	6494679	multi	567466561	extreme
25708293265595051	16	200	40.85	10.13	51	7125666	multi	567466561	extreme
25708293265595051	17	98	40.85	20.59	143	2690014	multi	567466561	extreme
25708293265595051	18	200	40.85	23.86	118	2947376	multi	567466561	extreme
25708293265595051	19	200	41.18	22.88	200	2641479	multi	567466561	extreme
25708293265595051	20	200	42.81	26.14	170	3122398	multi	567466561	extreme
25708293265595051	21	8	42.81	7.52	53	167144	multi	567466561	extreme
25708293265595051	22	200	42.81	20.92	99	3342619	multi	567466561	extreme
25708293265595051	23	200	43.14	21.24	110	2814275	multi	567466561	extreme
25708293265595051	24	3	43.14	0.65	7	40269	multi	567466561	extreme
25708293265595051	25	200	43.14	5.23	36	6833604	multi	567466561	extreme
25708293265595051	26	200	43.14	21.24	190	2916484	multi	567466561	extreme
25708293265595051	27	200	43.14	0	0	7375854	multi	567466561	extreme
25708293265595051	28	200	43.14	20.26	147	6647907	multi	567466561	extreme
25708293265595051	29	200	43.14	23.53	152	3213299	multi	567466561	extreme
25708293265595051	30	27	43.14	6.21	44	376708	multi	567466561	extreme
25708293265595051	31	60	45.1	25.16	212	1753259	multi	567466561	extreme
25708293265595051	32	200	45.1	22.88	150	2459778	multi	567466561	extreme
25708293265595051	33	200	45.1	11.76	91	427397	multi	567466561	extreme
25708293265595051	34	200	45.1	23.2	101	3476555	multi	567466561	extreme
25708293265595051	35	18	45.1	10.78	68	508606	multi	567466561	extreme
25708293265595051	36	200	45.42	27.78	205	5496030	multi	567466561	extreme
25708293265595051	37	200	45.42	21.9	142	5276063	multi	567466561	extreme
25708293265595051	38	200	45.42	25.49	98	4548946	multi	567466561	extreme
25708293265595051	39	200	45.42	5.56	32	6794309	multi	567466561	extreme
25708293265595051	40	200	45.42	12.09	107	918071	multi	567466561	extreme
25708293265595051	41	4	45.42	3.27	20	68296	multi	567466561	extreme
25708293265595051	42	200	45.42	22.22	193	3877937	multi	567466561	extreme
25708293265595051	43	200	45.75	28.43	202	2784308	multi	567466561	extreme
25708293265595051	44	3	45.75	0.65	7	46738	multi	567466561	extreme
25708293265595051	45	200	45.75	26.14	225	4873075	multi	567466561	extreme
25708293265595051	46	200	46.41	27.78	135	4341257	multi	567466561	extreme
25708293265595051	47	5	46.41	3.92	27	87975	multi	567466561	extreme
25708293265595051	48	200	46.41	5.23	41	6866294	multi	567466561	extreme
25708293265595051	49	200	46.41	22.55	99	3465008	multi	567466561	extreme
25708293265595051	50	200	46.73	30.72	224	3909013	multi	567466561	extreme
25890295590263692	1	200	24.84	24.84	191	3229409	multi	567466561	extreme
25890295590263692	2	200	27.12	17.97	110	3729390	multi	567466561	extreme
25890295590263692	3	163	34.64	27.45	209	2521391	multi	567466561	extreme
25890295590263692	4	200	34.64	15.69	43	2954827	multi	567466561	extreme
25890295590263692	5	200	36.27	24.84	156	3555209	multi	567466561	extreme
25890295590263692	6	200	36.27	9.15	33	7436234	multi	567466561	extreme
25890295590263692	7	200	39.22	25.82	144	3776170	multi	567466561	extreme
25890295590263692	8	200	39.22	7.52	73	6720133	multi	567466561	extreme
25890295590263692	9	200	39.22	4.9	30	6636362	multi	567466561	extreme
25890295590263692	10	200	40.52	31.37	226	4796523	multi	567466561	extreme
25890295590263692	11	4	40.52	0.98	8	41834	multi	567466561	extreme
25890295590263692	12	0	40.52	0	0	0	multi	567466561	extreme
25890295590263692	13	200	40.52	0	0	7365983	multi	567466561	extreme
25890295590263692	14	200	40.52	4.9	25	6847993	multi	567466561	extreme
25890295590263692	15	200	40.52	23.86	88	3616210	multi	567466561	extreme
25890295590263692	16	200	41.83	33.99	289	5521352	multi	567466561	extreme
25890295590263692	17	200	41.83	0	0	7347668	multi	567466561	extreme
25890295590263692	18	200	41.83	18.63	122	3171590	multi	567466561	extreme
25890295590263692	19	200	41.83	33.66	198	3757133	multi	567466561	extreme
25890295590263692	20	200	42.16	27.78	180	2642354	multi	567466561	extreme
25890295590263692	21	200	42.48	26.47	146	3237365	multi	567466561	extreme
25890295590263692	22	200	42.48	23.53	102	3723400	multi	567466561	extreme
25890295590263692	23	200	42.48	27.78	180	5320091	multi	567466561	extreme
25890295590263692	24	200	42.48	25.16	217	3273413	multi	567466561	extreme
25890295590263692	25	200	42.48	15.36	102	6746640	multi	567466561	extreme
25890295590263692	26	200	42.48	7.19	47	3504171	multi	567466561	extreme
25890295590263692	27	200	43.46	33.99	229	3984478	multi	567466561	extreme
25890295590263692	28	200	43.46	8.17	55	1834167	multi	567466561	extreme
25890295590263692	29	200	43.46	9.15	63	6864662	multi	567466561	extreme
25890295590263692	30	200	43.46	18.95	108	3061371	multi	567466561	extreme
25890295590263692	31	200	43.46	21.57	156	3164745	multi	567466561	extreme
25890295590263692	32	200	43.46	15.03	121	5512581	multi	567466561	extreme
25890295590263692	33	200	43.46	0	0	7356278	multi	567466561	extreme
25890295590263692	34	200	43.46	15.03	106	6701699	multi	567466561	extreme
25890295590263692	35	200	43.46	16.67	121	4702038	multi	567466561	extreme
25890295590263692	36	200	43.46	6.54	40	6572643	multi	567466561	extreme
25890295590263692	37	200	43.46	7.19	-903	5001128	multi	567466561	extreme
25890295590263692	38	200	43.46	12.75	84	939990	multi	567466561	extreme
25890295590263692	39	200	43.46	6.21	39	6654882	multi	567466561	extreme
25890295590263692	40	200	43.46	25.82	159	4098452	multi	567466561	extreme
25890295590263692	41	200	45.1	32.35	209	3938359	multi	567466561	extreme
25890295590263692	42	7	45.1	7.52	48	140507	multi	567466561	extreme
25890295590263692	43	31	45.1	12.09	72	502563	multi	567466561	extreme
25890295590263692	44	200	45.1	23.2	156	3328405	multi	567466561	extreme
25890295590263692	45	200	45.1	20.59	93	3221110	multi	567466561	extreme
25890295590263692	46	200	45.1	22.55	194	3531291	multi	567466561	extreme
25890295590263692	47	9	45.1	7.19	52	169048	multi	567466561	extreme
25890295590263692	48	200	45.1	0	0	657101	multi	567466561	extreme
25890295590263692	49	200	45.75	28.76	198	4951551	multi	567466561	extreme
25890295590263692	50	200	45.75	5.88	38	6885499	multi	567466561	extreme
26104601896113893	1	5	3.27	2.29	17	101973	multi	567466561	extreme
26104601896113893	2	200	19.61	19.61	75	3024113	multi	567466561	extreme
26104601896113893	3	200	35.29	34.31	230	4695880	multi	567466561	extreme
26104601896113893	4	200	35.95	14.71	100	7035908	multi	567466561	extreme
26104601896113893	5	200	37.91	28.1	121	4737502	multi	567466561	extreme
26104601896113893	6	200	37.91	19.93	121	3724349	multi	567466561	extreme
26104601896113893	7	28	37.91	15.36	107	813323	multi	567466561	extreme
26104601896113893	8	10	37.91	6.21	44	263573	multi	567466561	extreme
26104601896113893	9	200	37.91	17.97	55	3551460	multi	567466561	extreme
26104601896113893	10	13	37.91	3.27	20	151782	multi	567466561	extreme
26104601896113893	11	200	38.24	20.26	87	4331217	multi	567466561	extreme
26104601896113893	12	200	39.22	25.49	133	3220391	multi	567466561	extreme
26104601896113893	13	200	39.54	25.16	87	3852643	multi	567466561	extreme
26104601896113893	14	200	39.54	16.01	114	4477871	multi	567466561	extreme
26104601896113893	15	200	39.54	23.2	141	4929251	multi	567466561	extreme
26104601896113893	16	7	39.54	3.92	27	94633	multi	567466561	extreme
26104601896113893	17	200	39.54	8.82	17	6995223	multi	567466561	extreme
26104601896113893	18	200	39.54	13.4	86	703111	multi	567466561	extreme
26104601896113893	19	200	39.54	24.84	181	4703699	multi	567466561	extreme
26104601896113893	20	200	39.54	11.11	74	5309262	multi	567466561	extreme
26104601896113893	21	200	39.54	0	0	7374616	multi	567466561	extreme
26104601896113893	22	200	40.52	27.78	170	3269018	multi	567466561	extreme
26104601896113893	23	200	40.85	29.74	166	4737487	multi	567466561	extreme
26104601896113893	24	200	40.85	29.08	184	3246201	multi	567466561	extreme
26104601896113893	25	200	40.85	0	0	7373244	multi	567466561	extreme
26104601896113893	26	26	40.85	14.05	108	780793	multi	567466561	extreme
26104601896113893	27	10	40.85	11.76	71	292681	multi	567466561	extreme
26104601896113893	28	200	40.85	24.84	91	3635495	multi	567466561	extreme
26104601896113893	29	200	40.85	14.71	-20	6356073	multi	567466561	extreme
26104601896113893	30	200	40.85	12.75	79	1114543	multi	567466561	extreme
26104601896113893	31	200	41.18	20.26	67	3046886	multi	567466561	extreme
26104601896113893	32	200	41.18	20.92	74	3458005	multi	567466561	extreme
26104601896113893	33	200	41.18	25.16	137	4390287	multi	567466561	extreme
26104601896113893	34	7	41.18	5.88	38	206323	multi	567466561	extreme
26104601896113893	35	200	41.18	10.46	47	7464323	multi	567466561	extreme
26104601896113893	36	200	45.75	33.01	211	3812966	multi	567466561	extreme
26104601896113893	37	16	45.75	11.76	86	445399	multi	567466561	extreme
26104601896113893	38	200	45.75	25.82	89	4060107	multi	567466561	extreme
26104601896113893	39	200	49.35	35.62	274	3849271	multi	567466561	extreme
26104601896113893	40	200	49.35	30.39	183	3271191	multi	567466561	extreme
26104601896113893	41	200	49.35	3.27	20	717772	multi	567466561	extreme
26104601896113893	42	200	49.67	27.78	170	3109784	multi	567466561	extreme
26104601896113893	43	200	49.67	28.76	258	4568016	multi	567466561	extreme
26104601896113893	44	200	49.67	26.8	187	3029919	multi	567466561	extreme
26104601896113893	45	200	49.67	24.84	131	3611734	multi	567466561	extreme
26104601896113893	46	200	49.67	26.14	145	3636262	multi	567466561	extreme
26104601896113893	47	200	49.67	5.56	42	6847426	multi	567466561	extreme
26104601896113893	48	200	49.67	7.19	-13	6426096	multi	567466561	extreme
26104601896113893	49	200	49.67	5.88	43	6794365	multi	567466561	extreme
26104601896113893	50	200	49.67	20.26	157	3718938	multi	567466561	extreme
24457752462779685	1	200	19.87	19.87	-88	4807257	single	90413561	extreme
24457752462779685	2	200	20.19	19.23	-100	4372786	single	90413561	extreme
24457752462779685	3	200	20.51	17.31	-166	4148032	single	90413561	extreme
24457752462779685	4	200	20.51	18.59	-137	5168117	single	90413561	extreme
24457752462779685	5	200	20.51	17.31	-186	4507400	single	90413561	extreme
24457752462779685	6	200	20.51	18.27	-78	4357133	single	90413561	extreme
24457752462779685	7	200	20.51	17.63	-55	4612824	single	90413561	extreme
24457752462779685	8	200	20.51	15.71	-166	4177105	single	90413561	extreme
24457752462779685	9	200	20.51	19.23	-105	4716336	single	90413561	extreme
24457752462779685	10	200	20.51	12.18	-102	3983969	single	90413561	extreme
24457752462779685	11	200	20.51	18.27	-108	4034284	single	90413561	extreme
24457752462779685	12	200	20.51	18.27	-113	4593164	single	90413561	extreme
24457752462779685	13	200	20.51	17.95	-104	4970817	single	90413561	extreme
24457752462779685	14	200	20.51	19.23	-75	5280147	single	90413561	extreme
24457752462779685	15	200	20.51	19.23	-65	4684326	single	90413561	extreme
24457752462779685	16	200	20.51	16.03	-80	4902843	single	90413561	extreme
24457752462779685	17	200	20.51	12.5	-181	4542060	single	90413561	extreme
24457752462779685	18	200	20.51	19.87	-23	5048202	single	90413561	extreme
24457752462779685	19	200	20.51	19.23	-5	4574774	single	90413561	extreme
24457752462779685	20	200	20.51	15.06	-93	3593037	single	90413561	extreme
24457752462779685	21	200	20.51	15.06	-133	4178565	single	90413561	extreme
24457752462779685	22	200	20.51	19.23	-65	5203724	single	90413561	extreme
24457752462779685	23	200	20.51	12.5	-51	4176930	single	90413561	extreme
24457752462779685	24	200	20.51	20.19	3	5098928	single	90413561	extreme
24457752462779685	25	200	20.51	17.95	31	4614878	single	90413561	extreme
24457752462779685	26	200	20.51	14.42	-10	4076469	single	90413561	extreme
24457752462779685	27	200	20.51	16.67	-118	4704552	single	90413561	extreme
24457752462779685	28	200	20.51	16.99	-52	4038377	single	90413561	extreme
24457752462779685	29	200	20.51	14.42	-15	5215489	single	90413561	extreme
24457752462779685	30	200	20.51	16.67	22	3920035	single	90413561	extreme
24457752462779685	31	200	20.51	18.59	-22	5070638	single	90413561	extreme
24457752462779685	32	200	20.51	18.59	-62	5523732	single	90413561	extreme
24457752462779685	33	200	20.51	16.99	-22	4203513	single	90413561	extreme
24457752462779685	34	200	20.51	16.35	-24	3559900	single	90413561	extreme
24457752462779685	35	200	20.51	15.38	-32	4539334	single	90413561	extreme
24457752462779685	36	200	20.51	17.31	-126	4789832	single	90413561	extreme
24457752462779685	37	200	20.51	13.46	-28	3858586	single	90413561	extreme
24457752462779685	38	200	20.51	16.03	15	4224074	single	90413561	extreme
24457752462779685	39	200	20.51	19.23	-50	4890484	single	90413561	extreme
24457752462779685	40	200	20.51	13.78	-57	3800578	single	90413561	extreme
24457752462779685	41	200	20.51	16.67	62	4576829	single	90413561	extreme
24457752462779685	42	200	20.51	18.27	72	5062648	single	90413561	extreme
24457752462779685	43	200	20.51	19.23	60	5208349	single	90413561	extreme
24457752462779685	44	200	20.51	16.03	5	3571007	single	90413561	extreme
24457752462779685	45	200	20.51	16.67	-68	4473004	single	90413561	extreme
24457752462779685	46	200	20.51	18.91	19	3997141	single	90413561	extreme
24457752462779685	47	200	20.51	19.87	-8	5571775	single	90413561	extreme
24457752462779685	48	200	20.51	19.55	51	4651004	single	90413561	extreme
24457752462779685	49	200	20.51	19.87	-13	5112569	single	90413561	extreme
24457752462779685	50	200	20.51	15.71	29	3878786	single	90413561	extreme
24457799603439544	1	200	17.95	17.95	-189	5299690	single	90413561	extreme
24457799603439544	2	200	19.23	15.71	-251	4498423	single	90413561	extreme
24457799603439544	3	200	19.23	17.31	-181	4800672	single	90413561	extreme
24457799603439544	4	200	19.55	18.59	-17	3572296	single	90413561	extreme
24457799603439544	5	200	19.55	16.99	-132	4466682	single	90413561	extreme
24457799603439544	6	200	19.87	17.95	-189	4411638	single	90413561	extreme
24457799603439544	7	200	19.87	19.23	-145	4689551	single	90413561	extreme
24457799603439544	8	200	20.19	18.27	-103	5312537	single	90413561	extreme
24457799603439544	9	200	20.19	19.87	-108	5274728	single	90413561	extreme
24457799603439544	10	200	20.51	18.27	-58	4605435	single	90413561	extreme
24457799603439544	11	200	20.51	19.87	-33	5048173	single	90413561	extreme
24457799603439544	12	200	20.51	18.59	-67	4502093	single	90413561	extreme
24457799603439544	13	200	20.51	18.91	-76	5173079	single	90413561	extreme
24457799603439544	14	200	20.51	19.23	-135	4776214	single	90413561	extreme
24457799603439544	15	200	20.51	15.38	-102	4382396	single	90413561	extreme
24457799603439544	16	200	20.51	19.23	-100	5215112	single	90413561	extreme
24457799603439544	17	200	20.51	18.27	-98	4166100	single	90413561	extreme
24457799603439544	18	200	20.51	14.74	-79	4504343	single	90413561	extreme
24457799603439544	19	200	20.51	16.99	-22	4653410	single	90413561	extreme
24457799603439544	20	200	20.51	19.55	-19	5351010	single	90413561	extreme
24457799603439544	21	200	20.51	17.63	-10	5479055	single	90413561	extreme
24457799603439544	22	200	20.51	15.06	-18	3919322	single	90413561	extreme
24457799603439544	23	200	20.51	19.55	-29	4890367	single	90413561	extreme
24457799603439544	24	200	20.51	19.87	-73	5117632	single	90413561	extreme
24457799603439544	25	200	20.51	18.59	-7	4897497	single	90413561	extreme
24457799603439544	26	200	20.51	19.23	-10	4657080	single	90413561	extreme
24457799603439544	27	200	20.51	14.1	-81	4826874	single	90413561	extreme
24457799603439544	28	200	20.51	19.23	-55	5198330	single	90413561	extreme
24457799603439544	29	200	20.51	19.55	56	4109382	single	90413561	extreme
24457799603439544	30	200	20.51	12.18	-107	4481964	single	90413561	extreme
24457799603439544	31	200	20.51	19.23	55	4357699	single	90413561	extreme
24457799603439544	32	200	20.51	17.31	24	4325357	single	90413561	extreme
24457799603439544	33	200	20.51	17.31	-46	4529511	single	90413561	extreme
24457799603439544	34	200	20.51	17.63	-5	4546494	single	90413561	extreme
24457799603439544	35	200	20.51	20.51	74	5108828	single	90413561	extreme
24457799603439544	36	200	20.51	19.23	85	4731652	single	90413561	extreme
24457799603439544	37	200	20.51	19.55	21	4950996	single	90413561	extreme
24457799603439544	38	200	20.51	19.87	22	4947379	single	90413561	extreme
24457799603439544	39	200	20.51	19.23	70	4210021	single	90413561	extreme
24457799603439544	40	200	20.51	19.23	75	4870221	single	90413561	extreme
24457799603439544	41	200	20.51	19.23	45	4669546	single	90413561	extreme
24457799603439544	42	200	20.51	17.63	5	4889714	single	90413561	extreme
24457799603439544	43	200	20.51	20.19	-22	5647834	single	90413561	extreme
24457799603439544	44	200	20.51	18.91	79	4862923	single	90413561	extreme
24457799603439544	45	200	20.51	18.91	-26	4807963	single	90413561	extreme
24457799603439544	46	200	20.51	19.55	46	5517035	single	90413561	extreme
24457799603439544	47	200	20.51	15.71	64	4516071	single	90413561	extreme
24457799603439544	48	200	20.51	16.67	-48	5193335	single	90413561	extreme
24457799603439544	49	200	20.51	19.55	111	4106407	single	90413561	extreme
24457799603439544	50	200	20.51	18.27	77	4439668	single	90413561	extreme
24689699611071538	1	200	15.71	15.71	-156	3901785	single	90413561	extreme
24689699611071538	2	200	17.95	17.95	-99	4816096	single	90413561	extreme
24689699611071538	3	200	19.23	18.27	-123	3982031	single	90413561	extreme
24689699611071538	4	200	19.55	18.59	-37	4305978	single	90413561	extreme
24689699611071538	5	200	19.87	18.91	-196	5191896	single	90413561	extreme
24689699611071538	6	200	20.51	19.55	-69	4894700	single	90413561	extreme
24689699611071538	7	200	20.51	18.91	-41	4328461	single	90413561	extreme
24689699611071538	8	200	20.51	18.59	-127	4797611	single	90413561	extreme
24689699611071538	9	200	20.51	18.91	-16	4297904	single	90413561	extreme
24689699611071538	10	200	20.51	16.99	-62	4386944	single	90413561	extreme
24689699611071538	11	200	20.51	19.23	-85	5015306	single	90413561	extreme
24689699611071538	12	200	20.51	17.95	-134	5029419	single	90413561	extreme
24689699611071538	13	200	20.51	19.55	-9	4477457	single	90413561	extreme
24689699611071538	14	200	20.51	15.71	-126	4796509	single	90413561	extreme
24689699611071538	15	200	20.51	15.71	-141	4775126	single	90413561	extreme
24689699611071538	16	200	20.51	19.55	-19	5129965	single	90413561	extreme
24689699611071538	17	200	20.51	17.31	-51	4937441	single	90413561	extreme
24689699611071538	18	200	20.51	17.63	-90	5234458	single	90413561	extreme
24689699611071538	19	200	20.51	19.55	-59	5103186	single	90413561	extreme
24689699611071538	20	200	20.51	20.19	-117	5468013	single	90413561	extreme
24689699611071538	21	200	20.51	15.71	-96	4102753	single	90413561	extreme
24689699611071538	22	200	20.51	18.91	-61	4310230	single	90413561	extreme
24689699611071538	23	200	20.51	19.55	-19	4929022	single	90413561	extreme
24689699611071538	24	200	20.51	16.67	-33	4253077	single	90413561	extreme
24689699611071538	25	200	20.51	19.87	42	4700422	single	90413561	extreme
24689699611071538	26	200	20.51	16.99	23	3608279	single	90413561	extreme
24689699611071538	27	200	20.51	19.23	-20	3919141	single	90413561	extreme
24689699611071538	28	200	20.51	17.31	4	4457853	single	90413561	extreme
24689699611071538	29	200	20.51	19.23	-35	5216747	single	90413561	extreme
24689699611071538	30	200	20.51	19.23	-60	5265285	single	90413561	extreme
24689699611071538	31	200	20.51	15.38	8	4582474	single	90413561	extreme
24689699611071538	32	200	20.51	18.59	-7	4424505	single	90413561	extreme
24689699611071538	33	200	20.51	19.87	27	4799368	single	90413561	extreme
24689699611071538	34	200	20.51	18.91	24	4823442	single	90413561	extreme
24689699611071538	35	200	20.51	19.23	5	4884901	single	90413561	extreme
24689699611071538	36	200	20.51	19.87	17	5118306	single	90413561	extreme
24689699611071538	37	200	20.51	19.55	106	4603223	single	90413561	extreme
24689699611071538	38	200	20.51	16.99	3	3535809	single	90413561	extreme
24689699611071538	39	200	20.51	19.55	-64	5215001	single	90413561	extreme
24689699611071538	40	200	20.51	17.63	-25	4573739	single	90413561	extreme
24689699611071538	41	200	20.51	18.59	53	5306281	single	90413561	extreme
24689699611071538	42	200	20.51	17.31	-16	4126356	single	90413561	extreme
24689699611071538	43	200	20.51	16.35	11	4471913	single	90413561	extreme
24689699611071538	44	200	20.51	18.91	14	5184660	single	90413561	extreme
24689699611071538	45	200	20.51	18.27	77	3851960	single	90413561	extreme
24689699611071538	46	200	20.51	14.74	36	3602716	single	90413561	extreme
24689699611071538	47	200	20.51	18.91	59	4484167	single	90413561	extreme
24689699611071538	48	200	20.51	18.27	22	4051869	single	90413561	extreme
24689699611071538	49	200	20.51	17.31	49	4392098	single	90413561	extreme
24689699611071538	50	200	20.51	19.23	40	4798662	single	90413561	extreme
24700346819685620	1	200	17.63	17.63	-165	4179164	single	90413561	extreme
24700346819685620	2	200	18.27	17.31	-161	4632180	single	90413561	extreme
24700346819685620	3	200	18.91	18.27	-88	4753583	single	90413561	extreme
24700346819685620	4	200	20.51	18.59	-142	4326471	single	90413561	extreme
24700346819685620	5	200	20.51	16.35	-199	4454756	single	90413561	extreme
24700346819685620	6	200	20.51	18.91	-141	4620532	single	90413561	extreme
24700346819685620	7	200	20.51	19.55	-29	5008511	single	90413561	extreme
24700346819685620	8	200	20.51	20.19	-97	4991488	single	90413561	extreme
24700346819685620	9	200	20.51	18.59	-122	4544685	single	90413561	extreme
24700346819685620	10	200	20.51	17.63	-110	4904145	single	90413561	extreme
24700346819685620	11	200	20.51	17.63	35	2784496	single	90413561	extreme
24700346819685620	12	200	20.51	19.55	-94	4932105	single	90413561	extreme
24700346819685620	13	200	20.51	16.99	-97	4197059	single	90413561	extreme
24700346819685620	14	200	20.51	18.59	-92	4711572	single	90413561	extreme
24700346819685620	15	200	20.51	15.71	-111	3468659	single	90413561	extreme
24700346819685620	16	200	20.51	18.59	-72	4382132	single	90413561	extreme
24700346819685620	17	200	20.51	19.55	-9	5079065	single	90413561	extreme
24700346819685620	18	200	20.51	14.74	-94	4616542	single	90413561	extreme
24700346819685620	19	200	20.51	15.38	-92	3782015	single	90413561	extreme
24700346819685620	20	200	20.51	18.27	-128	4796785	single	90413561	extreme
24700346819685620	21	200	20.51	19.55	-69	5155042	single	90413561	extreme
24700346819685620	22	200	20.51	19.23	-30	4331552	single	90413561	extreme
24700346819685620	23	200	20.51	17.95	-19	3822124	single	90413561	extreme
24700346819685620	24	200	20.51	19.55	-124	5189261	single	90413561	extreme
24700346819685620	25	200	20.51	18.91	-41	4603322	single	90413561	extreme
24700346819685620	26	200	20.51	19.55	-39	4641081	single	90413561	extreme
24700346819685620	27	200	20.51	16.99	8	4467060	single	90413561	extreme
24700346819685620	28	200	20.51	18.59	-7	5061302	single	90413561	extreme
24700346819685620	29	200	20.51	19.87	-28	4929148	single	90413561	extreme
24700346819685620	30	200	20.51	18.59	-52	5365664	single	90413561	extreme
24700346819685620	31	200	20.51	16.67	-103	4662467	single	90413561	extreme
24700346819685620	32	200	20.51	17.31	-26	5199839	single	90413561	extreme
24700346819685620	33	200	20.51	15.06	-28	4703165	single	90413561	extreme
24700346819685620	34	200	20.51	18.91	-1	4821024	single	90413561	extreme
24700346819685620	35	200	20.51	16.03	-25	4142496	single	90413561	extreme
24700346819685620	36	200	20.51	18.91	-26	4723708	single	90413561	extreme
24700346819685620	37	200	20.51	17.31	29	5070004	single	90413561	extreme
24700346819685620	38	200	20.51	19.55	6	5621491	single	90413561	extreme
24700346819685620	39	200	20.51	19.55	-9	5117392	single	90413561	extreme
24700346819685620	40	200	20.51	19.87	82	4945963	single	90413561	extreme
24700346819685620	41	200	20.51	10.26	-73	4571640	single	90413561	extreme
24700346819685620	42	200	20.51	18.59	33	4557165	single	90413561	extreme
24700346819685620	43	200	20.51	17.95	36	5391633	single	90413561	extreme
24700346819685620	44	200	20.51	13.46	27	4412808	single	90413561	extreme
24700346819685620	45	200	20.51	18.91	-26	5386672	single	90413561	extreme
24700346819685620	46	200	20.51	19.23	40	4586700	single	90413561	extreme
24700346819685620	47	200	20.51	16.35	21	3863658	single	90413561	extreme
24700346819685620	48	200	20.51	18.91	4	5087818	single	90413561	extreme
24700346819685620	49	200	20.51	19.23	20	4227968	single	90413561	extreme
24700346819685620	50	200	20.51	14.74	76	5129292	single	90413561	extreme
24925199205504507	1	200	19.23	19.23	-180	5161330	single	90413561	extreme
24925199205504507	2	200	19.55	17.63	-250	4630445	single	90413561	extreme
24925199205504507	3	200	20.19	19.23	-135	4724225	single	90413561	extreme
24925199205504507	4	200	20.19	18.59	-107	4706771	single	90413561	extreme
24925199205504507	5	200	20.51	16.35	-164	4416904	single	90413561	extreme
24925199205504507	6	200	20.51	15.06	-188	4209857	single	90413561	extreme
24925199205504507	7	200	20.51	18.91	-101	4461141	single	90413561	extreme
24925199205504507	8	200	20.51	19.55	-114	4971400	single	90413561	extreme
24925199205504507	9	200	20.51	18.59	-177	5006874	single	90413561	extreme
24925199205504507	10	200	20.51	18.27	-93	4169908	single	90413561	extreme
24925199205504507	11	200	20.51	15.71	-91	3380458	single	90413561	extreme
24925199205504507	12	200	20.51	19.23	-110	5417110	single	90413561	extreme
24925199205504507	13	200	20.51	19.55	-79	4855979	single	90413561	extreme
24925199205504507	14	200	20.51	19.55	-114	4947571	single	90413561	extreme
24925199205504507	15	200	20.51	19.87	-108	5427006	single	90413561	extreme
24925199205504507	16	200	20.51	16.67	-78	4012059	single	90413561	extreme
24925199205504507	17	200	20.51	20.19	-32	4316563	single	90413561	extreme
24925199205504507	18	200	20.51	19.55	16	5033003	single	90413561	extreme
24925199205504507	19	200	20.51	18.59	-82	5645613	single	90413561	extreme
24925199205504507	20	200	20.51	18.91	-46	5275558	single	90413561	extreme
24925199205504507	21	200	20.51	17.95	-94	5159867	single	90413561	extreme
24925199205504507	22	200	20.51	17.63	25	5389942	single	90413561	extreme
24925199205504507	23	200	20.51	19.87	-23	4840184	single	90413561	extreme
24925199205504507	24	200	20.51	17.31	-36	4671721	single	90413561	extreme
24925199205504507	25	200	20.51	17.31	-26	5238476	single	90413561	extreme
24925199205504507	26	200	20.51	13.14	41	3396019	single	90413561	extreme
24925199205504507	27	200	20.51	11.22	-95	4459345	single	90413561	extreme
24925199205504507	28	200	20.51	19.55	-14	5717199	single	90413561	extreme
24925199205504507	29	200	20.51	16.99	-62	4807442	single	90413561	extreme
24925199205504507	30	200	20.51	16.35	1	5044575	single	90413561	extreme
24925199205504507	31	200	20.51	18.27	-48	4882732	single	90413561	extreme
24925199205504507	32	200	20.51	20.51	-46	5403829	single	90413561	extreme
24925199205504507	33	200	20.51	17.31	29	3515689	single	90413561	extreme
24925199205504507	34	200	20.51	17.95	-19	4597483	single	90413561	extreme
24925199205504507	35	200	20.51	17.95	66	5178961	single	90413561	extreme
24925199205504507	36	200	20.51	17.31	-26	5474136	single	90413561	extreme
24925199205504507	37	200	20.51	18.91	-21	4933316	single	90413561	extreme
24925199205504507	38	200	20.51	19.87	2	5310198	single	90413561	extreme
24925199205504507	39	200	20.51	18.91	-56	6033121	single	90413561	extreme
24925199205504507	40	200	20.51	16.67	-23	5168859	single	90413561	extreme
24925199205504507	41	200	20.51	19.23	-15	5276934	single	90413561	extreme
24925199205504507	42	200	20.51	17.63	35	5403017	single	90413561	extreme
24925199205504507	43	200	20.51	20.19	-12	5485055	single	90413561	extreme
24925199205504507	44	200	20.51	15.06	-8	4622979	single	90413561	extreme
24925199205504507	45	200	20.51	19.23	25	4789936	single	90413561	extreme
24925199205504507	46	200	20.51	20.19	78	5768948	single	90413561	extreme
24925199205504507	47	200	20.51	17.63	25	4992490	single	90413561	extreme
24925199205504507	48	200	20.51	17.63	40	4522647	single	90413561	extreme
24925199205504507	49	200	20.51	18.27	27	4518979	single	90413561	extreme
24925199205504507	50	200	20.51	18.59	23	4595168	single	90413561	extreme
24938322856147014	1	200	18.59	18.59	-297	4765855	single	90413561	extreme
24938322856147014	2	200	19.23	17.31	-161	4399740	single	90413561	extreme
24938322856147014	3	200	19.87	19.23	-165	4708370	single	90413561	extreme
24938322856147014	4	200	20.51	20.19	-117	5661871	single	90413561	extreme
24938322856147014	5	200	20.51	17.31	-126	4630196	single	90413561	extreme
24938322856147014	6	200	20.51	19.55	-109	4464449	single	90413561	extreme
24938322856147014	7	200	20.51	18.59	-207	4934355	single	90413561	extreme
24938322856147014	8	200	20.51	15.06	-153	4552499	single	90413561	extreme
24938322856147014	9	200	20.51	17.95	-114	4350037	single	90413561	extreme
24938322856147014	10	200	20.51	16.35	-99	4510410	single	90413561	extreme
24938322856147014	11	200	20.51	12.18	-157	3902866	single	90413561	extreme
24938322856147014	12	200	20.51	19.55	-24	4886165	single	90413561	extreme
24938322856147014	13	200	20.51	16.99	-32	4751865	single	90413561	extreme
24938322856147014	14	200	20.51	18.91	-56	4677587	single	90413561	extreme
24938322856147014	15	200	20.51	16.35	-114	4601269	single	90413561	extreme
24938322856147014	16	200	20.51	19.55	-39	4770061	single	90413561	extreme
24938322856147014	17	200	20.51	19.55	-84	5491010	single	90413561	extreme
24938322856147014	18	200	20.51	19.23	10	4754932	single	90413561	extreme
24938322856147014	19	200	20.51	19.87	-23	5276563	single	90413561	extreme
24938322856147014	20	200	20.51	19.55	-34	5483620	single	90413561	extreme
24938322856147014	21	200	20.51	17.31	19	3568214	single	90413561	extreme
24938322856147014	22	200	20.51	17.95	-44	5294372	single	90413561	extreme
24938322856147014	23	200	20.51	19.55	16	4342612	single	90413561	extreme
24938322856147014	24	200	20.51	19.23	15	4206076	single	90413561	extreme
24938322856147014	25	200	20.51	19.23	-30	5010239	single	90413561	extreme
24938322856147014	26	200	20.51	16.67	-8	4663996	single	90413561	extreme
24938322856147014	27	200	20.51	18.59	-107	4803914	single	90413561	extreme
24938322856147014	28	200	20.51	17.63	50	4170222	single	90413561	extreme
24938322856147014	29	200	20.51	17.63	70	3972689	single	90413561	extreme
24938322856147014	30	200	20.51	15.06	-63	5440687	single	90413561	extreme
24938322856147014	31	200	20.51	19.23	-35	5086476	single	90413561	extreme
24938322856147014	32	200	20.51	19.23	-15	4992662	single	90413561	extreme
24938322856147014	33	200	20.51	20.19	78	4825352	single	90413561	extreme
24938322856147014	34	200	20.51	20.19	-17	5610604	single	90413561	extreme
24938322856147014	35	200	20.51	17.63	-90	5315713	single	90413561	extreme
24938322856147014	36	200	20.51	19.55	56	4379332	single	90413561	extreme
24938322856147014	37	200	20.51	18.91	4	4674778	single	90413561	extreme
24938322856147014	38	200	20.51	18.91	29	4451723	single	90413561	extreme
24938322856147014	39	200	20.51	13.78	13	4082694	single	90413561	extreme
24938322856147014	40	200	20.51	17.95	21	3357558	single	90413561	extreme
24938322856147014	41	200	20.51	19.55	61	4814010	single	90413561	extreme
24938322856147014	42	200	20.51	19.23	70	3353640	single	90413561	extreme
24938322856147014	43	200	20.51	11.54	-49	3727449	single	90413561	extreme
24938322856147014	44	200	20.51	16.67	2	4082405	single	90413561	extreme
24938322856147014	45	200	20.51	16.67	-133	5114526	single	90413561	extreme
24938322856147014	46	200	20.51	20.19	23	5501284	single	90413561	extreme
24938322856147014	47	200	20.51	16.99	38	4644381	single	90413561	extreme
24938322856147014	48	200	20.51	17.31	-31	5325440	single	90413561	extreme
24938322856147014	49	200	20.51	18.27	-23	4550889	single	90413561	extreme
24938322856147014	50	200	20.51	16.67	37	3867905	single	90413561	extreme
25174230319883069	1	200	16.67	16.67	-218	4105786	single	90413561	extreme
25174230319883069	2	200	18.91	17.31	-171	4962803	single	90413561	extreme
25174230319883069	3	200	18.91	15.71	-101	4020200	single	90413561	extreme
25174230319883069	4	200	18.91	16.99	-162	4141850	single	90413561	extreme
25174230319883069	5	200	20.19	19.87	12	3751492	single	90413561	extreme
25174230319883069	6	200	20.19	18.59	-152	4434451	single	90413561	extreme
25174230319883069	7	200	20.51	16.67	-108	3922924	single	90413561	extreme
25174230319883069	8	200	20.51	17.31	-121	4921206	single	90413561	extreme
25174230319883069	9	200	20.51	17.63	-100	4365389	single	90413561	extreme
25174230319883069	10	200	20.51	16.67	-48	4187241	single	90413561	extreme
25174230319883069	11	200	20.51	17.63	-80	4572426	single	90413561	extreme
25174230319883069	12	200	20.51	18.59	-152	4605100	single	90413561	extreme
25174230319883069	13	200	20.51	16.67	-178	5235781	single	90413561	extreme
25174230319883069	14	200	20.51	20.19	-82	5442506	single	90413561	extreme
25174230319883069	15	200	20.51	16.67	-28	3590883	single	90413561	extreme
25174230319883069	16	200	20.51	18.27	-88	4966480	single	90413561	extreme
25174230319883069	17	200	20.51	20.19	48	4884999	single	90413561	extreme
25174230319883069	18	200	20.51	17.63	-45	4571592	single	90413561	extreme
25174230319883069	19	200	20.51	17.95	-39	3826878	single	90413561	extreme
25174230319883069	20	200	20.51	16.35	-119	4498981	single	90413561	extreme
25174230319883069	21	200	20.51	19.23	-70	5104901	single	90413561	extreme
25174230319883069	22	200	20.51	18.91	-1	4293210	single	90413561	extreme
25174230319883069	23	200	20.51	20.19	-52	4811948	single	90413561	extreme
25174230319883069	24	200	20.51	19.23	-125	5039548	single	90413561	extreme
25174230319883069	25	200	20.51	18.59	-82	5006080	single	90413561	extreme
25174230319883069	26	200	20.51	18.91	-31	4615224	single	90413561	extreme
25174230319883069	27	200	20.51	12.5	-141	4449843	single	90413561	extreme
25174230319883069	28	200	20.51	16.99	8	4526720	single	90413561	extreme
25174230319883069	29	200	20.51	18.59	-162	5585277	single	90413561	extreme
25174230319883069	30	200	20.51	19.55	-54	5324741	single	90413561	extreme
25174230319883069	31	200	20.51	16.99	-72	4856733	single	90413561	extreme
25174230319883069	32	200	20.51	15.71	-6	3949681	single	90413561	extreme
25174230319883069	33	200	20.51	17.63	5	3923076	single	90413561	extreme
25174230319883069	34	200	20.51	19.87	17	4953579	single	90413561	extreme
25174230319883069	35	200	20.51	16.35	26	4200648	single	90413561	extreme
25174230319883069	36	200	20.51	19.55	61	5127577	single	90413561	extreme
25174230319883069	37	200	20.51	17.31	-66	4263375	single	90413561	extreme
25174230319883069	38	200	20.51	19.23	70	4047803	single	90413561	extreme
25174230319883069	39	200	20.51	19.23	-40	4694384	single	90413561	extreme
25174230319883069	40	200	20.51	19.55	-19	5596330	single	90413561	extreme
25174230319883069	41	200	20.51	16.67	-3	5177844	single	90413561	extreme
25174230319883069	42	200	20.51	18.59	68	5254565	single	90413561	extreme
25174230319883069	43	200	20.51	19.87	22	4862126	single	90413561	extreme
25174230319883069	44	200	20.51	20.19	53	4299364	single	90413561	extreme
25174230319883069	45	200	20.51	19.23	65	3924567	single	90413561	extreme
25174230319883069	46	200	20.51	19.55	-9	4396502	single	90413561	extreme
25174230319883069	47	200	20.51	18.91	54	4786937	single	90413561	extreme
25174230319883069	48	200	20.51	19.55	-14	4758313	single	90413561	extreme
25174230319883069	49	200	20.51	16.35	41	4831052	single	90413561	extreme
25174230319883069	50	200	20.51	19.87	-23	5567262	single	90413561	extreme
25176188532534240	1	200	18.59	18.59	-242	5101748	single	90413561	extreme
25176188532534240	2	200	19.55	18.27	-123	5032887	single	90413561	extreme
25176188532534240	3	200	20.19	19.23	-105	4814461	single	90413561	extreme
25176188532534240	4	200	20.51	18.27	-163	4832343	single	90413561	extreme
25176188532534240	5	200	20.51	17.63	-165	4787758	single	90413561	extreme
25176188532534240	6	200	20.51	17.31	-141	4413141	single	90413561	extreme
25176188532534240	7	200	20.51	19.23	-70	4837112	single	90413561	extreme
25176188532534240	8	200	20.51	17.95	-109	4767262	single	90413561	extreme
25176188532534240	9	200	20.51	18.27	-38	3833026	single	90413561	extreme
25176188532534240	10	200	20.51	18.59	-72	4452927	single	90413561	extreme
25176188532534240	11	200	20.51	18.91	-101	4690322	single	90413561	extreme
25176188532534240	12	200	20.51	19.23	-5	4765814	single	90413561	extreme
25176188532534240	13	200	20.51	12.18	-62	3320786	single	90413561	extreme
25176188532534240	14	200	20.51	19.55	-19	4424751	single	90413561	extreme
25176188532534240	15	200	20.51	18.27	-148	4456559	single	90413561	extreme
25176188532534240	16	200	20.51	19.23	-35	4146927	single	90413561	extreme
25176188532534240	17	200	20.51	18.91	-76	4461110	single	90413561	extreme
25176188532534240	18	200	20.51	16.67	-143	5141620	single	90413561	extreme
25176188532534240	19	200	20.51	20.19	-12	4860036	single	90413561	extreme
25176188532534240	20	200	20.51	16.35	-54	4289507	single	90413561	extreme
25176188532534240	21	200	20.51	18.91	-1	5020663	single	90413561	extreme
25176188532534240	22	200	20.51	17.95	1	5143212	single	90413561	extreme
25176188532534240	23	200	20.51	19.23	-80	5175058	single	90413561	extreme
25176188532534240	24	200	20.51	15.71	-121	4414967	single	90413561	extreme
25176188532534240	25	200	20.51	15.38	-37	3418297	single	90413561	extreme
25176188532534240	26	200	20.51	16.03	25	3684224	single	90413561	extreme
25176188532534240	27	200	20.51	15.38	-107	4724757	single	90413561	extreme
25176188532534240	28	200	20.51	16.67	-33	5132982	single	90413561	extreme
25176188532534240	29	200	20.51	16.35	-9	4050577	single	90413561	extreme
25176188532534240	30	200	20.51	15.71	14	4951735	single	90413561	extreme
25176188532534240	31	200	20.51	18.27	27	5236968	single	90413561	extreme
25176188532534240	32	200	20.51	15.06	-43	3768526	single	90413561	extreme
25176188532534240	33	200	20.51	17.95	51	4912177	single	90413561	extreme
25176188532534240	34	200	20.51	18.91	19	4809880	single	90413561	extreme
25176188532534240	35	200	20.51	17.95	51	3532363	single	90413561	extreme
25176188532534240	36	200	20.51	19.87	17	4679088	single	90413561	extreme
25176188532534240	37	200	20.51	19.87	27	4792666	single	90413561	extreme
25176188532534240	38	200	20.51	19.23	30	5079012	single	90413561	extreme
25176188532534240	39	200	20.51	16.03	5	4007492	single	90413561	extreme
25176188532534240	40	200	20.51	18.91	29	4488773	single	90413561	extreme
25176188532534240	41	200	20.51	19.55	-9	4996868	single	90413561	extreme
25176188532534240	42	200	20.51	19.55	91	4802058	single	90413561	extreme
25176188532534240	43	200	20.51	16.67	-3	4134714	single	90413561	extreme
25176188532534240	44	200	20.51	15.06	32	3886989	single	90413561	extreme
25176188532534240	45	200	20.51	19.55	66	4688100	single	90413561	extreme
25176188532534240	46	200	20.51	15.71	44	4580058	single	90413561	extreme
25176188532534240	47	200	20.51	17.31	39	5040272	single	90413561	extreme
25176188532534240	48	200	20.51	19.23	45	4212041	single	90413561	extreme
25176188532534240	49	200	20.51	19.87	32	5172888	single	90413561	extreme
25176188532534240	50	200	20.51	19.23	90	4874663	single	90413561	extreme
25410027078687535	1	200	18.91	18.91	-121	4250944	single	90413561	extreme
25410027078687535	2	200	19.23	16.03	-225	4554565	single	90413561	extreme
25410027078687535	3	200	19.23	16.35	-194	4655467	single	90413561	extreme
25410027078687535	4	200	19.55	17.63	-80	4433701	single	90413561	extreme
25410027078687535	5	200	20.19	19.87	-88	4870953	single	90413561	extreme
25410027078687535	6	200	20.19	15.06	-158	4687321	single	90413561	extreme
25410027078687535	7	200	20.19	16.67	-163	4179316	single	90413561	extreme
25410027078687535	8	200	20.51	18.91	-101	4883664	single	90413561	extreme
25410027078687535	9	200	20.51	15.71	-71	3812813	single	90413561	extreme
25410027078687535	10	200	20.51	16.99	-117	4559115	single	90413561	extreme
25410027078687535	11	200	20.51	15.71	-246	4959702	single	90413561	extreme
25410027078687535	12	200	20.51	16.99	-217	4604759	single	90413561	extreme
25410027078687535	13	200	20.51	17.31	-56	4374830	single	90413561	extreme
25410027078687535	14	200	20.51	17.31	-76	4314648	single	90413561	extreme
25410027078687535	15	200	20.51	19.23	-170	4598624	single	90413561	extreme
25410027078687535	16	200	20.51	16.35	-54	4530032	single	90413561	extreme
25410027078687535	17	200	20.51	15.71	-1	4171723	single	90413561	extreme
25410027078687535	18	200	20.51	16.35	-144	4641691	single	90413561	extreme
25410027078687535	19	200	20.51	18.59	-92	4613273	single	90413561	extreme
25410027078687535	20	200	20.51	16.99	-2	4331354	single	90413561	extreme
25410027078687535	21	200	20.51	16.03	-65	3757051	single	90413561	extreme
25410027078687535	22	200	20.51	19.23	-50	4120297	single	90413561	extreme
25410027078687535	23	200	20.51	19.23	-25	4593402	single	90413561	extreme
25410027078687535	24	200	20.51	19.55	26	3883994	single	90413561	extreme
25410027078687535	25	200	20.51	19.23	-35	4640500	single	90413561	extreme
25410027078687535	26	200	20.51	19.23	85	4414740	single	90413561	extreme
25410027078687535	27	200	20.51	19.87	22	4638074	single	90413561	extreme
25410027078687535	28	200	20.51	17.95	-29	5233707	single	90413561	extreme
25410027078687535	29	200	20.51	17.63	-5	4829010	single	90413561	extreme
25410027078687535	30	200	20.51	15.71	-11	3799051	single	90413561	extreme
25410027078687535	31	200	20.51	17.95	26	5111835	single	90413561	extreme
25410027078687535	32	200	20.51	19.87	-63	5572475	single	90413561	extreme
25410027078687535	33	200	20.51	16.03	-10	3848749	single	90413561	extreme
25410027078687535	34	200	20.51	17.63	-80	4626657	single	90413561	extreme
25410027078687535	35	200	20.51	19.23	-5	4617388	single	90413561	extreme
25410027078687535	36	200	20.51	18.91	14	5154222	single	90413561	extreme
25410027078687535	37	200	20.51	16.67	12	4498642	single	90413561	extreme
25410027078687535	38	200	20.51	18.59	38	4055889	single	90413561	extreme
25410027078687535	39	200	20.51	19.23	-25	5163426	single	90413561	extreme
25410027078687535	40	200	20.51	20.19	73	5194379	single	90413561	extreme
25410027078687535	41	200	20.51	18.91	39	5397297	single	90413561	extreme
25410027078687535	42	200	20.51	18.91	-21	4550535	single	90413561	extreme
25410027078687535	43	200	20.51	18.91	54	4541259	single	90413561	extreme
25410027078687535	44	200	20.51	16.35	-4	5111341	single	90413561	extreme
25410027078687535	45	200	20.51	17.63	25	4451210	single	90413561	extreme
25410027078687535	46	200	20.51	10.9	-26	3792264	single	90413561	extreme
25410027078687535	47	200	20.51	16.99	-2	5211226	single	90413561	extreme
25410027078687535	48	200	20.51	17.63	30	5548382	single	90413561	extreme
25410027078687535	49	200	20.51	19.55	6	5186051	single	90413561	extreme
25410027078687535	50	200	20.51	16.35	56	4022794	single	90413561	extreme
25410516974354160	1	200	19.23	19.23	-110	4266141	single	90413561	extreme
25410516974354160	2	200	19.23	15.38	-127	3753712	single	90413561	extreme
25410516974354160	3	200	19.55	18.59	-92	4491893	single	90413561	extreme
25410516974354160	4	200	19.55	16.03	-90	4003524	single	90413561	extreme
25410516974354160	5	200	19.55	15.71	-66	4238321	single	90413561	extreme
25410516974354160	6	200	19.55	17.95	-89	4538621	single	90413561	extreme
25410516974354160	7	200	19.55	17.63	-140	4745596	single	90413561	extreme
25410516974354160	8	200	19.87	18.27	-118	5038624	single	90413561	extreme
25410516974354160	9	200	19.87	18.59	-187	5021937	single	90413561	extreme
25410516974354160	10	200	19.87	19.23	-65	4538578	single	90413561	extreme
25410516974354160	11	200	19.87	19.23	-155	4936968	single	90413561	extreme
25410516974354160	12	200	19.87	17.63	-80	5248685	single	90413561	extreme
25410516974354160	13	200	19.87	18.91	-16	4334936	single	90413561	extreme
25410516974354160	14	200	19.87	17.63	-100	4280242	single	90413561	extreme
25410516974354160	15	200	20.19	16.99	-72	4599787	single	90413561	extreme
25410516974354160	16	200	20.51	16.03	-5	3836411	single	90413561	extreme
25410516974354160	17	200	20.51	19.55	21	4720003	single	90413561	extreme
25410516974354160	18	200	20.51	15.71	-166	4105502	single	90413561	extreme
25410516974354160	19	200	20.51	15.38	-127	4943580	single	90413561	extreme
25410516974354160	20	200	20.51	18.59	3	4483903	single	90413561	extreme
25410516974354160	21	200	20.51	16.67	-108	4573816	single	90413561	extreme
25410516974354160	22	200	20.51	16.99	-72	4538796	single	90413561	extreme
25410516974354160	23	200	20.51	19.23	-15	4773084	single	90413561	extreme
25410516974354160	24	200	20.51	19.23	-75	5125986	single	90413561	extreme
25410516974354160	25	200	20.51	19.55	46	4902473	single	90413561	extreme
25410516974354160	26	200	20.51	15.38	-112	4754744	single	90413561	extreme
25410516974354160	27	200	20.51	19.55	-129	5932074	single	90413561	extreme
25410516974354160	28	200	20.51	17.95	41	4958032	single	90413561	extreme
25410516974354160	29	200	20.51	16.35	21	4560804	single	90413561	extreme
25410516974354160	30	200	20.51	18.59	38	5039119	single	90413561	extreme
25410516974354160	31	200	20.51	16.35	21	3545624	single	90413561	extreme
25410516974354160	32	200	20.51	16.67	-13	4452954	single	90413561	extreme
25410516974354160	33	200	20.51	17.31	-51	4956983	single	90413561	extreme
25410516974354160	34	200	20.51	15.71	19	4767629	single	90413561	extreme
25410516974354160	35	200	20.51	18.59	-72	5023332	single	90413561	extreme
25410516974354160	36	200	20.51	15.06	-73	4137242	single	90413561	extreme
25410516974354160	37	200	20.51	16.67	-73	4676344	single	90413561	extreme
25410516974354160	38	200	20.51	17.63	30	5105602	single	90413561	extreme
25410516974354160	39	200	20.51	15.06	-53	5369606	single	90413561	extreme
25410516974354160	40	200	20.51	18.59	83	4823424	single	90413561	extreme
25410516974354160	41	200	20.51	20.19	53	4850266	single	90413561	extreme
25410516974354160	42	200	20.51	19.87	77	5271533	single	90413561	extreme
25410516974354160	43	200	20.51	19.23	60	4764726	single	90413561	extreme
25410516974354160	44	200	20.51	17.31	64	5616321	single	90413561	extreme
25410516974354160	45	200	20.51	18.59	33	4437703	single	90413561	extreme
25410516974354160	46	200	20.51	17.63	10	4589274	single	90413561	extreme
25410516974354160	47	200	20.51	16.99	58	4523800	single	90413561	extreme
25410516974354160	48	200	20.51	15.06	17	4349011	single	90413561	extreme
25410516974354160	49	200	20.51	19.23	25	5495083	single	90413561	extreme
25410516974354160	50	200	20.51	19.87	82	5078496	single	90413561	extreme
25644667370625910	1	200	14.42	14.42	95	1530511	multi	90413561	extreme
25644667370625910	2	200	15.71	11.86	67	5766028	multi	90413561	extreme
25644667370625910	3	200	15.71	2.88	29	6035549	multi	90413561	extreme
25644667370625910	4	200	16.67	14.42	75	2383976	multi	90413561	extreme
25644667370625910	5	200	16.99	11.22	-15	5046045	multi	90413561	extreme
25644667370625910	6	200	16.99	2.88	29	6192973	multi	90413561	extreme
25644667370625910	7	200	18.27	16.67	112	2529035	multi	90413561	extreme
25644667370625910	8	200	18.27	16.99	98	2630741	multi	90413561	extreme
25644667370625910	9	111	19.23	16.35	141	1832341	multi	90413561	extreme
25644667370625910	10	200	19.23	2.88	29	4178043	multi	90413561	extreme
25644667370625910	11	200	19.23	10.26	77	5645924	multi	90413561	extreme
25644667370625910	12	200	19.23	2.88	29	6297099	multi	90413561	extreme
25644667370625910	13	200	19.23	8.65	77	5809116	multi	90413561	extreme
25644667370625910	14	200	19.23	2.88	29	4104483	multi	90413561	extreme
25644667370625910	15	200	19.23	15.06	132	1600381	multi	90413561	extreme
25644667370625910	16	200	19.23	8.33	56	6097126	multi	90413561	extreme
25644667370625910	17	200	19.23	13.46	102	1750883	multi	90413561	extreme
25644667370625910	18	200	19.23	5.13	36	6772071	multi	90413561	extreme
25644667370625910	19	200	19.23	6.73	-864	4525361	multi	90413561	extreme
25644667370625910	20	200	19.55	13.78	118	1933245	multi	90413561	extreme
25644667370625910	21	200	19.55	4.17	23	6766431	multi	90413561	extreme
25644667370625910	22	200	19.87	16.03	75	2252113	multi	90413561	extreme
25644667370625910	23	200	19.87	8.97	63	5993866	multi	90413561	extreme
25644667370625910	24	200	19.87	9.29	79	6134537	multi	90413561	extreme
25644667370625910	25	200	19.87	16.03	120	2032328	multi	90413561	extreme
25644667370625910	26	200	19.87	8.97	78	4879781	multi	90413561	extreme
25644667370625910	27	200	20.51	16.35	21	2839287	multi	90413561	extreme
25644667370625910	28	200	20.51	12.18	98	6292318	multi	90413561	extreme
25644667370625910	29	200	20.51	5.13	41	6015321	multi	90413561	extreme
25644667370625910	30	200	20.51	15.71	54	2806823	multi	90413561	extreme
25644667370625910	31	200	20.51	14.42	115	1723154	multi	90413561	extreme
25644667370625910	32	200	20.51	10.9	84	3912018	multi	90413561	extreme
25644667370625910	33	57	20.51	9.29	69	687670	multi	90413561	extreme
25644667370625910	34	200	20.51	4.17	28	6337288	multi	90413561	extreme
25644667370625910	35	200	20.51	5.77	53	5275505	multi	90413561	extreme
25644667370625910	36	200	20.83	15.71	119	1818410	multi	90413561	extreme
25644667370625910	37	200	20.83	17.31	94	2529103	multi	90413561	extreme
25644667370625910	38	200	20.83	14.74	101	949167	multi	90413561	extreme
25644667370625910	39	147	21.15	16.67	122	2638732	multi	90413561	extreme
25644667370625910	40	200	21.15	14.74	136	2970264	multi	90413561	extreme
25644667370625910	41	200	21.15	9.94	91	1338985	multi	90413561	extreme
25644667370625910	42	11	21.15	8.01	55	280718	multi	90413561	extreme
25644667370625910	43	200	21.15	9.94	76	1810938	multi	90413561	extreme
25644667370625910	44	200	21.15	15.06	162	2227941	multi	90413561	extreme
25644667370625910	45	200	21.15	16.99	83	2226021	multi	90413561	extreme
25644667370625910	46	6	21.15	6.09	34	124967	multi	90413561	extreme
25644667370625910	47	73	21.15	16.35	131	1285459	multi	90413561	extreme
25644667370625910	48	200	21.15	14.1	104	1770753	multi	90413561	extreme
25644667370625910	49	200	21.15	7.69	64	5824252	multi	90413561	extreme
25644667370625910	50	200	21.15	15.38	133	2075973	multi	90413561	extreme
25650699962812485	1	200	13.46	13.14	106	6159225	multi	90413561	extreme
25650699962812485	2	200	15.06	15.06	42	4190787	multi	90413561	extreme
25650699962812485	3	200	15.06	4.49	29	3491932	multi	90413561	extreme
25650699962812485	4	200	15.06	4.49	34	6429218	multi	90413561	extreme
25650699962812485	5	200	17.31	16.99	78	2589301	multi	90413561	extreme
25650699962812485	6	21	17.31	10.58	83	461319	multi	90413561	extreme
25650699962812485	7	200	17.31	6.09	49	5740028	multi	90413561	extreme
25650699962812485	8	200	17.31	12.5	-31	5525045	multi	90413561	extreme
25650699962812485	9	200	17.63	13.78	128	5854752	multi	90413561	extreme
25650699962812485	10	200	17.95	15.38	53	2419442	multi	90413561	extreme
25650699962812485	11	200	17.95	14.42	45	2447974	multi	90413561	extreme
25650699962812485	12	200	17.95	2.56	-887	4392970	multi	90413561	extreme
25650699962812485	13	200	18.27	13.14	81	3435340	multi	90413561	extreme
25650699962812485	14	200	18.59	16.03	50	2935723	multi	90413561	extreme
25650699962812485	15	200	18.59	5.45	37	6095220	multi	90413561	extreme
25650699962812485	16	200	18.59	10.9	-781	4389574	multi	90413561	extreme
25650699962812485	17	200	18.59	5.45	32	6242974	multi	90413561	extreme
25650699962812485	18	200	18.59	15.38	73	3617311	multi	90413561	extreme
25650699962812485	19	200	18.59	3.85	-168	6070796	multi	90413561	extreme
25650699962812485	20	200	18.59	4.17	28	6412063	multi	90413561	extreme
25650699962812485	21	200	18.59	6.73	56	4270672	multi	90413561	extreme
25650699962812485	22	200	18.59	6.73	56	6203820	multi	90413561	extreme
25650699962812485	23	200	18.59	5.77	38	6382780	multi	90413561	extreme
25650699962812485	24	200	18.59	10.58	83	1911893	multi	90413561	extreme
25650699962812485	25	200	18.59	12.5	89	1505542	multi	90413561	extreme
25650699962812485	26	200	18.59	8.65	-763	4237414	multi	90413561	extreme
25650699962812485	27	200	18.59	16.03	80	2336746	multi	90413561	extreme
25650699962812485	28	200	18.59	14.1	69	2076826	multi	90413561	extreme
25650699962812485	29	200	18.59	4.81	35	4153266	multi	90413561	extreme
25650699962812485	30	96	19.23	16.67	117	2318874	multi	90413561	extreme
25650699962812485	31	200	19.87	17.95	131	2709387	multi	90413561	extreme
25650699962812485	32	200	19.87	13.78	98	2307644	multi	90413561	extreme
25650699962812485	33	200	19.87	10.58	83	5519249	multi	90413561	extreme
25650699962812485	34	200	19.87	4.17	-932	4523371	multi	90413561	extreme
25650699962812485	35	200	19.87	15.06	127	2174927	multi	90413561	extreme
25650699962812485	36	200	19.87	5.13	36	6303649	multi	90413561	extreme
25650699962812485	37	200	19.87	16.67	117	2748977	multi	90413561	extreme
25650699962812485	38	200	19.87	10.58	48	1894585	multi	90413561	extreme
25650699962812485	39	200	19.87	17.63	150	1614859	multi	90413561	extreme
25650699962812485	40	200	19.87	5.13	36	6361385	multi	90413561	extreme
25650699962812485	41	200	19.87	3.85	27	6151498	multi	90413561	extreme
25650699962812485	42	26	19.87	7.69	74	405326	multi	90413561	extreme
25650699962812485	43	200	19.87	14.1	94	2283545	multi	90413561	extreme
25650699962812485	44	200	19.87	8.65	82	6153138	multi	90413561	extreme
25650699962812485	45	200	19.87	9.62	80	5562458	multi	90413561	extreme
25650699962812485	46	200	19.87	9.94	76	6193719	multi	90413561	extreme
25650699962812485	47	200	20.19	15.71	124	1389413	multi	90413561	extreme
25650699962812485	48	200	20.19	4.81	35	6262445	multi	90413561	extreme
25650699962812485	49	200	20.19	3.53	21	6510699	multi	90413561	extreme
25650699962812485	50	26	20.19	8.65	67	531452	multi	90413561	extreme
25827457043485020	1	200	7.05	6.41	-795	4713413	multi	90413561	extreme
25827457043485020	2	200	13.14	13.14	76	2174090	multi	90413561	extreme
25827457043485020	3	200	18.27	15.71	129	5725410	multi	90413561	extreme
25827457043485020	4	200	20.19	18.91	144	2999324	multi	90413561	extreme
25827457043485020	5	200	20.19	2.56	23	6295646	multi	90413561	extreme
25827457043485020	6	200	20.51	12.82	120	6210146	multi	90413561	extreme
25827457043485020	7	200	20.51	15.71	104	2227361	multi	90413561	extreme
25827457043485020	8	200	20.51	16.99	103	2537313	multi	90413561	extreme
25827457043485020	9	200	20.51	15.71	64	2960462	multi	90413561	extreme
25827457043485020	10	200	20.51	16.99	128	2129176	multi	90413561	extreme
25827457043485020	11	200	20.83	17.63	115	2090366	multi	90413561	extreme
25827457043485020	12	200	20.83	5.77	-107	5850377	multi	90413561	extreme
25827457043485020	13	200	20.83	17.31	99	2772601	multi	90413561	extreme
25827457043485020	14	200	20.83	18.91	104	3125996	multi	90413561	extreme
25827457043485020	15	200	20.83	2.56	23	2496675	multi	90413561	extreme
25827457043485020	16	200	20.83	15.71	-276	3039952	multi	90413561	extreme
25827457043485020	17	200	20.83	13.46	32	2968057	multi	90413561	extreme
25827457043485020	18	200	20.83	16.03	115	2268962	multi	90413561	extreme
25827457043485020	19	200	20.83	16.99	93	3019314	multi	90413561	extreme
25827457043485020	20	200	20.83	16.67	82	2885925	multi	90413561	extreme
25827457043485020	21	200	20.83	11.86	92	1545348	multi	90413561	extreme
25827457043485020	22	200	20.83	15.06	107	2206945	multi	90413561	extreme
25827457043485020	23	200	20.83	15.71	84	2522868	multi	90413561	extreme
25827457043485020	24	200	20.83	3.53	31	6053181	multi	90413561	extreme
25827457043485020	25	200	20.83	14.42	105	1902184	multi	90413561	extreme
25827457043485020	26	200	20.83	15.71	109	2857566	multi	90413561	extreme
25827457043485020	27	87	20.83	14.1	104	1755811	multi	90413561	extreme
25827457043485020	28	200	20.83	16.03	95	2452757	multi	90413561	extreme
25827457043485020	29	200	20.83	16.35	131	5805262	multi	90413561	extreme
25827457043485020	30	200	20.83	13.14	56	2924788	multi	90413561	extreme
25827457043485020	31	200	20.83	4.17	-67	6040222	multi	90413561	extreme
25827457043485020	32	200	20.83	15.71	94	2089373	multi	90413561	extreme
25827457043485020	33	200	20.83	9.62	70	6118535	multi	90413561	extreme
25827457043485020	34	200	20.83	11.54	86	1546139	multi	90413561	extreme
25827457043485020	35	200	20.83	15.38	128	1725433	multi	90413561	extreme
25827457043485020	36	200	20.83	14.42	65	1897803	multi	90413561	extreme
25827457043485020	37	200	21.15	16.35	131	3439907	multi	90413561	extreme
25827457043485020	38	200	21.15	3.53	21	6422789	multi	90413561	extreme
25827457043485020	39	200	21.15	13.14	106	2583144	multi	90413561	extreme
25827457043485020	40	200	21.15	14.42	85	2302695	multi	90413561	extreme
25827457043485020	41	200	21.15	3.21	20	6184379	multi	90413561	extreme
25827457043485020	42	200	21.15	4.81	30	6347225	multi	90413561	extreme
25827457043485020	43	200	21.15	8.97	93	1114450	multi	90413561	extreme
25827457043485020	44	200	21.15	9.62	70	6416897	multi	90413561	extreme
25827457043485020	45	200	21.15	9.29	64	6185491	multi	90413561	extreme
25827457043485020	46	200	21.15	15.71	119	3632693	multi	90413561	extreme
25827457043485020	47	200	21.15	8.65	77	1425122	multi	90413561	extreme
25827457043485020	48	133	21.15	14.74	86	2951049	multi	90413561	extreme
25827457043485020	49	200	21.15	16.67	77	2637347	multi	90413561	extreme
25827457043485020	50	200	21.15	12.5	99	6001891	multi	90413561	extreme
25858829520165797	1	200	10.26	10.26	-628	4425458	multi	90413561	extreme
25858829520165797	2	200	10.26	8.65	57	6192074	multi	90413561	extreme
25858829520165797	3	21	12.5	7.69	64	507232	multi	90413561	extreme
25858829520165797	4	200	16.03	15.71	114	1678752	multi	90413561	extreme
25858829520165797	5	200	18.59	12.82	60	2162122	multi	90413561	extreme
25858829520165797	6	200	18.59	10.58	83	4823233	multi	90413561	extreme
25858829520165797	7	200	18.91	8.33	61	5942395	multi	90413561	extreme
25858829520165797	8	200	18.91	10.58	68	6386434	multi	90413561	extreme
25858829520165797	9	200	18.91	16.35	106	2699310	multi	90413561	extreme
25858829520165797	10	53	18.91	8.65	47	506156	multi	90413561	extreme
25858829520165797	11	200	18.91	6.73	51	6334492	multi	90413561	extreme
25858829520165797	12	200	18.91	13.46	102	6067694	multi	90413561	extreme
25858829520165797	13	200	19.23	17.31	79	2800528	multi	90413561	extreme
25858829520165797	14	200	19.23	15.06	87	2542777	multi	90413561	extreme
25858829520165797	15	200	19.87	17.31	59	3851901	multi	90413561	extreme
25858829520165797	16	200	19.87	9.29	59	5946770	multi	90413561	extreme
25858829520165797	17	64	19.87	8.65	77	1450301	multi	90413561	extreme
25858829520165797	18	60	19.87	10.26	77	1062985	multi	90413561	extreme
25858829520165797	19	200	19.87	12.18	38	4367161	multi	90413561	extreme
25858829520165797	20	200	19.87	6.73	26	1222302	multi	90413561	extreme
25858829520165797	21	200	19.87	8.65	52	6056808	multi	90413561	extreme
25858829520165797	22	200	20.19	12.82	115	6207717	multi	90413561	extreme
25858829520165797	23	200	20.19	16.67	127	2767938	multi	90413561	extreme
25858829520165797	24	200	20.19	8.65	12	1953639	multi	90413561	extreme
25858829520165797	25	200	20.19	8.65	67	6252413	multi	90413561	extreme
25858829520165797	26	12	20.19	6.09	44	251093	multi	90413561	extreme
25858829520165797	27	200	20.19	14.74	86	2178726	multi	90413561	extreme
25858829520165797	28	200	20.19	8.97	73	5933891	multi	90413561	extreme
25858829520165797	29	200	20.19	3.85	22	6171281	multi	90413561	extreme
25858829520165797	30	200	20.19	13.78	118	5468453	multi	90413561	extreme
25858829520165797	31	70	20.19	7.69	74	997304	multi	90413561	extreme
25858829520165797	32	200	20.19	4.49	34	6226730	multi	90413561	extreme
25858829520165797	33	200	20.19	16.99	103	2669606	multi	90413561	extreme
25858829520165797	34	200	20.51	14.1	-666	4564940	multi	90413561	extreme
25858829520165797	35	200	20.51	9.62	75	5521032	multi	90413561	extreme
25858829520165797	36	200	20.51	3.85	27	6177374	multi	90413561	extreme
25858829520165797	37	200	20.51	4.17	28	6471532	multi	90413561	extreme
25858829520165797	38	200	20.51	15.06	102	1578125	multi	90413561	extreme
25858829520165797	39	200	20.51	16.99	133	2806341	multi	90413561	extreme
25858829520165797	40	200	20.51	9.94	-849	4597293	multi	90413561	extreme
25858829520165797	41	200	20.51	8.01	10	6153361	multi	90413561	extreme
25858829520165797	42	200	20.51	15.38	-562	4601262	multi	90413561	extreme
25858829520165797	43	200	20.51	17.63	155	2604485	multi	90413561	extreme
25858829520165797	44	200	20.51	18.91	169	2907585	multi	90413561	extreme
25858829520165797	45	200	20.51	16.03	60	1882357	multi	90413561	extreme
25858829520165797	46	200	20.51	9.94	71	6652230	multi	90413561	extreme
25858829520165797	47	200	20.51	15.38	123	1812911	multi	90413561	extreme
25858829520165797	48	200	20.51	16.99	88	3021744	multi	90413561	extreme
25858829520165797	49	200	20.83	15.38	133	1641527	multi	90413561	extreme
25858829520165797	50	200	20.83	14.42	5	3302030	multi	90413561	extreme
26009297037102724	1	200	6.09	5.45	-3	6695254	multi	90413561	extreme
26009297037102724	2	200	13.78	13.78	23	2520253	multi	90413561	extreme
26009297037102724	3	200	14.1	11.86	107	3935442	multi	90413561	extreme
26009297037102724	4	108	14.42	11.86	97	2643190	multi	90413561	extreme
26009297037102724	5	200	14.42	2.56	23	6312476	multi	90413561	extreme
26009297037102724	6	200	17.95	16.99	103	2555172	multi	90413561	extreme
26009297037102724	7	152	17.95	12.18	93	1676297	multi	90413561	extreme
26009297037102724	8	200	20.19	17.95	101	2873565	multi	90413561	extreme
26009297037102724	9	141	20.19	10.9	44	1972377	multi	90413561	extreme
26009297037102724	10	200	20.19	14.1	104	1918219	multi	90413561	extreme
26009297037102724	11	200	20.19	4.49	24	6201980	multi	90413561	extreme
26009297037102724	12	200	20.19	10.26	67	3386288	multi	90413561	extreme
26009297037102724	13	200	20.19	15.71	84	3307035	multi	90413561	extreme
26009297037102724	14	200	20.19	14.74	41	2429686	multi	90413561	extreme
26009297037102724	15	200	20.19	14.42	105	2398962	multi	90413561	extreme
26009297037102724	16	64	20.19	12.5	84	1381159	multi	90413561	extreme
26009297037102724	17	200	20.19	14.42	35	2782801	multi	90413561	extreme
26009297037102724	18	200	20.19	2.56	23	6224759	multi	90413561	extreme
26009297037102724	19	130	20.19	13.78	83	1194971	multi	90413561	extreme
26009297037102724	20	200	20.19	6.09	54	5734539	multi	90413561	extreme
26009297037102724	21	200	20.19	9.62	95	5613401	multi	90413561	extreme
26009297037102724	22	71	20.19	9.29	64	624973	multi	90413561	extreme
26009297037102724	23	200	20.19	17.95	141	2435299	multi	90413561	extreme
26009297037102724	24	200	20.51	18.59	148	2600302	multi	90413561	extreme
26009297037102724	25	67	20.51	12.18	98	1339541	multi	90413561	extreme
26009297037102724	26	200	20.51	13.46	127	1795176	multi	90413561	extreme
26009297037102724	27	200	20.51	11.22	-720	4566872	multi	90413561	extreme
26009297037102724	28	200	20.51	11.54	81	6348665	multi	90413561	extreme
26009297037102724	29	15	20.51	7.37	53	281587	multi	90413561	extreme
26009297037102724	30	200	20.51	6.73	46	6342439	multi	90413561	extreme
26009297037102724	31	200	20.51	8.97	88	5900543	multi	90413561	extreme
26009297037102724	32	200	20.51	5.13	1	6670190	multi	90413561	extreme
26009297037102724	33	200	20.51	17.95	116	3031730	multi	90413561	extreme
26009297037102724	34	200	20.51	9.94	61	888782	multi	90413561	extreme
26009297037102724	35	62	20.51	14.42	120	1109511	multi	90413561	extreme
26009297037102724	36	200	20.51	18.59	48	3550730	multi	90413561	extreme
26009297037102724	37	200	20.51	2.88	29	6109233	multi	90413561	extreme
26009297037102724	38	200	20.51	17.63	130	2580165	multi	90413561	extreme
26009297037102724	39	200	20.51	9.62	75	6021534	multi	90413561	extreme
26009297037102724	40	13	20.51	6.09	44	201322	multi	90413561	extreme
26009297037102724	41	200	20.51	12.18	63	2089669	multi	90413561	extreme
26009297037102724	42	200	20.51	2.88	29	6214736	multi	90413561	extreme
26009297037102724	43	200	20.51	8.65	62	6191102	multi	90413561	extreme
26009297037102724	44	200	20.51	15.06	102	2058087	multi	90413561	extreme
26009297037102724	45	200	20.51	13.78	78	2384147	multi	90413561	extreme
26009297037102724	46	200	20.51	13.14	111	1256203	multi	90413561	extreme
26009297037102724	47	200	20.51	14.1	74	2200279	multi	90413561	extreme
26009297037102724	48	200	20.51	11.86	-43	5645986	multi	90413561	extreme
26009297037102724	49	200	20.83	16.67	122	2589483	multi	90413561	extreme
26009297037102724	50	91	20.83	16.35	126	1899741	multi	90413561	extreme
26055481858784219	1	200	17.63	17.63	95	3442266	multi	90413561	extreme
26055481858784219	2	200	18.27	14.74	-4	2930527	multi	90413561	extreme
26055481858784219	3	200	18.91	14.1	104	4814609	multi	90413561	extreme
26055481858784219	4	200	20.19	16.03	140	4345929	multi	90413561	extreme
26055481858784219	5	200	20.19	5.45	37	6154329	multi	90413561	extreme
26055481858784219	6	200	20.19	2.24	22	6384280	multi	90413561	extreme
26055481858784219	7	200	20.19	12.5	39	2560068	multi	90413561	extreme
26055481858784219	8	200	20.19	10.58	53	2919934	multi	90413561	extreme
26055481858784219	9	200	20.19	5.77	43	6188010	multi	90413561	extreme
26055481858784219	10	200	20.19	8.65	-143	5292578	multi	90413561	extreme
26055481858784219	11	200	20.19	15.06	57	2668082	multi	90413561	extreme
26055481858784219	12	200	20.51	18.27	62	4574158	multi	90413561	extreme
26055481858784219	13	200	20.51	14.74	86	2888452	multi	90413561	extreme
26055481858784219	14	200	20.51	7.69	69	6095732	multi	90413561	extreme
26055481858784219	15	200	20.51	15.71	104	2479554	multi	90413561	extreme
26055481858784219	16	200	20.51	16.35	101	2219884	multi	90413561	extreme
26055481858784219	17	200	20.51	16.35	91	2321691	multi	90413561	extreme
26055481858784219	18	200	20.83	18.27	117	3139600	multi	90413561	extreme
26055481858784219	19	200	20.83	10.26	-653	4468250	multi	90413561	extreme
26055481858784219	20	200	20.83	11.54	96	6104238	multi	90413561	extreme
26055481858784219	21	200	20.83	11.86	-58	5978238	multi	90413561	extreme
26055481858784219	22	200	20.83	11.22	-550	4337726	multi	90413561	extreme
26055481858784219	23	200	20.83	11.22	40	1583434	multi	90413561	extreme
26055481858784219	24	200	20.83	18.91	119	3043871	multi	90413561	extreme
26055481858784219	25	200	20.83	11.22	80	6167510	multi	90413561	extreme
26055481858784219	26	200	20.83	5.77	-902	4510145	multi	90413561	extreme
26055481858784219	27	200	20.83	6.73	51	6049692	multi	90413561	extreme
26055481858784219	28	200	20.83	2.56	23	6287904	multi	90413561	extreme
26055481858784219	29	200	20.83	16.03	120	1707992	multi	90413561	extreme
26055481858784219	30	200	20.83	4.81	45	6072681	multi	90413561	extreme
26055481858784219	31	200	20.83	6.73	-829	4280354	multi	90413561	extreme
26055481858784219	32	200	20.83	7.05	57	5687074	multi	90413561	extreme
26055481858784219	33	200	20.83	2.88	-911	4382796	multi	90413561	extreme
26055481858784219	34	200	20.83	12.82	100	2140934	multi	90413561	extreme
26055481858784219	35	200	20.83	14.74	81	2290544	multi	90413561	extreme
26055481858784219	36	200	20.83	2.56	-897	4396966	multi	90413561	extreme
26055481858784219	37	200	20.83	14.74	116	1774546	multi	90413561	extreme
26055481858784219	38	200	20.83	4.49	39	6064806	multi	90413561	extreme
26055481858784219	39	200	20.83	8.65	-858	4456517	multi	90413561	extreme
26055481858784219	40	200	20.83	12.18	73	1298177	multi	90413561	extreme
26055481858784219	41	200	20.83	14.74	101	2222769	multi	90413561	extreme
26055481858784219	42	200	20.83	14.42	130	1584565	multi	90413561	extreme
26055481858784219	43	200	20.83	11.54	86	1680062	multi	90413561	extreme
26055481858784219	44	200	20.83	15.71	79	2245938	multi	90413561	extreme
26055481858784219	45	200	20.83	11.86	77	2258313	multi	90413561	extreme
26055481858784219	46	97	20.83	11.22	110	1467033	multi	90413561	extreme
26055481858784219	47	200	20.83	2.56	23	4212079	multi	90413561	extreme
26055481858784219	48	200	20.83	13.14	21	2381477	multi	90413561	extreme
26055481858784219	49	200	20.83	15.71	114	1920211	multi	90413561	extreme
26055481858784219	50	200	20.83	11.22	85	5492204	multi	90413561	extreme
26184183207293318	1	200	12.82	12.82	40	2902595	multi	90413561	extreme
26184183207293318	2	200	13.14	10.58	103	4931890	multi	90413561	extreme
26184183207293318	3	200	13.78	12.5	69	2184416	multi	90413561	extreme
26184183207293318	4	200	14.1	12.82	90	1902572	multi	90413561	extreme
26184183207293318	5	200	16.67	16.03	120	2118756	multi	90413561	extreme
26184183207293318	6	200	16.99	14.42	95	2661504	multi	90413561	extreme
26184183207293318	7	200	18.91	14.74	116	6082925	multi	90413561	extreme
26184183207293318	8	200	18.91	7.37	33	6694196	multi	90413561	extreme
26184183207293318	9	200	18.91	8.65	72	5935977	multi	90413561	extreme
26184183207293318	10	200	18.91	2.24	22	5740010	multi	90413561	extreme
26184183207293318	11	200	19.55	16.67	157	1915716	multi	90413561	extreme
26184183207293318	12	200	19.55	11.54	76	6288346	multi	90413561	extreme
26184183207293318	13	200	19.55	15.71	84	2860980	multi	90413561	extreme
26184183207293318	14	200	19.55	10.9	79	4303961	multi	90413561	extreme
26184183207293318	15	200	19.55	8.01	70	5713665	multi	90413561	extreme
26184183207293318	16	200	19.55	16.35	56	4578970	multi	90413561	extreme
26184183207293318	17	200	19.55	2.56	23	6286735	multi	90413561	extreme
26184183207293318	18	200	19.55	16.03	90	2547648	multi	90413561	extreme
26184183207293318	19	200	19.55	11.22	95	5717752	multi	90413561	extreme
26184183207293318	20	200	19.55	12.5	79	2088653	multi	90413561	extreme
26184183207293318	21	200	19.87	15.38	128	3078908	multi	90413561	extreme
26184183207293318	22	200	19.87	14.74	86	3193816	multi	90413561	extreme
26184183207293318	23	200	19.87	13.14	26	1870936	multi	90413561	extreme
26184183207293318	24	200	19.87	15.38	58	2981922	multi	90413561	extreme
26184183207293318	25	200	19.87	6.09	44	6186509	multi	90413561	extreme
26184183207293318	26	200	19.87	11.22	70	1400070	multi	90413561	extreme
26184183207293318	27	200	19.87	15.71	69	2200469	multi	90413561	extreme
26184183207293318	28	200	19.87	6.09	49	6156789	multi	90413561	extreme
26184183207293318	29	200	19.87	7.69	59	6069373	multi	90413561	extreme
26184183207293318	30	200	20.19	17.95	131	2233386	multi	90413561	extreme
26184183207293318	31	200	20.19	15.06	67	2446269	multi	90413561	extreme
26184183207293318	32	200	20.19	3.85	-138	5734429	multi	90413561	extreme
26184183207293318	33	200	20.51	14.74	121	2031178	multi	90413561	extreme
26184183207293318	34	200	20.51	14.42	110	1173195	multi	90413561	extreme
26184183207293318	35	200	20.51	10.58	83	5274056	multi	90413561	extreme
26184183207293318	36	200	20.51	17.31	109	2307142	multi	90413561	extreme
26184183207293318	37	200	20.51	15.06	87	1949331	multi	90413561	extreme
26184183207293318	38	200	20.51	9.94	86	5100313	multi	90413561	extreme
26184183207293318	39	200	20.51	16.03	155	1751958	multi	90413561	extreme
26184183207293318	40	200	20.51	10.58	83	6342030	multi	90413561	extreme
26184183207293318	41	200	20.51	3.85	22	6423516	multi	90413561	extreme
26184183207293318	42	200	20.51	0.96	8	6151919	multi	90413561	extreme
26184183207293318	43	200	20.51	14.74	71	1962692	multi	90413561	extreme
26184183207293318	44	200	20.51	10.26	87	1665364	multi	90413561	extreme
26184183207293318	45	200	20.83	15.71	139	2454990	multi	90413561	extreme
26184183207293318	46	200	20.83	8.01	60	6033270	multi	90413561	extreme
26184183207293318	47	200	20.83	15.71	-666	4703015	multi	90413561	extreme
26184183207293318	48	200	20.83	14.74	31	2388627	multi	90413561	extreme
26184183207293318	49	200	20.83	8.97	-847	4521305	multi	90413561	extreme
26184183207293318	50	200	20.83	8.33	61	5977850	multi	90413561	extreme
26251800722757407	1	200	2.56	2.56	23	5953368	multi	90413561	extreme
26251800722757407	2	200	7.69	7.69	59	4004507	multi	90413561	extreme
26251800722757407	3	200	15.06	14.74	-4	2730746	multi	90413561	extreme
26251800722757407	4	200	18.59	15.38	78	1695515	multi	90413561	extreme
26251800722757407	5	200	19.55	19.23	75	3053200	multi	90413561	extreme
26251800722757407	6	200	19.55	10.9	-736	4521678	multi	90413561	extreme
26251800722757407	7	200	19.55	5.77	43	6294147	multi	90413561	extreme
26251800722757407	8	200	19.55	6.09	29	5826008	multi	90413561	extreme
26251800722757407	9	200	19.87	17.63	30	2738339	multi	90413561	extreme
26251800722757407	10	200	19.87	9.29	-686	4157153	multi	90413561	extreme
26251800722757407	11	200	19.87	10.26	82	1854443	multi	90413561	extreme
26251800722757407	12	200	19.87	8.97	63	6045284	multi	90413561	extreme
26251800722757407	13	200	19.87	17.31	159	4188465	multi	90413561	extreme
26251800722757407	14	200	20.19	15.71	89	2206413	multi	90413561	extreme
26251800722757407	15	200	20.19	14.1	104	3275994	multi	90413561	extreme
26251800722757407	16	200	20.19	5.45	37	4266889	multi	90413561	extreme
26251800722757407	17	200	20.19	14.42	90	1890515	multi	90413561	extreme
26251800722757407	18	200	20.19	2.88	14	3343952	multi	90413561	extreme
26251800722757407	19	200	20.19	12.82	85	2013666	multi	90413561	extreme
26251800722757407	20	200	20.19	12.5	54	4996666	multi	90413561	extreme
26251800722757407	21	200	20.19	2.56	28	5471619	multi	90413561	extreme
26251800722757407	22	200	20.19	15.71	124	1580762	multi	90413561	extreme
26251800722757407	23	200	20.19	12.5	44	2591084	multi	90413561	extreme
26251800722757407	24	200	20.19	12.82	65	1585814	multi	90413561	extreme
26251800722757407	25	200	20.19	16.99	118	5223783	multi	90413561	extreme
26251800722757407	26	200	20.19	6.73	-884	4437484	multi	90413561	extreme
26251800722757407	27	200	20.19	6.41	-845	4391709	multi	90413561	extreme
26251800722757407	28	200	20.19	2.56	23	4214661	multi	90413561	extreme
26251800722757407	29	200	20.19	18.59	153	2219872	multi	90413561	extreme
26251800722757407	30	61	20.19	14.42	125	1371999	multi	90413561	extreme
26251800722757407	31	200	20.83	18.59	148	2515571	multi	90413561	extreme
26251800722757407	32	200	21.15	15.71	109	3049263	multi	90413561	extreme
26251800722757407	33	95	21.15	16.03	110	1371019	multi	90413561	extreme
26251800722757407	34	200	21.15	6.41	40	6084702	multi	90413561	extreme
26251800722757407	35	200	21.15	14.42	70	2382067	multi	90413561	extreme
26251800722757407	36	200	21.15	16.03	120	4063946	multi	90413561	extreme
26251800722757407	37	200	21.15	8.65	72	3969583	multi	90413561	extreme
26251800722757407	38	200	21.15	9.29	69	3191821	multi	90413561	extreme
26251800722757407	39	200	21.15	15.06	67	1951130	multi	90413561	extreme
26251800722757407	40	200	21.15	5.45	22	7506033	multi	90413561	extreme
26251800722757407	41	200	21.15	16.03	100	2481585	multi	90413561	extreme
26251800722757407	42	200	21.15	16.35	146	1899690	multi	90413561	extreme
26251800722757407	43	200	21.15	16.67	82	2587488	multi	90413561	extreme
26251800722757407	44	200	21.15	5.77	38	6445163	multi	90413561	extreme
26251800722757407	45	200	21.15	6.73	51	6323890	multi	90413561	extreme
26251800722757407	46	200	21.15	15.06	142	4316751	multi	90413561	extreme
26251800722757407	47	200	21.15	17.31	64	2598818	multi	90413561	extreme
26251800722757407	48	200	21.15	8.01	50	6328768	multi	90413561	extreme
26251800722757407	49	200	21.15	9.29	64	6362925	multi	90413561	extreme
26251800722757407	50	200	21.15	18.91	139	3236656	multi	90413561	extreme
26385720266012352	1	200	14.1	14.1	9	2198133	multi	90413561	extreme
26385720266012352	2	29	14.74	9.94	81	816382	multi	90413561	extreme
26385720266012352	3	200	14.74	6.41	50	6290144	multi	90413561	extreme
26385720266012352	4	28	14.74	10.26	72	659668	multi	90413561	extreme
26385720266012352	5	200	14.74	2.56	23	6333670	multi	90413561	extreme
26385720266012352	6	200	14.74	10.26	17	2130692	multi	90413561	extreme
26385720266012352	7	200	15.38	9.62	-145	5832464	multi	90413561	extreme
26385720266012352	8	200	15.38	6.41	50	6030843	multi	90413561	extreme
26385720266012352	9	200	17.95	16.03	115	2214789	multi	90413561	extreme
26385720266012352	10	200	17.95	2.56	23	6326845	multi	90413561	extreme
26385720266012352	11	200	17.95	7.37	63	6078433	multi	90413561	extreme
26385720266012352	12	200	17.95	14.42	85	1940040	multi	90413561	extreme
26385720266012352	13	200	19.23	15.06	-3	5071968	multi	90413561	extreme
26385720266012352	14	200	19.23	2.24	22	6249549	multi	90413561	extreme
26385720266012352	15	200	19.23	14.42	30	2300407	multi	90413561	extreme
26385720266012352	16	200	19.23	2.88	24	6228991	multi	90413561	extreme
26385720266012352	17	200	19.23	16.67	127	2547567	multi	90413561	extreme
26385720266012352	18	200	19.55	9.62	85	6186394	multi	90413561	extreme
26385720266012352	19	200	19.55	4.81	30	6115372	multi	90413561	extreme
26385720266012352	20	200	20.19	16.03	115	2517212	multi	90413561	extreme
26385720266012352	21	200	20.19	10.26	92	1362049	multi	90413561	extreme
26385720266012352	22	23	20.19	9.62	75	608787	multi	90413561	extreme
26385720266012352	23	200	20.19	14.1	69	1960441	multi	90413561	extreme
26385720266012352	24	200	20.19	15.71	69	2156876	multi	90413561	extreme
26385720266012352	25	200	20.19	15.71	124	1827076	multi	90413561	extreme
26385720266012352	26	200	20.19	15.38	98	2575528	multi	90413561	extreme
26385720266012352	27	200	20.19	15.06	102	1852008	multi	90413561	extreme
26385720266012352	28	58	20.19	10.58	78	786915	multi	90413561	extreme
26385720266012352	29	200	20.19	2.88	29	6235833	multi	90413561	extreme
26385720266012352	30	200	20.19	4.81	30	6439599	multi	90413561	extreme
26385720266012352	31	200	20.51	17.31	64	2551846	multi	90413561	extreme
26385720266012352	32	200	20.51	14.42	95	2436788	multi	90413561	extreme
26385720266012352	33	200	20.51	13.78	43	2122124	multi	90413561	extreme
26385720266012352	34	200	20.51	6.73	46	6110228	multi	90413561	extreme
26385720266012352	35	200	20.51	11.86	-428	3462313	multi	90413561	extreme
26385720266012352	36	200	20.51	12.5	-171	3137518	multi	90413561	extreme
26385720266012352	37	200	20.51	1.92	16	6314203	multi	90413561	extreme
26385720266012352	38	200	20.51	15.06	117	1612331	multi	90413561	extreme
26385720266012352	39	200	20.51	15.71	84	2507464	multi	90413561	extreme
26385720266012352	40	200	20.51	14.74	101	1376717	multi	90413561	extreme
26385720266012352	41	200	20.51	9.62	80	5880760	multi	90413561	extreme
26385720266012352	42	200	20.51	11.86	82	857371	multi	90413561	extreme
26385720266012352	43	200	20.83	15.38	113	1348368	multi	90413561	extreme
26385720266012352	44	200	20.83	12.18	78	1752441	multi	90413561	extreme
26385720266012352	45	200	20.83	2.56	23	6406402	multi	90413561	extreme
26385720266012352	46	200	20.83	17.31	54	2804367	multi	90413561	extreme
26385720266012352	47	200	20.83	16.03	45	2497654	multi	90413561	extreme
26385720266012352	48	200	20.83	12.5	79	4047704	multi	90413561	extreme
26385720266012352	49	200	20.83	11.54	71	1351287	multi	90413561	extreme
26385720266012352	50	200	20.83	12.18	93	1337947	multi	90413561	extreme
26444871482782302	1	200	10.26	9.62	75	6131879	multi	90413561	extreme
26444871482782302	2	77	12.82	7.69	54	1013327	multi	90413561	extreme
26444871482782302	3	200	13.14	10.26	52	3257867	multi	90413561	extreme
26444871482782302	4	200	16.35	15.38	93	2116899	multi	90413561	extreme
26444871482782302	5	200	16.35	10.26	32	5939009	multi	90413561	extreme
26444871482782302	6	200	16.67	13.46	87	3024646	multi	90413561	extreme
26444871482782302	7	200	16.67	6.09	39	6087823	multi	90413561	extreme
26444871482782302	8	200	17.95	16.99	128	2201891	multi	90413561	extreme
26444871482782302	9	200	18.27	12.82	95	1575083	multi	90413561	extreme
26444871482782302	10	200	18.27	5.13	26	6255009	multi	90413561	extreme
26444871482782302	11	200	19.87	19.23	25	3199067	multi	90413561	extreme
26444871482782302	12	200	19.87	16.67	92	2301630	multi	90413561	extreme
26444871482782302	13	93	20.19	16.99	138	1688701	multi	90413561	extreme
26444871482782302	14	200	20.19	12.5	-651	4881016	multi	90413561	extreme
26444871482782302	15	200	20.19	8.65	47	1103902	multi	90413561	extreme
26444871482782302	16	200	20.19	6.41	45	6406555	multi	90413561	extreme
26444871482782302	17	200	20.19	8.65	67	6280622	multi	90413561	extreme
26444871482782302	18	200	20.19	6.73	-64	5186233	multi	90413561	extreme
26444871482782302	19	200	20.19	5.45	-898	4547384	multi	90413561	extreme
26444871482782302	20	200	20.19	8.33	71	6030825	multi	90413561	extreme
26444871482782302	21	13	20.19	7.05	47	278571	multi	90413561	extreme
26444871482782302	22	200	20.19	13.78	68	2157350	multi	90413561	extreme
26444871482782302	23	200	20.19	12.5	104	5475566	multi	90413561	extreme
26444871482782302	24	200	20.19	6.41	40	6271922	multi	90413561	extreme
26444871482782302	25	200	20.51	16.67	127	1917256	multi	90413561	extreme
26444871482782302	26	200	20.51	11.86	107	1037624	multi	90413561	extreme
26444871482782302	27	200	20.51	10.9	94	2089686	multi	90413561	extreme
26444871482782302	28	200	20.51	10.26	52	1828751	multi	90413561	extreme
26444871482782302	29	200	20.51	10.26	97	4889182	multi	90413561	extreme
26444871482782302	30	200	20.51	12.5	104	975327	multi	90413561	extreme
26444871482782302	31	200	20.51	13.78	83	2626553	multi	90413561	extreme
26444871482782302	32	200	20.51	13.78	128	5439957	multi	90413561	extreme
26444871482782302	33	200	20.51	11.54	101	6274102	multi	90413561	extreme
26444871482782302	34	200	20.51	15.06	132	1694480	multi	90413561	extreme
26444871482782302	35	119	20.51	9.62	80	750630	multi	90413561	extreme
26444871482782302	36	200	20.51	15.38	93	1813155	multi	90413561	extreme
26444871482782302	37	200	20.51	9.29	-331	4713127	multi	90413561	extreme
26444871482782302	38	200	20.83	15.38	98	1992130	multi	90413561	extreme
26444871482782302	39	200	20.83	11.22	-785	4637765	multi	90413561	extreme
26444871482782302	40	200	20.83	18.27	137	2977247	multi	90413561	extreme
26444871482782302	41	200	20.83	17.31	129	3168648	multi	90413561	extreme
26444871482782302	42	29	20.83	7.69	69	501122	multi	90413561	extreme
26444871482782302	43	70	20.83	14.1	114	1074969	multi	90413561	extreme
26444871482782302	44	200	20.83	15.06	117	1443380	multi	90413561	extreme
26444871482782302	45	59	20.83	13.14	101	1436975	multi	90413561	extreme
26444871482782302	46	200	20.83	18.27	127	2749228	multi	90413561	extreme
26444871482782302	47	19	20.83	7.05	62	329446	multi	90413561	extreme
26444871482782302	48	200	20.83	17.63	160	4542729	multi	90413561	extreme
26444871482782302	49	200	20.83	13.78	78	1649004	multi	90413561	extreme
26444871482782302	50	200	20.83	4.49	24	6199421	multi	90413561	extreme


==> tables/entity_connection_coverage_data.tsv <==
level_id	level_size	run_id	variable	value
1716503568	small	1	single	100
1716503568	small	2	single	100
1716503568	small	3	single	100
1716503568	small	4	single	100
1716503568	small	5	single	100
1716503568	small	6	single	100
1716503568	small	7	single	100
1716503568	small	8	single	100
1716503568	small	9	single	100
1716503568	small	10	single	100
558856630	small	1	single	9
558856630	small	2	single	8
558856630	small	3	single	12
558856630	small	4	single	11
558856630	small	5	single	10
558856630	small	6	single	9
558856630	small	7	single	9
558856630	small	8	single	8
558856630	small	9	single	11
558856630	small	10	single	12
719510276	small	1	single	90
719510276	small	2	single	85
719510276	small	3	single	87
719510276	small	4	single	88
719510276	small	5	single	90
719510276	small	6	single	82
719510276	small	7	single	85
719510276	small	8	single	86
719510276	small	9	single	87
719510276	small	10	single	90
791458270	small	1	single	88
791458270	small	2	single	82
791458270	small	3	single	84
791458270	small	4	single	82
791458270	small	5	single	87
791458270	small	6	single	82
791458270	small	7	single	81
791458270	small	8	single	82
791458270	small	9	single	85
791458270	small	10	single	88
995255974	small	1	single	100
995255974	small	2	single	100
995255974	small	3	single	100
995255974	small	4	single	100
995255974	small	5	single	100
995255974	small	6	single	100
995255974	small	7	single	100
995255974	small	8	single	100
995255974	small	9	single	100
995255974	small	10	single	100
1291178558	medium	1	single	36
1291178558	medium	2	single	31
1291178558	medium	3	single	37
1291178558	medium	4	single	38
1291178558	medium	5	single	37
1291178558	medium	6	single	38
1291178558	medium	7	single	31
1291178558	medium	8	single	36
1291178558	medium	9	single	32
1291178558	medium	10	single	33
1724142412	medium	1	single	44.65
1724142412	medium	2	single	47.74
1724142412	medium	3	single	40.65
1724142412	medium	4	single	40.97
1724142412	medium	5	single	47.42
1724142412	medium	6	single	40.97
1724142412	medium	7	single	40.65
1724142412	medium	8	single	40.97
1724142412	medium	9	single	40.65
1724142412	medium	10	single	44.65
2052036314	medium	1	single	40
2052036314	medium	2	single	43
2052036314	medium	3	single	40
2052036314	medium	4	single	43
2052036314	medium	5	single	42
2052036314	medium	6	single	41
2052036314	medium	7	single	42
2052036314	medium	8	single	40
2052036314	medium	9	single	40
2052036314	medium	10	single	40
1288892158	large	1	single	37.28
1288892158	large	2	single	37.28
1288892158	large	3	single	36.69
1288892158	large	4	single	36.69
1288892158	large	5	single	37.28
1288892158	large	6	single	37.28
1288892158	large	7	single	37.28
1288892158	large	8	single	37.28
1288892158	large	9	single	35.5
1288892158	large	10	single	36.69
1424237637	large	1	single	29.44
1424237637	large	2	single	30.42
1424237637	large	3	single	32.22
1424237637	large	4	single	31.11
1424237637	large	5	single	24.58
1424237637	large	6	single	21.11
1424237637	large	7	single	23.19
1424237637	large	8	single	33.61
1424237637	large	9	single	33.61
1424237637	large	10	single	29.44
567466561	large	1	single	29.03
567466561	large	2	single	29.03
567466561	large	3	single	0
567466561	large	4	single	30.68
567466561	large	5	single	30
567466561	large	6	single	29.03
567466561	large	7	single	20.89
567466561	large	8	single	21.88
567466561	large	9	single	30.49
567466561	large	10	single	21.21
90413561	large	1	single	12.7
90413561	large	2	single	12.7
90413561	large	3	single	12.7
90413561	large	4	single	12.7
90413561	large	5	single	12.7
90413561	large	6	single	12.7
90413561	large	7	single	12.7
90413561	large	8	single	12.7
90413561	large	9	single	12.7
90413561	large	10	single	12.7
1716503568	small	1	multi	100
1716503568	small	2	multi	100
1716503568	small	3	multi	100
1716503568	small	4	multi	100
1716503568	small	5	multi	100
1716503568	small	6	multi	100
1716503568	small	7	multi	100
1716503568	small	8	multi	100
1716503568	small	9	multi	100
1716503568	small	10	multi	100
558856630	small	1	multi	100
558856630	small	2	multi	100
558856630	small	3	multi	100
558856630	small	4	multi	100
558856630	small	5	multi	100
558856630	small	6	multi	100
558856630	small	7	multi	100
558856630	small	8	multi	100
558856630	small	9	multi	100
558856630	small	10	multi	100
719510276	small	1	multi	100
719510276	small	2	multi	100
719510276	small	3	multi	100
719510276	small	4	multi	100
719510276	small	5	multi	100
719510276	small	6	multi	100
719510276	small	7	multi	100
719510276	small	8	multi	100
719510276	small	9	multi	100
719510276	small	10	multi	100
791458270	small	1	multi	100
791458270	small	2	multi	100
791458270	small	3	multi	100
791458270	small	4	multi	100
791458270	small	5	multi	100
791458270	small	6	multi	100
791458270	small	7	multi	100
791458270	small	8	multi	100
791458270	small	9	multi	100
791458270	small	10	multi	100
995255974	small	1	multi	100
995255974	small	2	multi	100
995255974	small	3	multi	100
995255974	small	4	multi	100
995255974	small	5	multi	100
995255974	small	6	multi	100
995255974	small	7	multi	100
995255974	small	8	multi	100
995255974	small	9	multi	100
995255974	small	10	multi	100
1291178558	medium	1	multi	55
1291178558	medium	2	multi	57
1291178558	medium	3	multi	50
1291178558	medium	4	multi	56
1291178558	medium	5	multi	51
1291178558	medium	6	multi	51
1291178558	medium	7	multi	52
1291178558	medium	8	multi	52
1291178558	medium	9	multi	49
1291178558	medium	10	multi	50
1724142412	medium	1	multi	55.1
1724142412	medium	2	multi	53.87
1724142412	medium	3	multi	54.65
1724142412	medium	4	multi	54.32
1724142412	medium	5	multi	57.1
1724142412	medium	6	multi	53.87
1724142412	medium	7	multi	51.32
1724142412	medium	8	multi	52.32
1724142412	medium	9	multi	57.1
1724142412	medium	10	multi	57.1
2052036314	medium	1	multi	80
2052036314	medium	2	multi	75.44
2052036314	medium	3	multi	80
2052036314	medium	4	multi	74.44
2052036314	medium	5	multi	74.44
2052036314	medium	6	multi	74.44
2052036314	medium	7	multi	74.44
2052036314	medium	8	multi	77
2052036314	medium	9	multi	77
2052036314	medium	10	multi	78
1288892158	large	1	multi	37.28
1288892158	large	2	multi	42.6
1288892158	large	3	multi	37.87
1288892158	large	4	multi	37.87
1288892158	large	5	multi	36.69
1288892158	large	6	multi	36.09
1288892158	large	7	multi	37.28
1288892158	large	8	multi	37.87
1288892158	large	9	multi	37.87
1288892158	large	10	multi	37.87
1424237637	large	1	multi	40.92
1424237637	large	2	multi	45
1424237637	large	3	multi	44.31
1424237637	large	4	multi	43.61
1424237637	large	5	multi	36.39
1424237637	large	6	multi	37.08
1424237637	large	7	multi	41.53
1424237637	large	8	multi	35
1424237637	large	9	multi	38.06
1424237637	large	10	multi	42.22
567466561	large	1	multi	34.47
567466561	large	2	multi	31.07
567466561	large	3	multi	33.98
567466561	large	4	multi	25.73
567466561	large	5	multi	40.29
567466561	large	6	multi	39.81
567466561	large	7	multi	31.07
567466561	large	8	multi	35.92
567466561	large	9	multi	30.1
567466561	large	10	multi	34.47
90413561	large	1	multi	12.7
90413561	large	2	multi	12.7
90413561	large	3	multi	12.7
90413561	large	4	multi	12.7
90413561	large	5	multi	12.7
90413561	large	6	multi	12.7
90413561	large	7	multi	12.7
90413561	large	8	multi	12.7
90413561	large	9	multi	12.7
90413561	large	10	multi	12.7


==> tables/stat_data.tsv <==
Size	Id	Entity cov p-val	Cov VD	Cov Magnitude	Entity connection cov p-val	Entity connection cov VD	Entity connection cov Magnitude	Time p-val	Time VD	Time Magnitude
Small	S1	<0.0001****	1	large	<0.0001****	1	large	0.00018***	1	large
Small	S2	<0.0001****	1	large	<0.0001****	1	large	0.00028***	0	large
Small	S3	<0.0001****	1	large	<0.0001****	1	large	0.00018***	0	large
Small	S4	0.37	0.55	negligible	NA	0.5	negligible	0.00018***	0	large
Small	S5	NA	0.5	negligible	NA	0.5	negligible	0.076	0.26	large
Medium	M1	<0.0001****	1	large	0.00017***	1	large	<0.0001****	0	large
Medium	M2	0.00011***	1	large	0.00018***	1	large	0.054	0.24	large
Medium	M3	<0.0001****	1	large	0.00015***	1	large	<0.0001****	0.135	large
Large	L1	0.0012**	0.9	large	NA	0.5	negligible	0.00018***	0	large
Large	L2	0.00026***	0.985	large	0.033*	0.775	large	0.00018***	0	large
Large	L3	0.0014**	1	large	0.0017**	0.92	large	0.36	0.65	small
Large	L4	0.91	0.52	negligible	0.00018***	1	large	0.00025***	0.01	large


==> tables/summary_data.tsv <==
run_name	GlobCovMax	EpCovAvg	EpRewardAvg	EpTimeAvg	AvgEpAction	Total_time	run_type	level_id	level_size
24455755860042301	100	78.4129999999999	52.62	861356.14	66	43067807	single	1716503568	medium
24499278674764621	100	69.6485999999999	42.48	808163.96	64.04	40408198	single	1716503568	medium
24540143166685939	100	82.177	57.74	893274.06	68.8	44663703	single	1716503568	medium
24585266986046991	100	73.7064	44.32	842075.44	65.78	42103772	single	1716503568	medium
24627821142281278	100	73.4128	40.36	813143.9	64.52	40657195	single	1716503568	medium
24668930292046077	100	70.4124	41.54	838185.82	65.96	41909291	single	1716503568	medium
24711284693186635	100	77.0006	47.64	891846.1	69.58	44592305	single	1716503568	medium
24756324436643226	100	71.118	48.28	814867	64.82	40743350	single	1716503568	medium
24797514743023665	100	79.177	52.3	882190.64	69.44	44109532	single	1716503568	medium
24842066272502738	100	70.177	32.86	876488.32	70.32	43824416	single	1716503568	medium
24886325740964119	100	77.3542	65.62	791935.46	64.56	39596773	multi	1716503568	medium
24926575713196204	100	76.1186	69.3	857807.82	70.12	42890391	multi	1716503568	medium
24970124463688323	100	78.7662	73.16	878646.9	72.34	43932345	multi	1716503568	medium
25014710257026576	100	70.8242	61.62	760594.74	69.2	38029737	multi	1716503568	medium
25053397268216096	100	66.8834	35.02	781444.62	70	39072231	multi	1716503568	medium
25093127259604035	100	74.5892	72.18	763451.36	68.16	38172568	multi	1716503568	medium
25131961182077040	100	68.4126	23.2	808424.54	67.66	40421227	multi	1716503568	medium
25173039062306590	100	76.0598	77.56	790061.1	72.58	39503055	multi	1716503568	medium
25213209541399584	100	78.6476	70.32	908585.36	74.84	45429268	multi	1716503568	medium
25259309132837635	100	75.9424	66.04	821734.16	71.46	41086708	multi	1716503568	medium
24454599760955003	11.11	11.11	-73.3	164386.68	80	8219334	single	558856630	medium
24463170059121366	11.11	11.11	-77.8	166636.3	80	8331815	single	558856630	medium
24471854027135739	11.11	11.11	-74	167881.62	80	8394081	single	558856630	medium
24480600037071955	11.11	11.11	-79.4	167137.82	80	8356891	single	558856630	medium
24489311868630562	11.11	11.11	-78	174016.58	80	8700829	single	558856630	medium
24498369441552754	11.11	11.11	-77.5	163778.78	80	8188939	single	558856630	medium
24506924883135846	11.11	11.11	-74.6	167523.04	80	8376152	single	558856630	medium
24515667235933104	11.11	11.11	-74.6	161932.36	80	8096618	single	558856630	medium
24524128609935265	11.11	11.11	-74.4	166899.46	80	8344973	single	558856630	medium
24532831002881046	11.11	11.11	-78.8	164799.16	80	8239958	single	558856630	medium
24541426568897976	100	64.5002	51.62	737859.02	78.48	36892951	multi	558856630	medium
24578800586375240	100	64.5554	46.14	804634.56	77.02	40231728	multi	558856630	medium
24619500335146028	100	58.7772	48.46	649730.46	75.64	32486523	multi	558856630	medium
24652454073482968	100	59.1668	50.6	745779.86	77.78	37288993	multi	558856630	medium
24690207640701183	100	58.2218	46.36	723373.32	77.2	36168666	multi	558856630	medium
24726834715420334	100	63.5554	59.28	752717.76	74.9	37635888	multi	558856630	medium
24764935671855197	97.22	59.1108	45.58	708497.9	78.98	35424895	multi	558856630	medium
24800824823289670	100	63.8884	43	719606.88	74.92	35980344	multi	558856630	medium
24837261752469341	100	62.6106	31.54	788409.1	77.54	39420455	multi	558856630	medium
24877127829901756	97.22	62.4994	47.8	748382.14	80	37419107	multi	558856630	medium
24456245038485007	94.44	80.2228	48.38	898118.4	78.04	44905920	single	719510276	medium
24501619713933550	94.44	74.8894	39.16	872151.16	76.02	43607558	single	719510276	medium
24545701120806710	94.44	77.2782	38.72	897286.54	80	44864327	single	719510276	medium
24591037146301027	94.44	77.8894	38.44	898765.76	77.82	44938288	single	719510276	medium
24636440167147755	91.67	76.3336	41.98	906787.62	77.96	45339381	single	719510276	medium
24682244352286247	91.67	74.778	37.32	875460.44	77.34	43773022	single	719510276	medium
24726475395703049	94.44	78.7216	48.14	877138.54	79.04	43856927	single	719510276	medium
24770796321896804	94.44	78.7216	45.74	905489.8	79.12	45274490	single	719510276	medium
24816534966544881	94.44	73.9452	36.12	840295.1	76.24	42014755	single	719510276	medium
24858987592831182	94.44	78.3888	43.32	879501.14	75.08	43975057	single	719510276	medium
24903420616208746	100	69.9448	73.18	754702.26	74.78	37735113	multi	719510276	medium
24941776242263887	100	65.7774	56.48	773644.42	76.42	38682221	multi	719510276	medium
24981063807873736	100	71.3332	68.98	786971.06	80	39348553	multi	719510276	medium
25021024605716764	100	73.277	70.08	793357.22	78.62	39667861	multi	719510276	medium
25061303169181086	100	69.7782	60.52	753344.7	77.26	37667235	multi	719510276	medium
25099580155467738	100	71.6108	56.38	745258.74	75.84	37262937	multi	719510276	medium
25137457318455127	100	69.8898	63.96	812664.6	76.04	40633230	multi	719510276	medium
25178702845321951	100	66.5548	60.76	792899.84	75.3	39644992	multi	719510276	medium
25218966826029469	100	75.8342	81.1	771060.96	75.4	38553048	multi	719510276	medium
24456199161155740	94.44	72.9446	58.66	890868.34	73.36	44543417	single	791458270	medium
24501213931726148	94.44	74.3896	55.88	861277.36	71.62	43063868	single	791458270	medium
24544749831663479	94.44	74.8336	62.04	862641.96	68.56	43132098	single	791458270	medium
24588355611067494	94.44	69.9448	54.08	913785.68	75.96	45689284	single	791458270	medium
24634510989148590	94.44	66.8336	45.46	844212.24	69.12	42210612	single	791458270	medium
24677182077675747	94.44	65.6116	48.02	827221.94	67.66	41361097	single	791458270	medium
24718999630739117	94.44	70.4438	56.76	835206.62	67.16	41760331	single	791458270	medium
24761214981772518	94.44	70.7778	53.38	868399.4	70.92	43419970	single	791458270	medium
24805092679037253	94.44	71.5006	53.54	904817.2	72.28	45240860	single	791458270	medium
24850779938106224	94.44	76.2776	58.36	923408.94	74.82	46170447	single	791458270	medium
24897405396003869	100	63.0566	71.9	759974.1	65.94	37998705	multi	791458270	medium
24936090263632385	100	72.8884	81.34	775867.8	65.76	38793390	multi	791458270	medium
24975560293387860	100	65.9444	76.34	747827.64	66.46	37391382	multi	791458270	medium
25013632695365951	100	69.5556	79.54	741456.5	61.5	37072825	multi	791458270	medium
25051385289784189	100	66.5558	74.86	756572.64	64.86	37828632	multi	791458270	medium
25089890427959977	100	71.0002	78.86	769654.7	65.06	38482735	multi	791458270	medium
25129057541499717	100	73.3334	79.9	811347.3	69.96	40567365	multi	791458270	medium
25170313469693499	100	67.2228	77	718411.6	63.24	35920580	multi	791458270	medium
25206921664462280	100	64.7776	65.42	708307.76	63.94	35415388	multi	791458270	medium
25243029591451731	100	71.2222	79.64	789854.16	68.12	39492708	multi	791458270	medium
24456096004087854	100	75.3884	43.24	788715.24	73.82	39435762	single	995255974	medium
24496035811869552	97.22	71.0004	32.56	813635.34	78.26	40681767	single	995255974	medium
24537226974613650	100	70.4998	34.68	750119.4	71.42	37505970	single	995255974	medium
24575239640743519	100	70.7776	40.48	805862.62	73.42	40293131	single	995255974	medium
24616038774853517	100	75.1106	40.14	824022.1	73.92	41201105	single	995255974	medium
24657738608641548	100	68.8332	37.88	757148.1	70.52	37857405	single	995255974	medium
24696091931900996	100	71.7776	42.64	782863.18	72.64	39143159	single	995255974	medium
24735723809456579	100	79.3342	42.86	851449.02	79.44	42572451	single	995255974	medium
24778801176536188	100	76.1666	42.42	800953.92	74.9	40047696	single	995255974	medium
24819347242167735	100	78.1112	49.22	798864.96	75.62	39943248	single	995255974	medium
24859763145266570	100	69.4448	72.4	688881.7	68.18	34444085	multi	995255974	medium
24894902731054588	100	73.8882	76.7	720103.78	71.22	36005189	multi	995255974	medium
24931626166297661	100	63.6106	62.7	622037.84	72.34	31101892	multi	995255974	medium
24963439124654343	100	70.0554	67.62	686606.9	71.92	34330345	multi	995255974	medium
24998474967920831	100	67.6662	68.56	612309.14	65.46	30615457	multi	995255974	medium
25029787154206928	100	69.3892	69.48	648326.38	69.8	32416319	multi	995255974	medium
25062903230507871	100	70.2774	71.1	672607.98	70.6	33630399	multi	995255974	medium
25097247672972661	100	70.7212	70.06	692901.72	73.88	34645086	multi	995255974	medium
25132612431882327	100	71.667	69.5	699588.84	73	34979442	multi	995255974	medium
25168311166330553	100	69.5556	67.44	689937.04	73.2	34496852	multi	995255974	medium
24456282562059040	47.14	40.428	-30.8	2068604	147.34	103430200	single	1291178558	large
24560230710154687	48.57	38.059	-32.66	2130962.94	147.88	106548147	single	1291178558	large
24667285704453150	47.14	38.914	-30.06	2115883.56	147.2	105794178	single	1291178558	large
24773582607168657	48.57	39.8272	-29.72	1972221.66	144.34	98611083	single	1291178558	large
24872681848254887	47.14	37.8866	-28.28	2007424.34	141.9	100371217	single	1291178558	large
24973556093953926	47.14	38.1154	-29.42	1969212.54	141.92	98460627	single	1291178558	large
25072518748115944	47.14	39.4588	-31.28	2035293.96	147.46	101764698	single	1291178558	large
25174795088123476	47.14	36.773	-33.76	2020269.02	142.88	101013451	single	1291178558	large
25276325349747729	47.14	36.5152	-35.14	2091801.7	144.14	104590085	single	1291178558	large
25381432261613125	47.14	36.2298	-38.24	2063523.48	142.7	103176174	single	1291178558	large
25485104823891233	84.29	33.5428	-46.32	1747649.6	137.28	87382480	multi	1291178558	large
25573091475116422	70	22.628	-18.76	2424696.36	145.04	121234818	multi	1291178558	large
25694941281770195	90	31.2858	-14.8	1936241.08	144.7	96812054	multi	1291178558	large
25792367442767937	72.86	35.6284	-83.16	1632127.42	147.58	81606371	multi	1291178558	large
25874566634941107	74.29	26.3708	-18.54	1964094.72	132.98	98204736	multi	1291178558	large
25973363047835224	88.57	43.8572	-66.3	1552294.54	140.34	77614727	multi	1291178558	large
26051578481014037	72.86	32.4286	-16.5	1942846.38	144.5	97142319	multi	1291178558	large
26149313120662233	80	35.8578	-1.4	2079852.56	148.88	103992628	multi	1291178558	large
26253902119693950	78.57	34.7714	3.34	1950964.48	147.14	97548224	multi	1291178558	large
26352051063357950	74.29	31.5718	9.1	2086816.52	141.16	104340826	multi	1291178558	large
24452425332969358	57.58	40.7256	-50.02	1893725.36	133.58	94686268	single	1724142412	large
24456300534996976	53.03	41.0594	-46.5	1878828.1	131.06	93941405	single	1724142412	large
24547626693713275	57.58	38.6652	-65.98	1791242.04	135.04	89562102	single	1724142412	large
24550817854393264	59.09	37	-58.18	1618071.52	118.9	80903576	single	1724142412	large
24632283469053083	53.03	36.1808	-75.22	1772487.36	129.8	88624368	single	1724142412	large
24637695944747811	60.61	40.454	-64.3	2021004.64	141.2	101050232	single	1724142412	large
24721471318321124	57.58	38.5756	-65.24	1784731	133.3	89236550	single	1724142412	large
24739248726707158	60.61	35.848	-45.24	1567825.78	111.78	78391289	single	1724142412	large
24811271176639598	53.03	38.4834	-57.5	1944151.58	134.94	97207579	single	1724142412	large
24818137026218058	57.58	40.4534	-67.3	1958423.6	137.66	97921180	single	1724142412	large
24909036163825549	57.58	37.7572	-53.88	1734378.5	124.24	86718925	single	1724142412	large
24916605787808429	51.52	33.1514	-89.42	1831913.28	135.22	91595664	single	1724142412	large
24996322998670398	46.97	36.6354	-70.32	1812202.7	128.78	90610135	single	1724142412	large
25008742906179939	53.03	37.4224	-66	1867281.58	136.16	93364079	single	1724142412	large
25087505931220968	56.06	37.0898	-54.02	1729374.12	121.66	86468706	single	1724142412	large
25102616940347847	59.09	39.9384	-62.34	1844719.16	138.24	92235958	single	1724142412	large
25174542458809322	60.61	40.787	-49.58	2023229.4	138.48	101161470	single	1724142412	large
25195363162384701	51.52	32.2116	-82.54	1795051.38	135.98	89752569	single	1724142412	large
25276285107060142	51.52	38.0892	-70.46	1816283.18	136.1	90814159	single	1724142412	large
25285633464715636	57.58	31.6962	-78.48	1708513.98	129.12	85425699	single	1724142412	large
25367682085756064	74.24	35.4546	-5.7	1189883.22	150	59494161	multi	1724142412	large
25371572057000852	72.73	35.3634	24.44	988208.34	136.68	49410417	multi	1724142412	large
25421569320933995	74.24	38.4844	52	1051077.8	142.22	52553890	multi	1724142412	large
25427848308709806	75.76	35.0296	16.22	1305782.68	141.6	65289134	multi	1724142412	large
25474721652743986	71.21	35.7264	45.98	1086267.16	141.6	54313358	multi	1724142412	large
25493819007608705	71.21	37.8482	-6.72	1136226.2	147.2	56811310	multi	1724142412	large
25529645028248738	74.24	38.2424	44.84	1110999.8	147.22	55549990	multi	1724142412	large
25551323201688123	74.24	38.7268	22.16	1118957.06	142.2	55947853	multi	1724142412	large
25585808665557732	72.73	38.2114	46.32	1403677.88	144.86	70183894	multi	1724142412	large
25607952467139508	77.27	40.1508	34.3	1163123.26	145.26	58156163	multi	1724142412	large
25656612159415568	72.73	35.1214	22.68	1267057.56	147.26	63352878	multi	1724142412	large
25666801690020080	71.21	36.3634	-3.9	1347772.56	150	67388628	multi	1724142412	large
25720580549668907	74.24	32.3028	17.82	1015771.86	130.24	50788593	multi	1724142412	large
25734890244737780	72.73	40.3942	30.46	1223053.52	145.2	61152676	multi	1724142412	large
25771978048264078	77.27	34.2122	24.88	1103169.72	139.6	55158486	multi	1724142412	large
25796724898305810	75.76	37.6664	20.96	1086837.72	144.66	54341886	multi	1724142412	large
25827732574543516	75.76	37.8482	46.98	1131416.32	141.4	56570816	multi	1724142412	large
25851740370143324	69.7	34.8492	-48.9	1249254.54	144.52	62462727	multi	1724142412	large
25884902117786819	68.18	37.1814	39.14	1011414.9	133.78	50570745	multi	1724142412	large
25914870424795609	77.27	37.9696	36.06	1249023.62	147.14	62451181	multi	1724142412	large
24451400049890355	47.14	41.1716	9.22	1845855.08	142.32	92292754	single	2052036314	large
24456570846231201	47.14	38.4288	-3.6	1815672.9	124.94	90783645	single	2052036314	large
24544368435882730	47.14	40.3722	-1.34	1865093.02	134.62	93254651	single	2052036314	large
24548028144818147	47.14	40.0854	2.46	1825727.26	129.56	91286363	single	2052036314	large
24638290915315495	47.14	43.0286	0.42	2101907.84	146.5	105095392	single	2052036314	large
24639980731455205	47.14	39.3434	6.04	1743110.62	126.86	87155531	single	2052036314	large
24727796705377295	47.14	37.7144	4.4	1672312.86	126.82	83615643	single	2052036314	large
24744048981955160	47.14	36.7718	3.44	1761726	123.22	88086300	single	2052036314	large
24812073779362861	47.14	39.629	4.74	1794750.96	133.12	89737548	single	2052036314	large
24832797614600577	47.14	40.2004	2.54	1977614.36	133.94	98880718	single	2052036314	large
24902453617793143	47.14	40.9426	5.16	1878218.92	134.54	93910946	single	2052036314	large
24932336265351320	47.14	41.2004	-4.26	1999097.46	147.46	99954873	single	2052036314	large
24997036434308363	47.14	41.2574	-0.02	1925768.58	137.14	96288429	single	2052036314	large
25032960821967764	47.14	40.972	3.38	1975130.3	135.64	98756515	single	2052036314	large
25093989054566157	47.14	41.3152	-6.18	1913731.6	143.46	95686580	single	2052036314	large
25132382392725542	47.14	39.6292	2.94	1825509.66	126.66	91275483	single	2052036314	large
25190346523833571	47.14	42.2278	6.26	1992186.06	139.3	99609303	single	2052036314	large
25224327276046206	47.14	41.5992	5.22	1908355.24	137.5	95417762	single	2052036314	large
25290636649372878	47.14	40.2286	-9.44	1893250.38	139.92	94662519	single	2052036314	large
25320420663386577	47.14	38.229	-4.04	1828834.9	130.74	91441745	single	2052036314	large
25385970582521892	82.86	43.5144	30.36	1841383.26	133.1	92069163	multi	2052036314	large
25412526393935655	85.71	39.6004	36.82	1625449.34	114.32	81272467	multi	2052036314	large
25478962720663695	85.71	42.8566	45.8	1688047.84	116.04	84402392	multi	2052036314	large
25494727316252873	98.57	46.1992	50.24	1685598.04	115.6	84279902	multi	2052036314	large
25564296869723885	85.71	45.6004	44.32	1649055.68	116.82	82452784	multi	2052036314	large
25579942974494853	97.14	41.8566	46.3	1629825.74	118.6	81491287	multi	2052036314	large
25647697777989519	91.43	43.8574	58.3	1692005.98	123.24	84600299	multi	2052036314	large
25662377449262629	90	47.8282	53.08	1804923.42	127.24	90246171	multi	2052036314	large
25733245272035305	85.71	42.1426	55.6	1746593.72	123.68	87329686	multi	2052036314	large
25753573483073606	87.14	40.9134	41.84	1688411.28	114.84	84420564	multi	2052036314	large
25821510123881127	85.71	45.1996	64.14	1822672.22	123.28	91133611	multi	2052036314	large
25838918598205579	90	46.3714	60.96	1905634.86	135.92	95281743	multi	2052036314	large
25913571805361951	88.57	43.9714	62.28	1530607.38	113.86	76530369	multi	2052036314	large
25935130612471712	88.57	46.7436	59.72	1731312.24	134.02	86565612	multi	2052036314	large
25991028071128998	91.43	48.3146	36.22	1919517.5	130.68	95975875	multi	2052036314	large
26022617893757339	87.14	42.0856	47.36	1597310.44	121.3	79865522	multi	2052036314	large
26087941603320283	98.57	45.4288	50.8	1762406.48	123.64	88120324	multi	2052036314	large
26103423917733151	88.57	43.1998	57.94	1626211.14	113.52	81310557	multi	2052036314	large
26176990240654811	84.29	42.7716	57.74	1706988.22	120.54	85349411	multi	2052036314	large
26185667430858202	92.86	45.9432	50.96	1608281.06	127.54	80414053	multi	2052036314	large
24456694368291055	35.67	21.6734	4.62	3748800.9	168.78	187440045	single	1288892158	extreme
24457424875084877	33.33	20.6726	20.12	3418939.14	155.52	170946957	single	1288892158	extreme
24631979466720260	35.67	20.794	18.88	3289075	157.04	164453750	single	1288892158	extreme
24648432771144983	35.33	21.6866	-3.94	3973461.5	175.56	198673075	single	1288892158	extreme
24800051234739326	34.33	20.354	-3.24	3376186.68	154.2	168809334	single	1288892158	extreme
24851645535833626	35.33	22.6266	-14.52	4124372.34	178.82	206218617	single	1288892158	extreme
24972507641008933	35.67	22.2004	10.6	3619736.62	161.76	180986831	single	1288892158	extreme
25062147278903942	34.33	20.0466	8.14	3195236.54	145.72	159761827	single	1288892158	extreme
25157141730951670	34.33	20.6806	-8.56	3689274.14	169.8	184463707	single	1288892158	extreme
25226141276260924	35.33	20.0334	6.2	3371114.78	151.28	168555739	single	1288892158	extreme
25345259029045650	36.67	18.5004	115.7	2787106.7	179.22	139355335	multi	1288892158	extreme
25398980907094344	39.67	16.7008	99.2	2642951.76	169.6	132147588	multi	1288892158	extreme
25489499365663507	35.67	19.0138	109.04	2717571.04	196.12	135878552	multi	1288892158	extreme
25536832595578744	38.67	17.7862	110.26	2464884.56	185.4	123244228	multi	1288892158	extreme
25630234165098533	37.67	18.5466	119.84	2722019.72	180.96	136100986	multi	1288892158	extreme
25665857205213403	39	19.62	113.06	2542797.74	192.38	127139887	multi	1288892158	extreme
25771308915221628	36	17.3866	92.56	2756205.72	184.64	137810286	multi	1288892158	extreme
25798753054848358	37	19.2532	113.76	2780357.54	187.1	139017877	multi	1288892158	extreme
25913969539070136	37.67	16.4202	94.46	2667863.4	174.34	133393170	multi	1288892158	extreme
25943549380523104	37	17.3936	88.98	3163357.08	190.58	158167854	multi	1288892158	extreme
24456149284131573	54.14	30.7506	54.56	4640211.74	181.66	232010587	single	1424237637	extreme
24456666523925386	52.23	30.254	47.1	4533778.26	175.72	226688913	single	1424237637	extreme
24687384414295856	57.32	30.981	73.28	4015332.02	156.74	200766601	single	1424237637	extreme
24692194050384308	49.68	29.9048	39.3	4952673.92	191.06	247633696	single	1424237637	extreme
24892077005388359	51.27	29.223	29.56	4812484.88	190.42	240624244	single	1424237637	extreme
24943873880692336	51.91	29.8724	30.9	4869274.26	188.24	243463713	single	1424237637	extreme
25136709387437994	55.1	31.0312	55.84	4635734.18	179.22	231786709	single	1424237637	extreme
25191388516059410	57.32	32.739	59.5	4882491.48	186.98	244124574	single	1424237637	extreme
25372531849988551	57.32	31.6174	70.58	4735777.6	182.82	236788880	single	1424237637	extreme
25439510817039776	54.14	30.7132	53.14	4577062.82	175.4	228853141	single	1424237637	extreme
25613369943964211	54.14	21.0574	103.02	3676216.56	182.64	183810828	multi	1424237637	extreme
25672396736791347	52.23	19.173	91	3930813.46	189.6	196540673	multi	1424237637	extreme
25802611349109213	54.46	21.2296	96.76	3954073.36	185.66	197703668	multi	1424237637	extreme
25874441296013673	55.1	21.663	105.52	3860597.64	191.32	193029882	multi	1424237637	extreme
26005775611909697	55.73	19.3434	83.84	4152142.44	186.94	207607122	multi	1424237637	extreme
26072928442684148	54.46	20.4844	83.92	3909628.52	184.9	195481426	multi	1424237637	extreme
26218826030870806	54.14	19.5296	81.92	3630195.54	177.24	181509777	multi	1424237637	extreme
26274033832777656	55.41	18.0388	73.84	3234376.5	170.14	161718825	multi	1424237637	extreme
26405787442346245	48.41	17.7008	50.28	3618514.24	185.22	180925712	multi	1424237637	extreme
26441277574074083	54.46	18.6566	81.28	3843051.22	189.6	192152561	multi	1424237637	extreme
24457018426677908	41.83	20.1242	9.28	3802964.76	164.1	190148238	single	567466561	extreme
24457617355316759	34.97	19.576	-3.1	3894418.76	166.66	194720938	single	567466561	extreme
24654503264888048	34.31	19.6016	19.18	3497133.66	158.3	174856683	single	567466561	extreme
24659671844293339	32.35	19.909	7.12	3775420.34	166.52	188771017	single	567466561	extreme
24836729194370803	35.95	21.5092	32.82	3843103.56	167.18	192155178	single	567466561	extreme
24855845007752576	39.22	22.8562	28.44	4191871.94	185.44	209593597	single	567466561	extreme
25036259296303625	31.7	20.2288	6.6	3820473.9	167.42	191023695	single	567466561	extreme
25072957659674684	35.29	20.7912	25.82	3899139.52	176.16	194956976	single	567466561	extreme
25234670292685797	32.68	19.5298	1.56	3813348.12	171.66	190667406	single	567466561	extreme
25275303014649370	39.87	21.9158	16.96	3961603.88	179.6	198080194	single	567466561	extreme
25432769727020980	45.75	16.229	95.16	3999565.78	170.4	199978289	multi	567466561	extreme
25480822496911933	43.46	12.6736	76.58	4366774.02	192.3	218338701	multi	567466561	extreme
25649318738882016	51.63	15.777	93.58	5959079.48	173.34	297953974	multi	567466561	extreme
25708293265595051	46.73	17.0202	99.88	3462519.76	157.44	173125988	multi	567466561	extreme
25890295590263692	45.75	16.3208	87.14	4104947.86	180.28	205247393	multi	567466561	extreme
26104601896113893	49.67	17.8888	100.64	3627247.7	166.44	181362385	multi	567466561	extreme
24457752462779685	20.51	17.2312	-52.34	4537326.86	200	226866343	single	90413561	extreme
24457799603439544	20.51	18.1922	-34.64	4750194.78	200	237509739	single	90413561	extreme
24689699611071538	20.51	18.2184	-31.46	4609290.9	200	230464545	single	90413561	extreme
24700346819685620	20.51	17.872	-47.04	4659088.08	200	232954404	single	90413561	extreme
24925199205504507	20.51	18.0772	-48.8	4879380.44	200	243969022	single	90413561	extreme
24938322856147014	20.51	17.9874	-42.88	4656111.24	200	232805562	single	90413561	extreme
25174230319883069	20.51	18.129	-48.24	4624763.56	200	231238178	single	90413561	extreme
25176188532534240	20.51	17.8786	-31.82	4576843.3	200	228842165	single	90413561	extreme
25410027078687535	20.51	17.6552	-46.52	4591886.84	200	229594342	single	90413561	extreme
25410516974354160	20.51	17.6672	-36.98	4702416.9	200	235120845	single	90413561	extreme
25644667370625910	21.15	11.0766	59.16	3529621.08	184.1	176481054	multi	90413561	extreme
25650699962812485	20.19	10.193	-9.7	4038011.06	187.38	201900553	multi	90413561	extreme
25827457043485020	21.15	12.687	54.88	3511597.2	196.4	175579860	multi	90413561	extreme
25858829520165797	20.83	11.6088	14.32	3808036.1	181.6	190401805	multi	90413561	extreme
26009297037102724	20.83	11.6088	57.22	3373717.06	174.28	168685853	multi	90413561	extreme
26055481858784219	20.83	11.2244	-54.38	3799374.58	197.94	189968729	multi	90413561	extreme
26184183207293318	20.83	11.718	40.36	3904437.88	200	195221894	multi	90413561	extreme
26251800722757407	21.15	11.7752	6.84	3736252.08	195.12	186812604	multi	90413561	extreme
26385720266012352	20.83	11.0194	46.48	3395810.16	186.76	169790508	multi	90413561	extreme
26444871482782302	20.83	11.8268	22.2	3243293.42	177.58	162164671	multi	90413561	extreme

